Measurement of the Nucleon Structure Function F2 in the Nuclear Medium and Evaluation of its Moments

We report on the measurement of inclusive electron scattering off a carbon target performed with CLAS at Jefferson Laboratory. A combination of three different beam energies 1.161, 2.261 and 4.461 GeV allowed us to reach an invariant mass of the final-state hadronic system W~2.4 GeV with four-momentum transfers Q2 ranging from 0.2 to 5 GeV2. These data, together with previous measurements of the inclusive electron scattering off proton and deuteron, which cover a similar continuous two-dimensional region of Q2 and Bjorken variable x, permit the study of nuclear modifications of the nucleon structure. By using these, as well as other world data, we evaluated the F2 structure function and its moments. Using an OPE-based twist expansion, we studied the Q2-evolution of the moments, obtaining a separation of the leading-twist and the total higher-twist terms. The carbon-to-deuteron ratio of the leading-twist contributions to the F2 moments exhibits the well known EMC effect, compatible with that discovered previously in x-space. The total higher-twist term in the carbon nucleus appears, although with large systematic uncertainites, to be smaller with respect to the deuteron case for n<7, suggesting partial parton deconfinement in nuclear matter. We speculate that the spatial extension of the nucleon is changed when it is immersed in the nuclear medium.

==> f2c_clas.dat <==
The data are published in M.Osipenko et al., nucl-ex/.

  Q2     x       F2C        stat.      sys.

0.175 0.1495 2.0387E-01 1.2256E-03 2.3072E-02
0.175 0.1585 2.1938E-01 1.3693E-03 2.3105E-02
0.175 0.1675 2.2903E-01 1.4749E-03 2.3223E-02
0.175 0.1765 2.3891E-01 1.5852E-03 2.3518E-02
0.175 0.1855 2.4701E-01 1.6850E-03 2.1900E-02
0.175 0.1945 2.4913E-01 1.7637E-03 2.1494E-02
0.175 0.2035 2.5154E-01 1.8762E-03 2.1281E-02
0.175 0.2125 2.4637E-01 1.9034E-03 1.9581E-02
0.175 0.2215 2.3757E-01 1.9622E-03 1.7926E-02
0.175 0.2305 2.2935E-01 1.9846E-03 1.5655E-02
0.175 0.2395 2.1204E-01 1.9290E-03 1.3834E-02
0.175 0.2485 1.9612E-01 1.8901E-03 1.1976E-02
0.175 0.2575 1.8293E-01 1.9012E-03 1.0611E-02
0.175 0.2665 1.6765E-01 1.8568E-03 1.0298E-02
0.175 0.2755 1.5289E-01 1.7552E-03 8.1563E-03
0.175 0.2845 1.3868E-01 1.6829E-03 8.9306E-03
0.175 0.2935 1.3253E-01 1.6896E-03 7.9041E-03
0.175 0.3025 1.2400E-01 1.6501E-03 7.6163E-03
0.175 0.3115 1.1373E-01 1.5956E-03 9.8131E-03
0.175 0.3205 1.1059E-01 1.6071E-03 8.0634E-03
0.175 0.3295 1.0538E-01 1.5708E-03 1.0360E-02
0.175 0.3385 1.0519E-01 1.6106E-03 8.6147E-03
0.175 0.3475 1.0510E-01 1.6198E-03 6.6677E-03
0.175 0.3565 1.0460E-01 1.6544E-03 5.7662E-03
0.175 0.3655 1.0876E-01 1.7314E-03 5.9388E-03
0.175 0.3745 1.0689E-01 1.7298E-03 5.0984E-03
0.175 0.3835 1.0803E-01 1.7773E-03 9.4396E-03
0.175 0.3925 1.1146E-01 1.8327E-03 9.2501E-03
0.175 0.4015 1.1163E-01 1.8595E-03 9.6880E-03
0.175 0.4105 1.1395E-01 1.8965E-03 1.3416E-02
0.175 0.4195 1.1855E-01 1.9670E-03 1.3965E-02
0.175 0.4285 1.2322E-01 2.0538E-03 1.4221E-02
0.175 0.4375 1.2286E-01 2.0564E-03 1.6891E-02
0.175 0.4465 1.2367E-01 2.1041E-03 1.8410E-02
0.175 0.4555 1.3310E-01 2.2292E-03 1.6912E-02
0.175 0.4645 1.3857E-01 2.2944E-03 1.6488E-02
0.175 0.4735 1.3780E-01 2.3049E-03 1.4352E-02
0.175 0.4825 1.4189E-01 2.3850E-03 1.3762E-02
0.175 0.4915 1.4562E-01 2.4984E-03 1.2997E-02
0.175 0.5005 1.5568E-01 2.6869E-03 1.7193E-02
0.175 0.5095 1.5750E-01 2.7375E-03 1.2866E-02
0.175 0.5185 1.6257E-01 2.7946E-03 1.4963E-02
0.175 0.5275 1.6389E-01 2.8574E-03 1.0975E-02
0.175 0.5365 1.7330E-01 3.0183E-03 1.3994E-02
0.175 0.5455 1.7661E-01 3.1625E-03 1.4189E-02
0.175 0.5545 1.8136E-01 3.2530E-03 1.5834E-02
0.175 0.5635 1.8025E-01 3.3264E-03 1.2799E-02
0.175 0.5725 1.8590E-01 3.4143E-03 1.9524E-02
0.175 0.5815 1.8843E-01 3.5028E-03 1.5742E-02
0.175 0.5905 1.8376E-01 3.4890E-03 1.4384E-02
0.175 0.5995 1.9791E-01 3.6134E-03 1.8425E-02
0.175 0.6085 1.8629E-01 3.5747E-03 1.2403E-02
0.175 0.6175 1.8864E-01 3.5194E-03 1.4255E-02
0.175 0.6265 1.9585E-01 3.6486E-03 1.4713E-02
0.175 0.6355 1.8982E-01 3.5621E-03 1.6363E-02
0.175 0.6445 1.8808E-01 3.6402E-03 1.7435E-02
0.175 0.6535 1.9826E-01 3.7848E-03 1.5982E-02
0.175 0.6625 1.9423E-01 3.7611E-03 1.4431E-02
0.175 0.6715 1.9427E-01 3.7819E-03 1.4468E-02
0.175 0.6805 1.9851E-01 3.8848E-03 1.7333E-02
0.175 0.6895 1.9872E-01 3.9119E-03 1.3121E-02
0.175 0.6985 1.8926E-01 3.8127E-03 1.0751E-02
0.175 0.7075 1.9836E-01 3.9447E-03 8.9224E-03
0.175 0.7165 1.9639E-01 3.8871E-03 1.5957E-02
0.175 0.7255 1.8655E-01 3.7747E-03 1.0719E-02
0.175 0.7345 1.8822E-01 3.8758E-03 1.2855E-02
0.175 0.7435 1.9223E-01 3.9026E-03 1.4096E-02
0.175 0.7525 2.0031E-01 4.0679E-03 1.2920E-02
0.175 0.7615 1.8981E-01 3.9953E-03 1.2425E-02
0.175 0.7705 1.9348E-01 3.9783E-03 1.1992E-02
0.175 0.7795 1.8828E-01 4.0158E-03 1.2439E-02
0.175 0.7885 1.8529E-01 4.0100E-03 1.0837E-02
0.175 0.7975 1.7845E-01 3.9490E-03 8.0761E-03
0.175 0.8065 1.8422E-01 4.0361E-03 1.3564E-02
0.175 0.8155 1.7874E-01 3.9492E-03 9.7353E-03
0.175 0.8245 1.8108E-01 4.0397E-03 1.1364E-02
0.175 0.8335 1.7338E-01 3.9770E-03 1.0738E-02
0.175 0.8425 1.7200E-01 3.9878E-03 7.3319E-03
0.175 0.8515 1.7073E-01 3.9591E-03 9.5039E-03
0.175 0.8605 1.7532E-01 3.9574E-03 7.8464E-03
0.175 0.8695 1.6288E-01 3.8849E-03 1.2280E-02
0.175 0.8785 1.6274E-01 3.9092E-03 7.3284E-03
0.175 0.8875 1.6692E-01 4.0009E-03 1.2660E-02
0.175 0.8965 1.6284E-01 4.0502E-03 1.4040E-02
0.175 0.9055 1.6274E-01 4.0419E-03 9.5610E-03
0.175 0.9145 1.5961E-01 3.9938E-03 1.1921E-02
0.175 0.9235 1.5923E-01 4.0312E-03 1.2857E-02
0.175 0.9325 1.4806E-01 3.9035E-03 6.2562E-03
0.175 0.9415 1.5170E-01 3.9659E-03 9.4028E-03
0.175 0.9505 1.5532E-01 4.1183E-03 5.6044E-03
0.175 0.9595 1.4659E-01 3.9305E-03 8.9572E-03
0.175 0.9685 1.4370E-01 3.8465E-03 1.3053E-02
0.175 0.9775 1.4030E-01 3.8454E-03 9.8211E-03
0.175 0.9865 1.3981E-01 3.8517E-03 6.3203E-03
0.175 0.9955 1.4187E-01 3.8999E-03 7.2386E-03
0.175 1.0045 1.3884E-01 3.8502E-03 1.0633E-02
0.175 1.0135 1.3476E-01 3.7762E-03 6.9487E-03
0.175 1.0225 1.3015E-01 3.7170E-03 5.7859E-03
0.175 1.0315 1.2978E-01 3.7544E-03 5.2953E-03
0.175 1.0405 1.3199E-01 3.8620E-03 1.2990E-02
0.175 1.0495 1.2894E-01 3.7920E-03 9.5031E-03
0.175 1.0585 1.2930E-01 3.8589E-03 8.0656E-03
0.175 1.0675 1.2624E-01 3.8602E-03 8.2069E-03
0.175 1.0765 1.2485E-01 3.7626E-03 1.0306E-02
0.175 1.0855 1.2167E-01 3.8705E-03 7.6780E-03
0.175 1.0945 1.1478E-01 3.6585E-03 7.1962E-03
0.175 1.1035 1.2277E-01 3.8883E-03 6.7860E-03
0.175 1.1125 1.1936E-01 3.7849E-03 6.0445E-03
0.175 1.1215 1.1190E-01 3.8001E-03 8.5651E-03
0.175 1.1305 1.1016E-01 3.6751E-03 7.3588E-03
0.175 1.1395 1.1162E-01 3.8038E-03 6.4595E-03
0.175 1.1485 1.0874E-01 3.7290E-03 4.6714E-03
0.175 1.1575 1.0982E-01 3.8308E-03 8.6259E-03
0.175 1.1665 1.0602E-01 3.6876E-03 4.7569E-03
0.175 1.1755 1.0913E-01 3.8512E-03 1.0183E-02
0.175 1.1845 1.0349E-01 3.7984E-03 5.7308E-03
0.175 1.1935 9.8737E-02 3.6026E-03 7.8312E-03
0.175 1.2025 1.0269E-01 3.6548E-03 6.7116E-03
0.175 1.2115 9.9344E-02 3.6796E-03 8.6967E-03
0.175 1.2205 1.0347E-01 3.7752E-03 8.1647E-03
0.175 1.2295 9.7267E-02 3.6686E-03 8.2950E-03
0.175 1.2385 9.5964E-02 3.7358E-03 1.1110E-02
0.175 1.2475 9.0815E-02 3.5663E-03 5.1689E-03
0.175 1.2565 9.2642E-02 3.7599E-03 3.2978E-03
0.175 1.2655 9.0111E-02 3.5772E-03 8.8501E-03
0.175 1.2745 9.1105E-02 3.6346E-03 9.0495E-03
0.175 1.2835 9.4178E-02 3.8144E-03 8.2286E-03
0.175 1.2925 8.5185E-02 3.4784E-03 6.8696E-03
0.175 1.3015 8.9930E-02 3.7183E-03 6.6104E-03
0.175 1.3105 9.0316E-02 3.8077E-03 6.2629E-03
0.175 1.3195 8.8926E-02 3.7340E-03 4.2835E-03
0.175 1.3285 8.5145E-02 3.6134E-03 3.8573E-03
0.175 1.3375 8.8731E-02 3.7676E-03 5.8531E-03
0.175 1.3465 8.2052E-02 3.7381E-03 2.8641E-03
0.175 1.3555 8.3042E-02 3.6342E-03 6.0470E-03
0.175 1.3645 8.6060E-02 3.8147E-03 7.8222E-03
0.175 1.3735 8.4696E-02 3.7816E-03 7.0174E-03
0.175 1.3825 8.0464E-02 3.7432E-03 8.2524E-03
0.175 1.3915 7.6375E-02 3.6570E-03 6.2050E-03
0.175 1.4005 7.9402E-02 3.5924E-03 2.7877E-03
0.175 1.4095 7.4261E-02 3.6444E-03 3.5000E-03
0.175 1.4185 7.4834E-02 3.6252E-03 8.0822E-03
0.175 1.4275 7.2923E-02 3.4177E-03 5.5734E-03
0.175 1.4365 7.4803E-02 3.6401E-03 8.5933E-03
0.175 1.4455 7.8954E-02 3.8400E-03 7.6354E-03
0.175 1.4545 7.7431E-02 3.8435E-03 6.2918E-03
0.175 1.4635 6.4128E-02 3.3707E-03 2.3287E-03
0.175 1.4725 7.5052E-02 3.7493E-03 7.6064E-03
0.175 1.4815 6.8650E-02 3.6164E-03 3.0830E-03
0.175 1.4905 6.9864E-02 3.6777E-03 6.8681E-03
0.175 1.4995 6.8099E-02 3.6260E-03 5.9795E-03
0.175 1.5085 7.1580E-02 3.8086E-03 6.7204E-03
0.175 1.5175 6.5795E-02 3.5877E-03 5.1168E-03
0.175 1.5265 7.4330E-02 3.9925E-03 5.2731E-03
0.175 1.5355 6.4845E-02 3.6267E-03 4.4256E-03
0.175 1.5445 6.5481E-02 3.5927E-03 3.1585E-03
0.175 1.5535 6.4430E-02 3.6804E-03 8.2464E-03
0.175 1.5625 5.3504E-02 3.2127E-03 8.3018E-03
0.175 1.5715 6.3901E-02 3.6357E-03 4.8270E-03
0.175 1.5805 6.1863E-02 3.5338E-03 4.8485E-03
0.175 1.5895 5.7695E-02 3.4361E-03 5.9335E-03
0.175 1.5985 6.3351E-02 3.6468E-03 2.6128E-03
0.175 1.6075 6.0938E-02 3.6988E-03 5.2751E-03
0.175 1.6165 5.9886E-02 3.5234E-03 2.5591E-03
0.175 1.6255 6.0556E-02 3.6602E-03 2.7226E-03
0.175 1.6345 5.7408E-02 3.6930E-03 3.5013E-03
0.175 1.6435 5.5234E-02 3.4580E-03 9.2026E-03
0.175 1.6525 5.6449E-02 3.4960E-03 6.3449E-03
0.175 1.6615 5.5358E-02 3.4505E-03 4.6618E-03
0.175 1.6705 5.1783E-02 3.3395E-03 3.8995E-03
0.175 1.6795 5.9699E-02 3.6027E-03 5.4599E-03
0.175 1.6885 5.7651E-02 3.6305E-03 6.0740E-03
0.175 1.6975 4.9198E-02 3.3488E-03 4.2989E-03
0.175 1.7065 5.3358E-02 3.5065E-03 4.5587E-03
0.175 1.7155 5.2046E-02 3.5348E-03 1.1049E-02
0.175 1.7245 4.7057E-02 3.1697E-03 3.5164E-03
0.175 1.7335 4.7657E-02 3.2997E-03 1.9507E-03
0.175 1.7425 4.7324E-02 3.2961E-03 4.5489E-03
0.175 1.7515 4.8887E-02 3.3686E-03 4.9719E-03
0.175 1.7605 5.0616E-02 3.5158E-03 4.1751E-03
0.175 1.7695 4.8853E-02 3.3638E-03 6.4068E-03
0.175 1.7785 4.6317E-02 3.1850E-03 2.1261E-03
0.175 1.7875 4.5022E-02 3.3308E-03 5.5925E-03
0.175 1.7965 4.2438E-02 3.2390E-03 2.3097E-03
0.175 1.8055 4.3674E-02 3.1979E-03 4.2925E-03
0.175 1.8145 4.8803E-02 3.4187E-03 7.0948E-03
0.175 1.8235 4.7160E-02 3.5298E-03 2.1205E-03
0.175 1.8325 4.4734E-02 3.3057E-03 3.4910E-03
0.175 1.8415 4.1650E-02 3.1035E-03 2.0481E-03
0.175 1.8505 4.1407E-02 3.0893E-03 8.4429E-03
0.175 1.8595 4.7405E-02 3.4191E-03 6.3463E-03
0.175 1.8685 3.9550E-02 3.0338E-03 1.8190E-03
0.175 1.8775 4.0098E-02 3.1954E-03 2.3413E-03
0.175 1.8865 3.5142E-02 2.9307E-03 3.0120E-03
0.175 1.8955 3.7604E-02 3.0138E-03 2.7818E-03
0.175 1.9045 4.2616E-02 3.2253E-03 4.8509E-03
0.175 1.9135 4.5214E-02 3.4913E-03 3.5126E-03
0.175 1.9225 4.3131E-02 3.2882E-03 1.7875E-03
0.175 1.9315 3.8606E-02 3.1209E-03 2.8118E-03
0.175 1.9405 4.1065E-02 3.3001E-03 1.6148E-03
0.175 1.9495 3.8654E-02 3.1898E-03 7.1536E-03
0.175 1.9585 3.9496E-02 3.2632E-03 2.0346E-03
0.175 1.9675 3.9189E-02 3.1938E-03 2.4082E-03
0.175 1.9765 3.3472E-02 2.9455E-03 4.2321E-03
0.175 1.9855 3.6162E-02 3.0509E-03 5.2935E-03
0.175 1.9945 4.1108E-02 3.3785E-03 2.1751E-03
0.175 2.0035 3.2274E-02 2.9666E-03 2.5055E-03
0.175 2.0125 4.0730E-02 3.2650E-03 5.7083E-03
0.175 2.0215 3.4901E-02 2.9909E-03 7.4204E-03
0.175 2.0305 3.5226E-02 3.1650E-03 3.3718E-03
0.175 2.0395 4.3171E-02 3.6333E-03 3.5936E-03
0.175 2.0485 3.5336E-02 3.1219E-03 2.5184E-03
0.175 2.0575 3.5537E-02 3.2478E-03 2.2023E-03
0.175 2.0665 4.0346E-02 3.5471E-03 3.8148E-03
0.175 2.0755 3.8406E-02 3.3211E-03 6.0076E-03
0.175 2.0845 3.2673E-02 3.0633E-03 7.3359E-03
0.175 2.0935 3.3107E-02 3.1703E-03 6.3102E-03
0.175 2.1025 3.4504E-02 3.3732E-03 6.0969E-03
0.175 2.1115 3.3961E-02 2.9947E-03 7.3346E-03
0.175 2.1205 3.1437E-02 3.1786E-03 3.3426E-03
0.175 2.1295 3.9975E-02 3.6857E-03 6.7495E-03
0.175 2.1385 3.1752E-02 2.8565E-03 3.1007E-03
0.175 2.1475 3.1592E-02 3.0397E-03 4.1427E-03
0.175 2.1565 3.5813E-02 3.4059E-03 3.9047E-03
0.175 2.1655 4.4127E-02 4.0666E-03 4.0574E-03
0.175 2.1745 3.3488E-02 3.3815E-03 4.9042E-03
0.175 2.1835 3.0892E-02 3.0035E-03 1.4597E-03
0.175 2.1925 3.5714E-02 3.5784E-03 4.4119E-03
0.175 2.2015 3.3472E-02 3.5953E-03 1.9361E-03
0.175 2.2105 3.4390E-02 3.3795E-03 4.8237E-03
0.175 2.2195 3.4591E-02 3.6651E-03 5.0007E-03
0.175 2.2285 3.7279E-02 3.6965E-03 5.4499E-03
0.175 2.2375 3.3617E-02 3.3093E-03 1.4233E-03
0.175 2.2465 3.7093E-02 3.8356E-03 4.0905E-03
0.175 2.2555 3.4889E-02 3.6347E-03 1.7799E-03
0.175 2.2645 3.0789E-02 3.2308E-03 1.7841E-03
0.175 2.2735 3.0909E-02 3.3183E-03 5.8608E-03
0.175 2.2825 3.3046E-02 3.4875E-03 1.7127E-03
0.175 2.2915 3.0754E-02 3.3728E-03 2.6437E-03
0.175 2.3005 3.6283E-02 4.2799E-03 2.1345E-03
0.175 2.3095 3.4329E-02 3.6245E-03 3.1196E-03
0.175 2.3185 3.5847E-02 4.0951E-03 3.2308E-03
0.175 2.3275 2.7970E-02 3.0355E-03 1.6144E-03
0.175 2.3365 3.2897E-02 3.5510E-03 1.3934E-03
0.175 2.3455 2.9886E-02 3.2476E-03 3.9366E-03
0.175 2.3545 2.9767E-02 3.3328E-03 2.8893E-03
0.175 2.3635 3.1041E-02 3.6817E-03 4.7644E-03
0.175 2.3725 2.8945E-02 3.6354E-03 7.4146E-03
0.175 2.3815 2.9168E-02 3.4642E-03 3.7027E-03
0.175 2.3905 3.3939E-02 3.9865E-03 5.8116E-03
0.175 2.3995 2.3906E-02 2.9686E-03 3.9838E-03
0.175 2.4085 2.9069E-02 3.4833E-03 7.1796E-03
0.175 2.4175 2.8538E-02 3.4006E-03 4.2558E-03
0.175 2.4265 3.1443E-02 3.8180E-03 4.1236E-03
0.175 2.4355 3.5589E-02 4.0593E-03 1.0298E-02
0.175 2.4445 3.5330E-02 3.9814E-03 6.6218E-03
0.175 2.4535 3.1883E-02 3.5794E-03 3.1518E-03
0.175 2.4625 2.7454E-02 3.4665E-03 3.6892E-03
0.175 2.4715 2.9670E-02 3.6527E-03 4.2584E-03
0.175 2.4805 1.6656E-02 2.3383E-03 3.3628E-03
0.175 2.4895 2.8329E-02 3.4823E-03 2.1335E-03
0.175 2.4985 2.9977E-02 3.7023E-03 9.6808E-03
0.175 2.5075 2.7715E-02 3.6881E-03 3.9109E-03
0.175 2.5165 2.6723E-02 3.3821E-03 2.3795E-03
0.175 2.5255 3.0352E-02 3.4738E-03 3.9404E-03
0.175 2.5345 2.9303E-02 3.5757E-03 4.4673E-03
0.175 2.5435 2.8022E-02 3.6567E-03 4.8266E-03
0.175 2.5525 2.9945E-02 3.8176E-03 9.0178E-03
0.175 2.5615 2.3120E-02 2.9524E-03 3.3959E-03
0.175 2.5705 2.5415E-02 3.5124E-03 1.2359E-03
0.175 2.5795 2.6739E-02 3.5096E-03 5.4615E-03
0.175 2.5885 2.2886E-02 3.1914E-03 4.2052E-03
0.175 2.5975 2.6426E-02 3.6884E-03 3.7835E-03
0.175 2.6065 2.2656E-02 2.9279E-03 8.7782E-03
0.175 2.6155 3.3438E-02 4.5470E-03 1.6926E-03
0.175 2.6245 3.2307E-02 4.6222E-03 4.1358E-03
0.175 2.6335 2.5130E-02 3.3762E-03 1.2841E-03
0.175 2.6425 2.5092E-02 4.1539E-03 8.6988E-03
0.175 2.6515 2.6989E-02 3.8900E-03 3.1059E-03
0.175 2.6605 2.4993E-02 3.6417E-03 1.3570E-02
0.175 2.6695 2.2646E-02 3.4847E-03 3.1402E-03
0.175 2.6785 2.5666E-02 3.5325E-03 1.3802E-03
0.175 2.6875 2.2641E-02 3.8307E-03 3.5903E-03
0.175 2.6965 3.0824E-02 4.7081E-03 9.4325E-03
0.175 2.7055 2.2983E-02 3.1995E-03 3.7618E-03
0.175 2.7145 2.2410E-02 3.2072E-03 1.0872E-02
0.175 2.7235 3.5388E-02 5.1576E-03 5.8976E-03
0.175 2.7325 2.7493E-02 4.4334E-03 7.5733E-03
0.175 2.7415 2.4230E-02 3.7590E-03 1.8653E-03
0.175 2.7505 2.7156E-02 4.1834E-03 5.3853E-03
0.175 2.7595 1.8245E-02 3.1545E-03 1.9523E-03
0.175 2.7685 1.8470E-02 2.9645E-03 4.3317E-03
0.175 2.7775 2.4353E-02 3.7625E-03 2.6021E-03
0.175 2.7865 2.2122E-02 4.0403E-03 1.3302E-03
0.175 2.7955 2.5544E-02 4.1266E-03 3.1704E-03
0.225 0.1945 2.2857E-01 1.3854E-03 2.3385E-02
0.225 0.2035 2.3291E-01 1.4422E-03 2.3741E-02
0.225 0.2125 2.4170E-01 1.5258E-03 2.4643E-02
0.225 0.2215 2.4929E-01 1.6024E-03 2.5260E-02
0.225 0.2305 2.5395E-01 1.6742E-03 2.5724E-02
0.225 0.2395 2.5609E-01 1.7343E-03 2.4682E-02
0.225 0.2485 2.5671E-01 1.7811E-03 2.4662E-02
0.225 0.2575 2.5533E-01 1.8390E-03 2.3380E-02
0.225 0.2665 2.5181E-01 1.8798E-03 2.2782E-02
0.225 0.2755 2.4637E-01 1.9198E-03 2.2288E-02
0.225 0.2845 2.3009E-01 1.8807E-03 2.0379E-02
0.225 0.2935 2.1971E-01 1.8795E-03 1.9879E-02
0.225 0.3025 2.0542E-01 1.8325E-03 1.8310E-02
0.225 0.3115 1.9562E-01 1.8312E-03 1.6794E-02
0.225 0.3205 1.7800E-01 1.7333E-03 1.5003E-02
0.225 0.3295 1.6851E-01 1.7009E-03 1.4106E-02
0.225 0.3385 1.5630E-01 1.6410E-03 1.2392E-02
0.225 0.3475 1.4781E-01 1.6119E-03 1.0804E-02
0.225 0.3565 1.4192E-01 1.6029E-03 8.8806E-03
0.225 0.3655 1.3132E-01 1.5208E-03 7.8703E-03
0.225 0.3745 1.2684E-01 1.5024E-03 7.0171E-03
0.225 0.3835 1.2237E-01 1.4817E-03 7.5884E-03
0.225 0.3925 1.2149E-01 1.4939E-03 7.0297E-03
0.225 0.4015 1.2163E-01 1.4943E-03 6.3811E-03
0.225 0.4105 1.2204E-01 1.5116E-03 6.3267E-03
0.225 0.4195 1.2107E-01 1.5371E-03 5.7291E-03
0.225 0.4285 1.2204E-01 1.5477E-03 5.9264E-03
0.225 0.4375 1.2469E-01 1.5971E-03 6.7263E-03
0.225 0.4465 1.2837E-01 1.6383E-03 6.7332E-03
0.225 0.4555 1.2626E-01 1.6344E-03 6.6977E-03
0.225 0.4645 1.3186E-01 1.6997E-03 5.6877E-03
0.225 0.4735 1.3512E-01 1.7671E-03 7.2469E-03
0.225 0.4825 1.3860E-01 1.8135E-03 9.1500E-03
0.225 0.4915 1.4178E-01 1.8632E-03 9.9543E-03
0.225 0.5005 1.4657E-01 1.9196E-03 8.4658E-03
0.225 0.5095 1.5177E-01 1.9869E-03 1.1639E-02
0.225 0.5185 1.5810E-01 2.0594E-03 1.1914E-02
0.225 0.5275 1.5888E-01 2.0999E-03 8.3779E-03
0.225 0.5365 1.6811E-01 2.1886E-03 1.2472E-02
0.225 0.5455 1.7026E-01 2.2363E-03 9.0957E-03
0.225 0.5545 1.7185E-01 2.2775E-03 1.5198E-02
0.225 0.5635 1.7694E-01 2.3582E-03 1.3788E-02
0.225 0.5725 1.7808E-01 2.3990E-03 1.2198E-02
0.225 0.5815 1.8038E-01 2.4507E-03 1.0862E-02
0.225 0.5905 1.8629E-01 2.5424E-03 9.9299E-03
0.225 0.5995 1.9618E-01 2.6235E-03 1.0194E-02
0.225 0.6085 1.9537E-01 2.6557E-03 1.3838E-02
0.225 0.6175 1.9888E-01 2.6834E-03 1.1237E-02
0.225 0.6265 2.0365E-01 2.7581E-03 1.1803E-02
0.225 0.6355 2.0245E-01 2.7493E-03 1.3714E-02
0.225 0.6445 2.0463E-01 2.7769E-03 1.2637E-02
0.225 0.6535 2.0748E-01 2.8465E-03 1.1469E-02
0.225 0.6625 2.1408E-01 2.9247E-03 1.2647E-02
0.225 0.6715 2.1051E-01 2.9314E-03 1.1937E-02
0.225 0.6805 2.1167E-01 2.9866E-03 1.5114E-02
0.225 0.6895 2.1023E-01 2.9707E-03 1.2820E-02
0.225 0.6985 2.0973E-01 3.0095E-03 1.3266E-02
0.225 0.7075 2.1487E-01 3.1298E-03 1.4891E-02
0.225 0.7165 2.0732E-01 3.0838E-03 1.1130E-02
0.225 0.7255 2.1772E-01 3.2207E-03 1.4727E-02
0.225 0.7345 2.1113E-01 3.1591E-03 1.3970E-02
0.225 0.7435 2.1405E-01 3.1803E-03 1.1828E-02
0.225 0.7525 2.0938E-01 3.1987E-03 1.3602E-02
0.225 0.7615 2.0747E-01 3.2096E-03 1.3460E-02
0.225 0.7705 2.0754E-01 3.2577E-03 1.3500E-02
0.225 0.7795 2.0441E-01 3.2146E-03 1.0909E-02
0.225 0.7885 2.0870E-01 3.3190E-03 1.4335E-02
0.225 0.7975 2.0782E-01 3.3152E-03 9.7791E-03
0.225 0.8065 1.9932E-01 3.2267E-03 1.2324E-02
0.225 0.8155 1.9955E-01 3.2898E-03 1.4058E-02
0.225 0.8245 2.0142E-01 3.3425E-03 8.6965E-03
0.225 0.8335 1.9547E-01 3.3330E-03 1.1890E-02
0.225 0.8425 1.9924E-01 3.4265E-03 1.3689E-02
0.225 0.8515 1.9651E-01 3.4063E-03 1.1516E-02
0.225 0.8605 1.9339E-01 3.3993E-03 1.4209E-02
0.225 0.8695 1.8909E-01 3.4151E-03 1.1680E-02
0.225 0.8785 1.8411E-01 3.3496E-03 1.3544E-02
0.225 0.8875 1.8457E-01 3.4044E-03 1.2266E-02
0.225 0.8965 1.8523E-01 3.4089E-03 1.1994E-02
0.225 0.9055 1.8372E-01 3.4178E-03 1.2260E-02
0.225 0.9145 1.7893E-01 3.3633E-03 1.1344E-02
0.225 0.9235 1.7524E-01 3.3825E-03 9.4875E-03
0.225 0.9325 1.7599E-01 3.3988E-03 9.8219E-03
0.225 0.9415 1.7550E-01 3.4431E-03 8.3457E-03
0.225 0.9505 1.6876E-01 3.3311E-03 1.1322E-02
0.225 0.9595 1.6513E-01 3.3690E-03 1.0796E-02
0.225 0.9685 1.6514E-01 3.3467E-03 1.2987E-02
0.225 0.9775 1.6270E-01 3.3820E-03 1.4841E-02
0.225 0.9865 1.6117E-01 3.4059E-03 1.3217E-02
0.225 0.9955 1.5628E-01 3.3732E-03 1.0478E-02
0.225 1.0045 1.5652E-01 3.3615E-03 9.3526E-03
0.225 1.0135 1.5946E-01 3.4498E-03 1.3223E-02
0.225 1.0225 1.5106E-01 3.3543E-03 8.3784E-03
0.225 1.0315 1.5094E-01 3.4125E-03 1.1304E-02
0.225 1.0405 1.5166E-01 3.3913E-03 7.4324E-03
0.225 1.0495 1.4546E-01 3.3449E-03 1.2320E-02
0.225 1.0585 1.4708E-01 3.4166E-03 1.6514E-02
0.225 1.0675 1.4313E-01 3.3729E-03 8.1755E-03
0.225 1.0765 1.4275E-01 3.4274E-03 1.0276E-02
0.225 1.0855 1.3752E-01 3.3523E-03 1.2423E-02
0.225 1.0945 1.3218E-01 3.2724E-03 1.0666E-02
0.225 1.1035 1.3156E-01 3.2559E-03 8.7605E-03
0.225 1.1125 1.3344E-01 3.3790E-03 1.0734E-02
0.225 1.1215 1.3583E-01 3.4257E-03 1.1261E-02
0.225 1.1305 1.3732E-01 3.5107E-03 1.0826E-02
0.225 1.1395 1.3002E-01 3.3531E-03 1.3065E-02
0.225 1.1485 1.2347E-01 3.2744E-03 1.0511E-02
0.225 1.1575 1.2460E-01 3.3171E-03 1.2145E-02
0.225 1.1665 1.2145E-01 3.2532E-03 8.6037E-03
0.225 1.1755 1.2093E-01 3.3021E-03 1.0619E-02
0.225 1.1845 1.2236E-01 3.3347E-03 1.3164E-02
0.225 1.1935 1.1518E-01 3.2428E-03 8.1512E-03
0.225 1.2025 1.1391E-01 3.2098E-03 8.3732E-03
0.225 1.2115 1.1164E-01 3.1597E-03 1.0323E-02
0.225 1.2205 1.1080E-01 3.1851E-03 1.0145E-02
0.225 1.2295 1.0752E-01 3.2782E-03 6.0346E-03
0.225 1.2385 1.0276E-01 3.1145E-03 8.8228E-03
0.225 1.2475 1.0340E-01 3.0987E-03 9.1364E-03
0.225 1.2565 1.0803E-01 3.3031E-03 7.7598E-03
0.225 1.2655 1.0353E-01 3.1715E-03 7.2384E-03
0.225 1.2745 1.0236E-01 3.2166E-03 9.8261E-03
0.225 1.2835 1.0284E-01 3.2443E-03 8.8997E-03
0.225 1.2925 9.8944E-02 3.1561E-03 4.9791E-03
0.225 1.3015 9.3788E-02 3.0650E-03 4.1012E-03
0.225 1.3105 9.2935E-02 3.1038E-03 9.8503E-03
0.225 1.3195 9.5155E-02 3.2244E-03 8.3961E-03
0.225 1.3285 8.7146E-02 3.0201E-03 6.0546E-03
0.225 1.3375 9.0069E-02 3.1503E-03 5.0222E-03
0.225 1.3465 9.7957E-02 3.4285E-03 1.0657E-02
0.225 1.3555 8.5614E-02 3.0542E-03 1.0114E-02
0.225 1.3645 9.0065E-02 3.1791E-03 8.1453E-03
0.225 1.3735 8.9879E-02 3.1238E-03 7.6347E-03
0.225 1.3825 7.7184E-02 2.9020E-03 5.3250E-03
0.225 1.3915 8.2378E-02 3.0647E-03 4.6557E-03
0.225 1.4005 8.1061E-02 3.0181E-03 5.8909E-03
0.225 1.4095 8.4991E-02 3.1177E-03 7.2320E-03
0.225 1.4185 7.6858E-02 3.0048E-03 3.8772E-03
0.225 1.4275 8.0822E-02 3.1288E-03 4.9732E-03
0.225 1.4365 7.6868E-02 3.0670E-03 5.6657E-03
0.225 1.4455 7.7730E-02 3.0390E-03 9.6592E-03
0.225 1.4545 8.2501E-02 3.1270E-03 4.7277E-03
0.225 1.4635 8.1524E-02 3.1633E-03 7.0025E-03
0.225 1.4725 7.7021E-02 3.0645E-03 7.4060E-03
0.225 1.4815 7.3873E-02 2.9816E-03 7.1737E-03
0.225 1.4905 7.6141E-02 3.0566E-03 4.7215E-03
0.225 1.4995 7.3904E-02 3.0704E-03 6.6175E-03
0.225 1.5085 6.7707E-02 2.8486E-03 3.6034E-03
0.225 1.5175 6.9879E-02 2.9235E-03 3.4512E-03
0.225 1.5265 6.7597E-02 2.9139E-03 9.0253E-03
0.225 1.5355 6.9831E-02 3.0854E-03 4.8768E-03
0.225 1.5445 6.8450E-02 2.9628E-03 6.6168E-03
0.225 1.5535 6.6128E-02 3.0227E-03 3.5688E-03
0.225 1.5625 6.8888E-02 3.0361E-03 5.8945E-03
0.225 1.5715 6.6761E-02 3.0980E-03 5.2198E-03
0.225 1.5805 6.6816E-02 3.1113E-03 6.2101E-03
0.225 1.5895 6.4766E-02 2.9760E-03 2.6455E-03
0.225 1.5985 6.5496E-02 2.9733E-03 4.5479E-03
0.225 1.6075 6.4692E-02 3.0455E-03 3.6894E-03
0.225 1.6165 6.3653E-02 3.0259E-03 2.2886E-03
0.225 1.6255 6.0830E-02 2.9013E-03 5.7734E-03
0.225 1.6345 6.6169E-02 3.1161E-03 5.1388E-03
0.225 1.6435 6.2194E-02 2.9634E-03 6.5316E-03
0.225 1.6525 5.7935E-02 2.9278E-03 2.3586E-03
0.225 1.6615 5.6417E-02 2.8063E-03 4.3281E-03
0.225 1.6705 5.6062E-02 2.7758E-03 5.0909E-03
0.225 1.6795 5.2065E-02 2.6477E-03 3.1386E-03
0.225 1.6885 5.1419E-02 2.7832E-03 3.0593E-03
0.225 1.6975 5.1847E-02 2.8105E-03 6.4615E-03
0.225 1.7065 5.6361E-02 2.9893E-03 3.5715E-03
0.225 1.7155 5.5522E-02 2.9198E-03 3.1968E-03
0.225 1.7245 5.8820E-02 3.1624E-03 9.2600E-03
0.225 1.7335 5.4846E-02 3.0498E-03 2.7808E-03
0.225 1.7425 5.1150E-02 2.8177E-03 4.5658E-03
0.225 1.7515 5.5251E-02 2.9949E-03 3.5314E-03
0.225 1.7605 5.0060E-02 2.8888E-03 3.5084E-03
0.225 1.7695 5.0852E-02 2.8313E-03 3.4125E-03
0.225 1.7785 4.6311E-02 2.6787E-03 4.1487E-03
0.225 1.7875 5.1500E-02 2.9823E-03 4.5033E-03
0.225 1.7965 5.2208E-02 2.9995E-03 6.7799E-03
0.225 1.8055 5.0854E-02 2.8702E-03 5.8740E-03
0.225 1.8145 4.8385E-02 2.8598E-03 2.6155E-03
0.225 1.8235 4.7688E-02 2.8561E-03 3.4438E-03
0.225 1.8325 4.8000E-02 2.8360E-03 3.8955E-03
0.225 1.8415 4.7616E-02 2.8429E-03 8.4525E-03
0.225 1.8505 5.1183E-02 3.1947E-03 4.5602E-03
0.225 1.8595 4.5267E-02 2.8758E-03 2.9900E-03
0.225 1.8685 4.6610E-02 3.0109E-03 4.6395E-03
0.225 1.8775 5.0936E-02 3.1533E-03 4.4104E-03
0.225 1.8865 4.6730E-02 3.1529E-03 2.3608E-03
0.225 1.8955 4.1039E-02 2.6410E-03 2.0486E-03
0.225 1.9045 4.8009E-02 2.9754E-03 5.0596E-03
0.225 1.9135 3.7638E-02 2.5715E-03 2.4158E-03
0.225 1.9225 4.2664E-02 2.9045E-03 2.6857E-03
0.225 1.9315 4.0938E-02 2.8754E-03 5.4819E-03
0.225 1.9405 4.4575E-02 3.1141E-03 2.0297E-03
0.225 1.9495 4.0904E-02 2.8823E-03 3.2018E-03
0.225 1.9585 3.5666E-02 2.6438E-03 2.2776E-03
0.225 1.9675 4.0561E-02 2.8930E-03 2.6072E-03
0.225 1.9765 4.0043E-02 2.8517E-03 2.0578E-03
0.225 1.9855 4.0534E-02 2.9183E-03 4.7404E-03
0.225 1.9945 4.2680E-02 3.1718E-03 3.6866E-03
0.225 2.0035 3.7801E-02 2.7925E-03 3.8575E-03
0.225 2.0125 3.7941E-02 2.7839E-03 3.9019E-03
0.225 2.0215 3.7067E-02 2.7604E-03 2.2735E-03
0.225 2.0305 3.8555E-02 2.7724E-03 3.4020E-03
0.225 2.0395 3.6818E-02 2.7208E-03 3.9212E-03
0.225 2.0485 3.4213E-02 2.6879E-03 3.8076E-03
0.225 2.0575 3.8034E-02 2.6862E-03 2.9302E-03
0.225 2.0665 3.2000E-02 2.5202E-03 2.2623E-03
0.225 2.0755 3.8248E-02 2.8905E-03 1.6691E-03
0.225 2.0845 3.8192E-02 3.0234E-03 2.5103E-03
0.225 2.0935 3.1712E-02 2.4624E-03 5.8870E-03
0.225 2.1025 3.7989E-02 2.8890E-03 4.7867E-03
0.225 2.1115 3.3916E-02 2.6017E-03 2.3701E-03
0.225 2.1205 3.1422E-02 2.5621E-03 2.8936E-03
0.225 2.1295 3.0371E-02 2.5522E-03 3.6434E-03
0.225 2.1385 3.3539E-02 2.5635E-03 4.0650E-03
0.225 2.1475 3.0376E-02 2.5201E-03 1.8823E-03
0.225 2.1565 3.2641E-02 2.6336E-03 2.5568E-03
0.225 2.1655 3.4250E-02 2.8295E-03 1.3639E-03
0.225 2.1745 3.2916E-02 2.7155E-03 1.3041E-03
0.225 2.1835 2.9585E-02 2.4847E-03 3.9939E-03
0.225 2.1925 3.2240E-02 2.6937E-03 2.1121E-03
0.225 2.2015 2.6768E-02 2.2562E-03 2.4648E-03
0.225 2.2105 3.0649E-02 2.5576E-03 2.4679E-03
0.225 2.2195 2.9202E-02 2.4061E-03 2.0232E-03
0.225 2.2285 2.8701E-02 2.5778E-03 7.7870E-03
0.225 2.2375 3.3143E-02 2.7934E-03 3.0922E-03
0.225 2.2465 2.9735E-02 2.5496E-03 1.5223E-03
0.225 2.2555 3.2536E-02 2.6997E-03 2.9955E-03
0.225 2.2645 2.5915E-02 2.2134E-03 2.1487E-03
0.225 2.2735 3.4224E-02 2.7947E-03 2.8425E-03
0.225 2.2825 2.4302E-02 2.1962E-03 2.6858E-03
0.225 2.2915 2.7475E-02 2.3941E-03 3.2981E-03
0.225 2.3005 2.5410E-02 2.3175E-03 2.8175E-03
0.225 2.3095 2.9064E-02 2.6513E-03 3.3805E-03
0.225 2.3185 2.4632E-02 2.2299E-03 5.1992E-03
0.225 2.3275 2.5381E-02 2.3199E-03 1.1018E-03
0.225 2.3365 2.4308E-02 2.3945E-03 2.0310E-03
0.225 2.3455 2.9164E-02 2.7193E-03 3.7348E-03
0.225 2.3545 2.3574E-02 2.1987E-03 2.8257E-03
0.225 2.3635 2.4434E-02 2.2750E-03 1.8389E-03
0.225 2.3725 2.4690E-02 2.3575E-03 3.3032E-03
0.225 2.3815 2.5554E-02 2.3897E-03 3.1262E-03
0.225 2.3905 2.5122E-02 2.4090E-03 1.1772E-03
0.225 2.3995 2.2265E-02 2.2014E-03 2.9499E-03
0.225 2.4085 3.1069E-02 2.9602E-03 3.9920E-03
0.225 2.4175 2.7359E-02 2.5466E-03 4.1317E-03
0.225 2.4265 3.0849E-02 2.8064E-03 4.6129E-03
0.225 2.4355 2.3689E-02 2.4823E-03 1.9849E-03
0.225 2.4445 2.3430E-02 2.3427E-03 2.8050E-03
0.225 2.4535 2.4257E-02 2.3005E-03 3.3936E-03
0.225 2.4625 2.2722E-02 2.1783E-03 2.7823E-03
0.225 2.4715 1.9129E-02 2.0165E-03 8.8094E-04
0.225 2.4805 2.2654E-02 2.2535E-03 1.6920E-03
0.225 2.4895 2.3026E-02 2.2405E-03 2.3790E-03
0.225 2.4985 2.0207E-02 2.1092E-03 2.6038E-03
0.225 2.5075 2.4140E-02 2.6075E-03 3.6116E-03
0.225 2.5165 2.5414E-02 2.5871E-03 2.5424E-03
0.225 2.5255 2.1331E-02 2.2721E-03 1.9271E-03
0.225 2.5345 2.2222E-02 2.4240E-03 2.1695E-03
0.225 2.5435 2.4217E-02 2.6237E-03 4.4131E-03
0.225 2.5525 2.3943E-02 2.6096E-03 5.7075E-03
0.225 2.5615 2.1472E-02 2.2696E-03 2.5558E-03
0.225 2.5705 1.8532E-02 2.0102E-03 8.3975E-03
0.225 2.5795 2.3573E-02 2.7652E-03 4.2088E-03
0.225 2.5885 2.2771E-02 2.4712E-03 2.4863E-03
0.225 2.5975 2.1059E-02 2.4427E-03 3.3428E-03
0.225 2.6065 1.6563E-02 1.9767E-03 1.3288E-03
0.225 2.6155 1.9428E-02 2.0866E-03 1.0271E-03
0.225 2.6245 2.1436E-02 2.4676E-03 1.6636E-03
0.225 2.6335 2.2477E-02 2.4931E-03 3.3157E-03
0.225 2.6425 2.0214E-02 2.3250E-03 1.3466E-03
0.225 2.6515 2.1585E-02 2.3896E-03 4.1238E-03
0.225 2.6605 2.1092E-02 2.4447E-03 2.6580E-03
0.225 2.6695 2.2961E-02 2.6714E-03 4.3998E-03
0.225 2.6785 2.2144E-02 2.7936E-03 3.2784E-03
0.225 2.6875 1.8380E-02 2.1073E-03 2.6098E-03
0.225 2.6965 2.3404E-02 2.7802E-03 4.6731E-03
0.225 2.7055 1.8417E-02 2.1900E-03 2.0782E-03
0.225 2.7145 2.1064E-02 2.6058E-03 5.6316E-03
0.225 2.7235 2.2487E-02 2.6619E-03 1.7435E-03
0.225 2.7325 2.0627E-02 2.6508E-03 1.8171E-03
0.225 2.7415 2.1511E-02 2.4830E-03 3.4956E-03
0.225 2.7505 2.1385E-02 2.6103E-03 4.1045E-03
0.225 2.7595 1.9760E-02 2.4932E-03 1.2381E-03
0.225 2.7685 2.0144E-02 2.2343E-03 1.4631E-03
0.225 2.7775 2.4285E-02 3.1332E-03 1.8960E-03
0.225 2.7865 1.7899E-02 2.2243E-03 4.2363E-03
0.225 2.7955 2.2328E-02 2.7888E-03 3.2841E-03
0.275 0.2485 2.3398E-01 1.6803E-03 2.2491E-02
0.275 0.2575 2.4222E-01 1.7587E-03 2.2186E-02
0.275 0.2665 2.4805E-01 1.8368E-03 2.2443E-02
0.275 0.2755 2.4379E-01 1.8500E-03 2.2059E-02
0.275 0.2845 2.4821E-01 1.9319E-03 2.1984E-02
0.275 0.2935 2.4345E-01 1.9493E-03 2.2027E-02
0.275 0.3025 2.4093E-01 1.9845E-03 2.1480E-02
0.275 0.3115 2.3714E-01 2.0247E-03 2.0358E-02
0.275 0.3205 2.2876E-01 2.0314E-03 1.9281E-02
0.275 0.3295 2.2038E-01 2.0398E-03 1.8448E-02
0.275 0.3385 2.1405E-01 2.0524E-03 1.6971E-02
0.275 0.3475 2.0483E-01 2.0429E-03 1.4973E-02
0.275 0.3565 1.9527E-01 2.0138E-03 1.2219E-02
0.275 0.3655 1.8487E-01 1.9699E-03 1.1081E-02
0.275 0.3745 1.7254E-01 1.9165E-03 9.5452E-03
0.275 0.3835 1.5986E-01 1.8568E-03 9.9137E-03
0.275 0.3925 1.5494E-01 1.8415E-03 8.9664E-03
0.275 0.4015 1.4701E-01 1.7963E-03 7.7233E-03
0.275 0.4105 1.4556E-01 1.8080E-03 7.5464E-03
0.275 0.4195 1.4127E-01 1.7915E-03 6.6866E-03
0.275 0.4285 1.3404E-01 1.7399E-03 6.5090E-03
0.275 0.4375 1.3232E-01 1.7542E-03 7.1405E-03
0.275 0.4465 1.3239E-01 1.7587E-03 6.9468E-03
0.275 0.4555 1.2979E-01 1.7413E-03 6.8850E-03
0.275 0.4645 1.3193E-01 1.7753E-03 5.7048E-03
0.275 0.4735 1.3020E-01 1.7659E-03 6.9840E-03
0.275 0.4825 1.3330E-01 1.8148E-03 8.8022E-03
0.275 0.4915 1.3601E-01 1.8595E-03 9.5513E-03
0.275 0.5005 1.4106E-01 1.9183E-03 8.1903E-03
0.275 0.5095 1.4152E-01 1.9387E-03 1.0881E-02
0.275 0.5185 1.4458E-01 1.9576E-03 1.0925E-02
0.275 0.5275 1.4971E-01 2.0417E-03 7.9302E-03
0.275 0.5365 1.5011E-01 2.0491E-03 1.1164E-02
0.275 0.5455 1.5599E-01 2.1357E-03 8.3684E-03
0.275 0.5545 1.5925E-01 2.1851E-03 1.4103E-02
0.275 0.5635 1.5973E-01 2.1971E-03 1.2470E-02
0.275 0.5725 1.6813E-01 2.3140E-03 1.1543E-02
0.275 0.5815 1.6574E-01 2.2946E-03 1.0008E-02
0.275 0.5905 1.7652E-01 2.3911E-03 9.4445E-03
0.275 0.5995 1.7254E-01 2.3779E-03 8.9976E-03
0.275 0.6085 1.8330E-01 2.4871E-03 1.3008E-02
0.275 0.6175 1.7982E-01 2.4798E-03 1.0188E-02
0.275 0.6265 1.8684E-01 2.5832E-03 1.0857E-02
0.275 0.6355 1.8731E-01 2.6199E-03 1.2712E-02
0.275 0.6445 1.9042E-01 2.6388E-03 1.1786E-02
0.275 0.6535 1.9155E-01 2.6867E-03 1.0616E-02
0.275 0.6625 1.9568E-01 2.7475E-03 1.1587E-02
0.275 0.6715 1.9845E-01 2.7908E-03 1.1281E-02
0.275 0.6805 2.0001E-01 2.9034E-03 1.4304E-02
0.275 0.6895 1.9879E-01 2.8934E-03 1.2148E-02
0.275 0.6985 2.0147E-01 2.9371E-03 1.2768E-02
0.275 0.7075 2.0332E-01 2.9872E-03 1.4112E-02
0.275 0.7165 2.0558E-01 3.0440E-03 1.1065E-02
0.275 0.7255 2.0801E-01 3.1068E-03 1.4093E-02
0.275 0.7345 2.0776E-01 3.1249E-03 1.3770E-02
0.275 0.7435 2.0189E-01 3.1034E-03 1.1183E-02
0.275 0.7525 2.0349E-01 3.1355E-03 1.3242E-02
0.275 0.7615 2.0489E-01 3.1534E-03 1.3315E-02
0.275 0.7705 2.0747E-01 3.2020E-03 1.3519E-02
0.275 0.7795 2.1024E-01 3.2794E-03 1.1249E-02
0.275 0.7885 2.0647E-01 3.2823E-03 1.4204E-02
0.275 0.7975 2.0206E-01 3.2259E-03 9.5386E-03
0.275 0.8065 2.0110E-01 3.2696E-03 1.2457E-02
0.275 0.8155 2.0535E-01 3.3747E-03 1.4487E-02
0.275 0.8245 2.0537E-01 3.3906E-03 8.9008E-03
0.275 0.8335 1.9754E-01 3.3594E-03 1.2039E-02
0.275 0.8425 1.9062E-01 3.2534E-03 1.3116E-02
0.275 0.8515 1.9288E-01 3.3136E-03 1.1327E-02
0.275 0.8605 1.8408E-01 3.2330E-03 1.3542E-02
0.275 0.8695 1.9075E-01 3.2813E-03 1.1804E-02
0.275 0.8785 1.8624E-01 3.3228E-03 1.3719E-02
0.275 0.8875 1.8264E-01 3.3320E-03 1.2157E-02
0.275 0.8965 1.7880E-01 3.2617E-03 1.1597E-02
0.275 0.9055 1.7935E-01 3.3290E-03 1.1988E-02
0.275 0.9145 1.7981E-01 3.3488E-03 1.1420E-02
0.275 0.9235 1.7808E-01 3.3587E-03 9.6642E-03
0.275 0.9325 1.7467E-01 3.3958E-03 9.7702E-03
0.275 0.9415 1.7445E-01 3.3253E-03 8.3212E-03
0.275 0.9505 1.7134E-01 3.3719E-03 1.1513E-02
0.275 0.9595 1.6986E-01 3.4026E-03 1.1124E-02
0.275 0.9685 1.7595E-01 3.5365E-03 1.3852E-02
0.275 0.9775 1.6491E-01 3.3534E-03 1.5056E-02
0.275 0.9865 1.7069E-01 3.4816E-03 1.4012E-02
0.275 0.9955 1.5752E-01 3.2919E-03 1.0577E-02
0.275 1.0045 1.5727E-01 3.3388E-03 9.4163E-03
0.275 1.0135 1.6426E-01 3.4858E-03 1.3636E-02
0.275 1.0225 1.5226E-01 3.2584E-03 8.4643E-03
0.275 1.0315 1.5435E-01 3.3561E-03 1.1574E-02
0.275 1.0405 1.4848E-01 3.2908E-03 7.2984E-03
0.275 1.0495 1.4519E-01 3.2822E-03 1.2309E-02
0.275 1.0585 1.5068E-01 3.4128E-03 1.6928E-02
0.275 1.0675 1.4045E-01 3.2638E-03 8.0405E-03
0.275 1.0765 1.3465E-01 3.1373E-03 9.7071E-03
0.275 1.0855 1.3692E-01 3.2037E-03 1.2380E-02
0.275 1.0945 1.3886E-01 3.2728E-03 1.1218E-02
0.275 1.1035 1.3326E-01 3.2199E-03 8.8884E-03
0.275 1.1125 1.3513E-01 3.2710E-03 1.0882E-02
0.275 1.1215 1.2661E-01 3.1051E-03 1.0508E-02
0.275 1.1305 1.2982E-01 3.2696E-03 1.0246E-02
0.275 1.1395 1.2525E-01 3.1719E-03 1.2595E-02
0.275 1.1485 1.2499E-01 3.2308E-03 1.0651E-02
0.275 1.1575 1.2870E-01 3.2776E-03 1.2555E-02
0.275 1.1665 1.2765E-01 3.2932E-03 9.0561E-03
0.275 1.1755 1.2031E-01 3.1713E-03 1.0574E-02
0.275 1.1845 1.2212E-01 3.2079E-03 1.3148E-02
0.275 1.1935 1.1311E-01 3.1188E-03 8.0173E-03
0.275 1.2025 1.1624E-01 3.1486E-03 8.5569E-03
0.275 1.2115 1.0891E-01 3.0519E-03 1.0080E-02
0.275 1.2205 1.1424E-01 3.1800E-03 1.0469E-02
0.275 1.2295 1.0895E-01 3.1116E-03 6.1303E-03
0.275 1.2385 1.1068E-01 3.2458E-03 9.5129E-03
0.275 1.2475 1.0634E-01 3.0789E-03 9.4061E-03
0.275 1.2565 1.0489E-01 3.0996E-03 7.5458E-03
0.275 1.2655 1.0344E-01 3.1040E-03 7.2436E-03
0.275 1.2745 1.0389E-01 3.0936E-03 9.9813E-03
0.275 1.2835 9.9126E-02 3.0024E-03 8.5877E-03
0.275 1.2925 1.0193E-01 3.0843E-03 5.1460E-03
0.275 1.3015 9.5944E-02 3.0513E-03 4.2135E-03
0.275 1.3105 9.9355E-02 3.0850E-03 1.0539E-02
0.275 1.3195 9.4717E-02 3.0656E-03 8.3664E-03
0.275 1.3285 9.7597E-02 3.1573E-03 6.7924E-03
0.275 1.3375 8.9362E-02 2.9284E-03 4.9964E-03
0.275 1.3465 8.8882E-02 3.0506E-03 9.6764E-03
0.275 1.3555 8.2130E-02 2.8737E-03 9.7086E-03
0.275 1.3645 8.8318E-02 2.9711E-03 7.9957E-03
0.275 1.3735 8.7249E-02 3.0109E-03 7.4201E-03
0.275 1.3825 8.5223E-02 3.0207E-03 5.8904E-03
0.275 1.3915 8.4491E-02 3.0063E-03 4.7882E-03
0.275 1.4005 8.4820E-02 3.0453E-03 6.1744E-03
0.275 1.4095 8.3221E-02 2.9652E-03 7.0899E-03
0.275 1.4185 8.3537E-02 3.0242E-03 4.2289E-03
0.275 1.4275 7.6609E-02 2.8526E-03 4.7252E-03
0.275 1.4365 8.0540E-02 3.0434E-03 5.9463E-03
0.275 1.4455 7.6502E-02 2.9162E-03 9.5122E-03
0.275 1.4545 7.3672E-02 2.8740E-03 4.2335E-03
0.275 1.4635 7.5157E-02 2.9386E-03 6.4637E-03
0.275 1.4725 7.2022E-02 2.8071E-03 6.9322E-03
0.275 1.4815 7.1687E-02 2.8696E-03 6.9683E-03
0.275 1.4905 7.0908E-02 2.8976E-03 4.4077E-03
0.275 1.4995 7.3370E-02 2.9793E-03 6.5774E-03
0.275 1.5085 6.9181E-02 2.9009E-03 3.6944E-03
0.275 1.5175 6.1033E-02 2.6702E-03 3.0266E-03
0.275 1.5265 6.5575E-02 2.7812E-03 8.7601E-03
0.275 1.5355 6.9583E-02 2.9957E-03 4.8691E-03
0.275 1.5445 6.7037E-02 2.9067E-03 6.4873E-03
0.275 1.5535 6.3823E-02 2.8432E-03 3.4560E-03
0.275 1.5625 6.2725E-02 2.8044E-03 5.3748E-03
0.275 1.5715 6.4683E-02 2.9078E-03 5.0657E-03
0.275 1.5805 6.2445E-02 2.7813E-03 5.8105E-03
0.275 1.5895 6.3266E-02 2.9215E-03 2.6001E-03
0.275 1.5985 5.8445E-02 2.8677E-03 4.0671E-03
0.275 1.6075 5.8793E-02 2.8087E-03 3.3637E-03
0.275 1.6165 5.5357E-02 2.6695E-03 2.0077E-03
0.275 1.6255 5.8695E-02 2.7688E-03 5.5771E-03
0.275 1.6345 5.7345E-02 2.7278E-03 4.4612E-03
0.275 1.6435 5.2769E-02 2.5947E-03 5.5473E-03
0.275 1.6525 5.3129E-02 2.5699E-03 2.1778E-03
0.275 1.6615 5.2645E-02 2.6280E-03 4.0465E-03
0.275 1.6705 5.0079E-02 2.5103E-03 4.5536E-03
0.275 1.6795 5.2005E-02 2.6770E-03 3.1446E-03
0.275 1.6885 5.2208E-02 2.5813E-03 3.1169E-03
0.275 1.6975 4.8084E-02 2.4479E-03 5.9975E-03
0.275 1.7065 4.8001E-02 2.5323E-03 3.0511E-03
0.275 1.7155 4.6802E-02 2.4690E-03 2.7044E-03
0.275 1.7245 4.5086E-02 2.3899E-03 7.1012E-03
0.275 1.7335 5.0821E-02 2.7372E-03 2.5879E-03
0.275 1.7425 4.6801E-02 2.5225E-03 4.1844E-03
0.275 1.7515 4.9726E-02 2.6414E-03 3.1871E-03
0.275 1.7605 4.2872E-02 2.4341E-03 3.0120E-03
0.275 1.7695 4.5028E-02 2.6170E-03 3.0300E-03
0.275 1.7785 4.3173E-02 2.4738E-03 3.8734E-03
0.275 1.7875 4.2060E-02 2.4300E-03 3.6835E-03
0.275 1.7965 4.0623E-02 2.2921E-03 5.2790E-03
0.275 1.8055 4.3602E-02 2.4630E-03 5.0407E-03
0.275 1.8145 3.9128E-02 2.3733E-03 2.1260E-03
0.275 1.8235 3.7700E-02 2.3173E-03 2.7307E-03
0.275 1.8325 4.1638E-02 2.5819E-03 3.3865E-03
0.275 1.8415 4.3311E-02 2.5578E-03 7.6912E-03
0.275 1.8505 3.8297E-02 2.3212E-03 3.4174E-03
0.275 1.8595 3.7951E-02 2.2697E-03 2.5138E-03
0.275 1.8685 3.5314E-02 2.3049E-03 3.5210E-03
0.275 1.8775 3.8612E-02 2.4847E-03 3.3487E-03
0.275 1.8865 4.0585E-02 2.6008E-03 2.0622E-03
0.275 1.8955 3.8868E-02 2.3964E-03 1.9497E-03
0.275 1.9045 3.5687E-02 2.2310E-03 3.7654E-03
0.275 1.9135 3.4530E-02 2.2248E-03 2.2238E-03
0.275 1.9225 3.4066E-02 2.2702E-03 2.1512E-03
0.275 1.9315 3.6050E-02 2.4362E-03 4.8314E-03
0.275 1.9405 3.8594E-02 2.4710E-03 1.7692E-03
0.275 1.9495 3.5140E-02 2.4883E-03 2.7570E-03
0.275 1.9585 3.2399E-02 2.2267E-03 2.0785E-03
0.275 1.9675 3.4308E-02 2.3952E-03 2.2139E-03
0.275 1.9765 2.9856E-02 2.1220E-03 1.5432E-03
0.275 1.9855 3.1115E-02 2.1804E-03 3.6424E-03
0.275 1.9945 3.3476E-02 2.3471E-03 2.8967E-03
0.275 2.0035 3.6918E-02 2.6024E-03 3.7721E-03
0.275 2.0125 3.2567E-02 2.2962E-03 3.3531E-03
0.275 2.0215 2.6307E-02 2.0748E-03 1.6215E-03
0.275 2.0305 3.1937E-02 2.3845E-03 2.8224E-03
0.275 2.0395 3.0786E-02 2.2669E-03 3.2838E-03
0.275 2.0485 3.2762E-02 2.4271E-03 3.6504E-03
0.275 2.0575 3.2809E-02 2.4075E-03 2.5326E-03
0.275 2.0665 3.0629E-02 2.2815E-03 2.1704E-03
0.275 2.0755 2.9780E-02 2.2951E-03 1.3077E-03
0.275 2.0845 3.0075E-02 2.2864E-03 1.9820E-03
0.275 2.0935 2.8117E-02 2.1230E-03 5.2238E-03
0.275 2.1025 2.8132E-02 2.1598E-03 3.5471E-03
0.275 2.1115 2.9637E-02 2.3329E-03 2.0808E-03
0.275 2.1205 2.3127E-02 1.9436E-03 2.1341E-03
0.275 2.1295 2.8874E-02 2.3811E-03 3.4679E-03
0.275 2.1385 2.6042E-02 2.1108E-03 3.1592E-03
0.275 2.1475 2.6962E-02 2.1606E-03 1.6760E-03
0.275 2.1565 2.4662E-02 2.0925E-03 1.9376E-03
0.275 2.1655 2.6620E-02 2.1411E-03 1.0686E-03
0.275 2.1745 2.6276E-02 2.1425E-03 1.0490E-03
0.275 2.1835 2.8252E-02 2.3813E-03 3.8169E-03
0.275 2.1925 2.8654E-02 2.4379E-03 1.8843E-03
0.275 2.2015 2.6724E-02 2.1633E-03 2.4641E-03
0.275 2.2105 2.1769E-02 2.0070E-03 1.7596E-03
0.275 2.2195 2.5078E-02 2.0756E-03 1.7414E-03
0.275 2.2285 2.5011E-02 2.2493E-03 6.7870E-03
0.275 2.2375 2.2128E-02 1.9791E-03 2.0673E-03
0.275 2.2465 2.2203E-02 2.0649E-03 1.1421E-03
0.275 2.2555 2.2029E-02 2.1216E-03 2.0306E-03
0.275 2.2645 2.2870E-02 2.0704E-03 1.9007E-03
0.275 2.2735 3.0159E-02 2.6056E-03 2.5087E-03
0.275 2.2825 1.9741E-02 1.8484E-03 2.1845E-03
0.275 2.2915 2.2555E-02 2.0768E-03 2.7105E-03
0.275 2.3005 2.5725E-02 2.2848E-03 2.8547E-03
0.275 2.3095 2.3616E-02 2.2803E-03 2.7498E-03
0.275 2.3185 2.2492E-02 2.1761E-03 4.7493E-03
0.275 2.3275 2.2152E-02 2.0142E-03 9.6781E-04
0.275 2.3365 1.9980E-02 2.0792E-03 1.6750E-03
0.275 2.3455 2.0953E-02 2.1157E-03 2.6852E-03
0.275 2.3545 1.7751E-02 1.9185E-03 2.1293E-03
0.275 2.3635 1.7412E-02 1.8191E-03 1.3151E-03
0.275 2.3725 2.3678E-02 2.3531E-03 3.1695E-03
0.275 2.3815 2.1875E-02 2.1696E-03 2.6776E-03
0.275 2.3905 2.0035E-02 1.9273E-03 9.4726E-04
0.275 2.3995 2.0160E-02 2.0293E-03 2.6739E-03
0.275 2.4085 1.7789E-02 1.9094E-03 2.2875E-03
0.275 2.4175 1.8242E-02 1.9469E-03 2.7566E-03
0.275 2.4265 1.9675E-02 2.0362E-03 2.9437E-03
0.275 2.4355 2.2374E-02 2.1273E-03 1.8796E-03
0.275 2.4445 2.4194E-02 2.5457E-03 2.9019E-03
0.275 2.4535 1.6988E-02 1.8053E-03 2.3790E-03
0.275 2.4625 1.7299E-02 1.9311E-03 2.1198E-03
0.275 2.4715 1.7654E-02 1.9455E-03 8.2201E-04
0.275 2.4805 1.8342E-02 2.0568E-03 1.3739E-03
0.275 2.4895 1.7684E-02 1.8762E-03 1.8296E-03
0.275 2.4985 1.6358E-02 1.9355E-03 2.1107E-03
0.275 2.5075 1.7815E-02 2.2322E-03 2.6673E-03
0.275 2.5165 2.2347E-02 2.3370E-03 2.2391E-03
0.275 2.5255 1.9378E-02 2.0830E-03 1.7570E-03
0.275 2.5345 1.3919E-02 1.8654E-03 1.3628E-03
0.275 2.5435 1.7839E-02 1.9602E-03 3.2526E-03
0.275 2.5525 1.9753E-02 2.2969E-03 4.7099E-03
0.275 2.5615 1.6851E-02 2.0291E-03 2.0099E-03
0.275 2.5705 1.4599E-02 1.7307E-03 6.6162E-03
0.275 2.5795 1.6381E-02 1.8461E-03 2.9262E-03
0.275 2.5885 1.8908E-02 2.2109E-03 2.0713E-03
0.275 2.5975 1.5996E-02 1.9575E-03 2.5495E-03
0.275 2.6065 1.3681E-02 1.7414E-03 1.1079E-03
0.275 2.6155 1.6738E-02 1.9243E-03 8.9613E-04
0.275 2.6245 1.6025E-02 1.9145E-03 1.2504E-03
0.275 2.6335 1.4062E-02 1.9017E-03 2.0761E-03
0.275 2.6425 1.9322E-02 2.1895E-03 1.2922E-03
0.275 2.6515 1.5190E-02 1.8553E-03 2.9038E-03
0.275 2.6605 1.4892E-02 1.8847E-03 1.8819E-03
0.275 2.6695 1.2687E-02 1.8460E-03 2.4329E-03
0.275 2.6785 1.6166E-02 2.1099E-03 2.3954E-03
0.275 2.6875 1.5108E-02 1.9984E-03 2.1475E-03
0.275 2.6965 1.6048E-02 2.1122E-03 3.2086E-03
0.275 2.7055 1.2668E-02 1.6359E-03 1.4321E-03
0.275 2.7145 1.2391E-02 1.6209E-03 3.3141E-03
0.275 2.7235 1.2989E-02 1.8925E-03 1.0126E-03
0.275 2.7325 1.4274E-02 1.9467E-03 1.2622E-03
0.275 2.7415 1.2394E-02 1.6681E-03 2.0156E-03
0.275 2.7505 1.3252E-02 1.8404E-03 2.5465E-03
0.275 2.7595 1.7306E-02 2.1578E-03 1.0919E-03
0.275 2.7685 1.0441E-02 1.5975E-03 7.6182E-04
0.275 2.7775 1.5679E-02 2.2428E-03 1.2298E-03
0.275 2.7865 1.4862E-02 2.2547E-03 3.5189E-03
0.275 2.7955 1.2170E-02 1.7992E-03 1.7922E-03
0.325 0.2575 2.1724E-01 1.8648E-03 2.1469E-02
0.325 0.2665 2.1809E-01 1.8817E-03 2.1624E-02
0.325 0.2755 2.2326E-01 1.9621E-03 2.0719E-02
0.325 0.2845 2.3086E-01 2.0378E-03 2.1168E-02
0.325 0.2935 2.3465E-01 2.0961E-03 2.1234E-02
0.325 0.3025 2.3547E-01 2.1337E-03 2.1559E-02
0.325 0.3115 2.3524E-01 2.1709E-03 2.1140E-02
0.325 0.3205 2.3825E-01 2.2441E-03 2.1497E-02
0.325 0.3295 2.3888E-01 2.2943E-03 2.1152E-02
0.325 0.3385 2.3139E-01 2.2905E-03 2.0451E-02
0.325 0.3475 2.3057E-01 2.3240E-03 1.9681E-02
0.325 0.3565 2.2288E-01 2.3163E-03 1.8864E-02
0.325 0.3655 2.1189E-01 2.2918E-03 1.7488E-02
0.325 0.3745 2.0995E-01 2.3183E-03 1.6983E-02
0.325 0.3835 1.9904E-01 2.2804E-03 1.5446E-02
0.325 0.3925 1.9408E-01 2.2789E-03 1.5237E-02
0.325 0.4015 1.8648E-01 2.2454E-03 1.3336E-02
0.325 0.4105 1.7957E-01 2.2404E-03 1.2795E-02
0.325 0.4195 1.6903E-01 2.1890E-03 1.1147E-02
0.325 0.4285 1.6028E-01 2.1275E-03 9.5956E-03
0.325 0.4375 1.5636E-01 2.1507E-03 8.6980E-03
0.325 0.4465 1.5071E-01 2.0862E-03 7.8265E-03
0.325 0.4555 1.4850E-01 2.1010E-03 7.2683E-03
0.325 0.4645 1.4462E-01 2.0615E-03 6.6519E-03
0.325 0.4735 1.3557E-01 1.9832E-03 5.6825E-03
0.325 0.4825 1.4020E-01 2.0529E-03 6.6117E-03
0.325 0.4915 1.3811E-01 2.0495E-03 5.7004E-03
0.325 0.5005 1.4216E-01 2.1037E-03 5.5281E-03
0.325 0.5095 1.3947E-01 2.0977E-03 6.1524E-03
0.325 0.5185 1.4038E-01 2.1529E-03 6.0397E-03
0.325 0.5275 1.4602E-01 2.1991E-03 6.0118E-03
0.325 0.5365 1.4055E-01 2.1429E-03 7.2194E-03
0.325 0.5455 1.4539E-01 2.2073E-03 5.6800E-03
0.325 0.5545 1.5117E-01 2.2899E-03 5.7457E-03
0.325 0.5635 1.5115E-01 2.2964E-03 5.3541E-03
0.325 0.5725 1.5645E-01 2.3904E-03 5.7175E-03
0.325 0.5815 1.5654E-01 2.4042E-03 5.6466E-03
0.325 0.5905 1.6065E-01 2.4542E-03 5.9361E-03
0.325 0.5995 1.6341E-01 2.5199E-03 6.1323E-03
0.325 0.6085 1.6949E-01 2.6132E-03 6.0266E-03
0.325 0.6175 1.7054E-01 2.6177E-03 6.5962E-03
0.325 0.6265 1.7768E-01 2.7385E-03 6.0963E-03
0.325 0.6355 1.7821E-01 2.7666E-03 6.1971E-03
0.325 0.6445 1.7988E-01 2.7853E-03 7.6858E-03
0.325 0.6535 1.8458E-01 2.8450E-03 6.4477E-03
0.325 0.6625 1.8356E-01 2.9014E-03 6.9132E-03
0.325 0.6715 1.8802E-01 2.9665E-03 8.0382E-03
0.325 0.6805 1.8606E-01 2.9573E-03 8.1557E-03
0.325 0.6895 1.8763E-01 3.0300E-03 6.7795E-03
0.325 0.6985 1.9619E-01 3.1691E-03 6.6911E-03
0.325 0.7075 1.9579E-01 3.1860E-03 1.0045E-02
0.325 0.7165 1.9643E-01 3.2202E-03 7.3591E-03
0.325 0.7255 1.9715E-01 3.2339E-03 8.3564E-03
0.325 0.7345 1.9758E-01 3.2769E-03 7.0012E-03
0.325 0.7435 2.0223E-01 3.3604E-03 6.9136E-03
0.325 0.7525 2.0142E-01 3.3869E-03 7.0520E-03
0.325 0.7615 2.0145E-01 3.4320E-03 8.3579E-03
0.325 0.7705 2.0672E-01 3.5202E-03 7.0251E-03
0.325 0.7795 1.9904E-01 3.4480E-03 6.7858E-03
0.325 0.7885 1.9598E-01 3.4589E-03 1.0137E-02
0.325 0.7975 2.0224E-01 3.5808E-03 7.0032E-03
0.325 0.8065 1.9840E-01 3.5132E-03 7.3365E-03
0.325 0.8155 2.0252E-01 3.6019E-03 8.0149E-03
0.325 0.8245 2.0474E-01 3.6969E-03 7.1849E-03
0.325 0.8335 1.9367E-01 3.5537E-03 8.2853E-03
0.325 0.8425 1.9481E-01 3.6222E-03 7.3001E-03
0.325 0.8515 1.9385E-01 3.6019E-03 8.8639E-03
0.325 0.8605 1.9440E-01 3.7353E-03 7.5024E-03
0.325 0.8695 1.8805E-01 3.6723E-03 7.3581E-03
0.325 0.8785 1.9170E-01 3.7176E-03 7.9542E-03
0.325 0.8875 1.9493E-01 3.8004E-03 8.1113E-03
0.325 0.8965 1.9449E-01 3.8377E-03 8.6156E-03
0.325 0.9055 1.8363E-01 3.7013E-03 7.2432E-03
0.325 0.9145 1.8301E-01 3.6989E-03 6.6883E-03
0.325 0.9235 1.7568E-01 3.5995E-03 6.6336E-03
0.325 0.9325 1.7645E-01 3.6399E-03 7.6751E-03
0.325 0.9415 1.7685E-01 3.6874E-03 6.0509E-03
0.325 0.9505 1.7762E-01 3.7160E-03 9.1397E-03
0.325 0.9595 1.7105E-01 3.7061E-03 6.4691E-03
0.325 0.9685 1.6070E-01 3.5318E-03 6.7309E-03
0.325 0.9775 1.7489E-01 3.8341E-03 7.8683E-03
0.325 0.9865 1.6450E-01 3.7013E-03 7.0895E-03
0.325 0.9955 1.6934E-01 3.7853E-03 6.8859E-03
0.325 1.0045 1.6712E-01 3.8029E-03 6.5940E-03
0.325 1.0135 1.5804E-01 3.6763E-03 5.4462E-03
0.325 1.0225 1.5580E-01 3.7321E-03 5.4934E-03
0.325 1.0315 1.5868E-01 3.7072E-03 5.4126E-03
0.325 1.0405 1.4823E-01 3.5655E-03 6.0335E-03
0.325 1.0495 1.5814E-01 3.7539E-03 5.9798E-03
0.325 1.0585 1.5841E-01 3.8197E-03 5.8204E-03
0.325 1.0675 1.4542E-01 3.5890E-03 5.4581E-03
0.325 1.0765 1.5043E-01 3.7859E-03 6.1771E-03
0.325 1.0855 1.4448E-01 3.7402E-03 5.5525E-03
0.325 1.0945 1.3972E-01 3.6442E-03 4.8569E-03
0.325 1.1035 1.4077E-01 3.6526E-03 5.7463E-03
0.325 1.1125 1.4345E-01 3.7233E-03 7.0409E-03
0.325 1.1215 1.3763E-01 3.6752E-03 4.8588E-03
0.325 1.1305 1.3099E-01 3.6094E-03 6.5253E-03
0.325 1.1395 1.3235E-01 3.6697E-03 5.2015E-03
0.325 1.1485 1.3073E-01 3.6241E-03 4.5493E-03
0.325 1.1575 1.2927E-01 3.6435E-03 6.0452E-03
0.325 1.1665 1.2170E-01 3.5271E-03 6.3306E-03
0.325 1.1755 1.1921E-01 3.5127E-03 6.6708E-03
0.325 1.1845 1.2501E-01 3.6468E-03 5.8318E-03
0.325 1.1935 1.1858E-01 3.5508E-03 6.1884E-03
0.325 1.2025 1.2173E-01 3.6018E-03 4.9067E-03
0.325 1.2115 1.1299E-01 3.4705E-03 5.0084E-03
0.325 1.2205 1.0645E-01 3.2936E-03 5.0890E-03
0.325 1.2295 1.1334E-01 3.5403E-03 5.1764E-03
0.325 1.2385 1.1753E-01 3.6345E-03 5.1595E-03
0.325 1.2475 1.0629E-01 3.4422E-03 7.0446E-03
0.325 1.2565 1.0347E-01 3.4346E-03 4.6962E-03
0.325 1.2655 1.0294E-01 3.4379E-03 5.7081E-03
0.325 1.2745 1.0160E-01 3.4350E-03 4.8447E-03
0.325 1.2835 9.5117E-02 3.2510E-03 3.3463E-03
0.325 1.2925 9.9406E-02 3.3768E-03 4.1487E-03
0.325 1.3015 9.6348E-02 3.3486E-03 3.8454E-03
0.325 1.3105 9.5284E-02 3.3317E-03 3.3003E-03
0.325 1.3195 8.6544E-02 3.1419E-03 7.9528E-03
0.325 1.3285 9.7772E-02 3.3839E-03 4.4087E-03
0.325 1.3375 8.9673E-02 3.2053E-03 4.5046E-03
0.325 1.3465 8.3169E-02 3.1188E-03 3.5700E-03
0.325 1.3555 8.7828E-02 3.3021E-03 3.7602E-03
0.325 1.3645 8.5862E-02 3.2475E-03 5.4073E-03
0.325 1.3735 8.3779E-02 3.1955E-03 3.4453E-03
0.325 1.3825 8.1949E-02 3.1859E-03 5.0150E-03
0.325 1.3915 7.9877E-02 3.1649E-03 4.6683E-03
0.325 1.4005 7.6855E-02 3.0705E-03 3.6402E-03
0.325 1.4095 8.0473E-02 3.2703E-03 6.3109E-03
0.325 1.4185 7.5964E-02 3.1026E-03 2.6580E-03
0.325 1.4275 7.7844E-02 3.1573E-03 3.0962E-03
0.325 1.4365 7.3252E-02 3.1415E-03 5.5846E-03
0.325 1.4455 7.0387E-02 2.9664E-03 3.1639E-03
0.325 1.4545 6.5331E-02 2.8937E-03 3.6688E-03
0.325 1.4635 6.7965E-02 2.9017E-03 2.8070E-03
0.325 1.4725 6.5650E-02 2.9539E-03 2.4125E-03
0.325 1.4815 6.9941E-02 3.0107E-03 3.4786E-03
0.325 1.4905 6.1947E-02 2.8100E-03 2.4462E-03
0.325 1.4995 6.3146E-02 2.9460E-03 2.2317E-03
0.325 1.5085 6.4788E-02 2.9370E-03 4.7128E-03
0.325 1.5175 6.6377E-02 3.0230E-03 4.3452E-03
0.325 1.5265 6.3944E-02 2.9274E-03 2.5370E-03
0.325 1.5355 6.1717E-02 2.8552E-03 2.4040E-03
0.325 1.5445 6.2164E-02 2.9069E-03 2.3378E-03
0.325 1.5535 5.6150E-02 2.7351E-03 2.1136E-03
0.325 1.5625 5.8295E-02 2.8901E-03 2.5697E-03
0.325 1.5715 5.9764E-02 2.8742E-03 3.8075E-03
0.325 1.5805 5.8981E-02 2.8652E-03 2.4911E-03
0.325 1.5895 5.9056E-02 2.8591E-03 2.3293E-03
0.325 1.5985 5.6079E-02 2.8330E-03 3.0349E-03
0.325 1.6075 5.3630E-02 2.7948E-03 3.6210E-03
0.325 1.6165 5.9668E-02 3.0961E-03 4.0677E-03
0.325 1.6255 4.7218E-02 2.4919E-03 1.6981E-03
0.325 1.6345 5.2099E-02 2.7921E-03 2.5183E-03
0.325 1.6435 5.2195E-02 2.7104E-03 2.9156E-03
0.325 1.6525 4.6336E-02 2.5013E-03 3.3369E-03
0.325 1.6615 5.0608E-02 2.8299E-03 2.2938E-03
0.325 1.6705 5.1862E-02 2.9239E-03 3.5425E-03
0.325 1.6795 4.6611E-02 2.6273E-03 1.9075E-03
0.325 1.6885 4.5444E-02 2.7449E-03 3.0088E-03
0.325 1.6975 4.6182E-02 2.7198E-03 4.8410E-03
0.325 1.7065 4.4875E-02 2.6734E-03 1.7183E-03
0.325 1.7155 4.5388E-02 2.7448E-03 3.2562E-03
0.325 1.7245 4.6102E-02 2.7215E-03 3.7716E-03
0.325 1.7335 4.0967E-02 2.5401E-03 2.6290E-03
0.325 1.7425 4.4042E-02 2.7754E-03 1.6156E-03
0.325 1.7515 4.6885E-02 2.8295E-03 3.4254E-03
0.325 1.7605 3.8565E-02 2.3816E-03 4.2084E-03
0.325 1.7695 4.3149E-02 2.6385E-03 2.8829E-03
0.325 1.7785 4.0459E-02 2.5803E-03 4.9934E-03
0.325 1.7875 4.3577E-02 2.6881E-03 4.5622E-03
0.325 1.7965 3.7254E-02 2.4125E-03 1.5648E-03
0.325 1.8055 4.2054E-02 2.6136E-03 2.6283E-03
0.325 1.8145 4.0354E-02 2.6428E-03 1.5003E-03
0.325 1.8235 4.0311E-02 2.6970E-03 1.4838E-03
0.325 1.8325 3.3628E-02 2.3923E-03 3.1173E-03
0.325 1.8415 3.4410E-02 2.2900E-03 1.9285E-03
0.325 1.8505 3.8013E-02 2.5522E-03 2.8028E-03
0.325 1.8595 3.6296E-02 2.4553E-03 2.5397E-03
0.325 1.8685 3.5119E-02 2.4050E-03 3.0373E-03
0.325 1.8775 3.8803E-02 2.6298E-03 1.9251E-03
0.325 1.8865 3.4883E-02 2.5098E-03 2.0953E-03
0.325 1.8955 3.0882E-02 2.3545E-03 3.7536E-03
0.325 1.9045 3.5336E-02 2.6543E-03 2.4076E-03
0.325 1.9135 3.3626E-02 2.5050E-03 3.4531E-03
0.325 1.9225 3.1054E-02 2.4276E-03 2.6642E-03
0.325 1.9315 3.1153E-02 2.4021E-03 1.2348E-03
0.325 1.9405 2.9965E-02 2.3214E-03 2.5750E-03
0.325 1.9495 2.4940E-02 2.0259E-03 2.0170E-03
0.325 1.9585 3.0813E-02 2.4190E-03 1.2188E-03
0.325 1.9675 3.0792E-02 2.4889E-03 1.6756E-03
0.325 1.9765 3.2443E-02 2.4595E-03 3.6466E-03
0.325 1.9855 2.9957E-02 2.4217E-03 1.5422E-03
0.325 1.9945 2.5246E-02 1.9603E-03 1.7266E-03
0.325 2.0035 3.3786E-02 2.6293E-03 1.7700E-03
0.325 2.0125 2.8530E-02 2.3390E-03 1.7218E-03
0.325 2.0215 2.5576E-02 2.1148E-03 1.5419E-03
0.325 2.0305 2.4168E-02 2.0628E-03 1.1888E-03
0.325 2.0395 2.6940E-02 2.2394E-03 1.0531E-03
0.325 2.0485 2.6809E-02 2.3908E-03 3.1095E-03
0.325 2.0575 2.6207E-02 2.3218E-03 2.6029E-03
0.325 2.0665 2.1685E-02 2.0686E-03 3.0992E-03
0.325 2.0755 2.5941E-02 2.1969E-03 1.9098E-03
0.325 2.0845 2.2879E-02 1.9336E-03 1.3635E-03
0.325 2.0935 2.3786E-02 2.1470E-03 4.0936E-03
0.325 2.1025 2.1843E-02 2.0714E-03 1.2570E-03
0.325 2.1115 2.2607E-02 2.0855E-03 1.3707E-03
0.325 2.1205 1.8685E-02 1.9069E-03 1.6633E-03
0.325 2.1295 2.4238E-02 2.2555E-03 2.5026E-03
0.325 2.1385 2.1396E-02 2.0761E-03 3.1129E-03
0.325 2.1475 2.0768E-02 1.9509E-03 1.3600E-03
0.325 2.1565 1.8895E-02 1.8748E-03 1.4340E-03
0.325 2.1655 2.2968E-02 2.0987E-03 1.0075E-03
0.325 2.1745 2.4473E-02 2.5821E-03 1.0101E-03
0.325 2.1835 2.1208E-02 2.1626E-03 2.3404E-03
0.325 2.1925 2.3918E-02 2.2725E-03 9.2318E-04
0.325 2.2015 1.9664E-02 1.9423E-03 3.8575E-03
0.325 2.2105 1.5805E-02 1.6577E-03 8.6096E-04
0.325 2.2195 1.6901E-02 1.8120E-03 9.3132E-04
0.325 2.2285 1.5414E-02 1.7292E-03 1.3033E-03
0.325 2.2375 1.7893E-02 1.7815E-03 2.5772E-03
0.325 2.2465 2.1708E-02 2.1348E-03 3.5441E-03
0.325 2.2555 1.6083E-02 1.6793E-03 3.1375E-03
0.325 2.2645 1.9709E-02 2.0014E-03 2.5654E-03
0.325 2.2735 1.9453E-02 2.0576E-03 1.2471E-03
0.325 2.2825 1.7626E-02 1.9679E-03 1.2395E-03
0.325 2.2915 1.7710E-02 1.9136E-03 2.4394E-03
0.325 2.3005 2.1833E-02 2.2605E-03 1.3172E-03
0.325 2.3095 2.1958E-02 2.2540E-03 2.1875E-03
0.325 2.3185 1.8318E-02 1.9195E-03 1.8902E-03
0.325 2.3275 1.4960E-02 1.8695E-03 1.9515E-03
0.325 2.3365 1.7922E-02 1.9044E-03 2.4963E-03
0.325 2.3455 1.4824E-02 1.8505E-03 1.7623E-03
0.325 2.3545 1.8536E-02 2.0845E-03 2.7040E-03
0.325 2.3635 1.4281E-02 1.6501E-03 2.0496E-03
0.325 2.3725 1.3637E-02 1.7289E-03 2.7888E-03
0.325 2.3815 1.3563E-02 1.7290E-03 2.4821E-03
0.325 2.3905 1.7696E-02 2.0359E-03 1.8276E-03
0.325 2.3995 1.2840E-02 1.5867E-03 1.5373E-03
0.325 2.4085 1.5186E-02 1.9313E-03 2.5360E-03
0.325 2.4175 1.3714E-02 1.8037E-03 1.0607E-03
0.325 2.4265 1.5523E-02 1.7093E-03 6.9351E-04
0.325 2.4355 1.6369E-02 2.1239E-03 2.0901E-03
0.325 2.4445 1.5252E-02 1.7653E-03 2.4671E-03
0.325 2.4535 1.6973E-02 2.2193E-03 5.2896E-03
0.325 2.4625 1.1261E-02 1.3934E-03 1.5551E-03
0.325 2.4715 1.4576E-02 1.8260E-03 1.8502E-03
0.325 2.4805 1.2746E-02 1.7967E-03 1.1474E-03
0.325 2.4895 1.6994E-02 1.9864E-03 1.0770E-03
0.325 2.4985 1.4306E-02 1.9108E-03 1.4333E-03
0.325 2.5075 1.5237E-02 1.8779E-03 1.5800E-03
0.325 2.5165 1.2957E-02 1.7337E-03 2.2834E-03
0.325 2.5255 1.3601E-02 1.8994E-03 1.3128E-03
0.325 2.5345 1.4214E-02 2.0724E-03 1.7170E-03
0.325 2.5435 1.3806E-02 1.9678E-03 2.2588E-03
0.325 2.5525 1.5746E-02 1.9507E-03 2.9387E-03
0.325 2.5615 1.4435E-02 1.9958E-03 2.0572E-03
0.325 2.5705 1.5361E-02 1.9707E-03 2.9807E-03
0.325 2.5795 1.2886E-02 1.8210E-03 1.5956E-03
0.325 2.5885 1.3692E-02 1.9983E-03 2.0099E-03
0.325 2.5975 1.0683E-02 1.5479E-03 7.5597E-04
0.325 2.6065 1.2774E-02 1.8802E-03 2.0250E-03
0.325 2.6155 1.3934E-02 1.9501E-03 1.2170E-03
0.325 2.6245 1.1420E-02 1.8506E-03 5.4729E-04
0.325 2.6335 1.3475E-02 2.0428E-03 6.2201E-04
0.325 2.6425 1.4162E-02 2.0642E-03 2.1198E-03
0.325 2.6515 1.0836E-02 1.6991E-03 1.7913E-03
0.325 2.6605 9.4961E-03 1.4355E-03 1.5253E-03
0.325 2.6695 1.3417E-02 2.0544E-03 1.7773E-03
0.325 2.6785 1.1291E-02 1.6934E-03 2.8450E-03
0.325 2.6875 1.0381E-02 1.6649E-03 7.8052E-04
0.325 2.6965 1.0912E-02 1.6933E-03 3.6399E-03
0.325 2.7055 1.0603E-02 1.7297E-03 2.9644E-03
0.325 2.7145 1.2050E-02 1.5757E-03 1.6706E-03
0.325 2.7235 1.0846E-02 1.7035E-03 1.8231E-03
0.325 2.7325 1.1125E-02 1.6989E-03 1.6488E-03
0.325 2.7415 1.0640E-02 1.7363E-03 1.3195E-03
0.325 2.7505 9.6141E-03 1.5550E-03 1.1517E-03
0.325 2.7595 1.0838E-02 1.8358E-03 3.3025E-03
0.325 2.7685 9.0235E-03 1.5234E-03 4.5000E-04
0.325 2.7775 9.1187E-03 1.4937E-03 3.8296E-04
0.325 2.7865 8.5700E-03 1.4940E-03 1.6334E-03
0.325 2.7955 9.4372E-03 1.5370E-03 1.4821E-03
0.375 0.2665 2.0013E-01 4.1135E-03 1.9924E-02
0.375 0.2755 2.0567E-01 3.3703E-03 1.9174E-02
0.375 0.2845 2.1527E-01 2.9994E-03 1.9738E-02
0.375 0.2935 2.0781E-01 2.6544E-03 1.8806E-02
0.375 0.3025 2.1988E-01 2.5803E-03 2.0141E-02
0.375 0.3115 2.2108E-01 2.4594E-03 1.9869E-02
0.375 0.3205 2.2317E-01 2.4555E-03 2.0136E-02
0.375 0.3295 2.2732E-01 2.4933E-03 2.0132E-02
0.375 0.3385 2.2662E-01 2.5225E-03 2.0033E-02
0.375 0.3475 2.2919E-01 2.5845E-03 1.9562E-02
0.375 0.3565 2.2687E-01 2.6276E-03 1.9202E-02
0.375 0.3655 2.2028E-01 2.6077E-03 1.8183E-02
0.375 0.3745 2.1929E-01 2.6416E-03 1.7745E-02
0.375 0.3835 2.1144E-01 2.6223E-03 1.6409E-02
0.375 0.3925 2.1322E-01 2.6993E-03 1.6740E-02
0.375 0.4015 2.0649E-01 2.6775E-03 1.4772E-02
0.375 0.4105 1.9248E-01 2.6071E-03 1.3722E-02
0.375 0.4195 1.8998E-01 2.5998E-03 1.2529E-02
0.375 0.4285 1.8512E-01 2.5939E-03 1.1083E-02
0.375 0.4375 1.7624E-01 2.5527E-03 9.8044E-03
0.375 0.4465 1.6867E-01 2.5174E-03 8.7593E-03
0.375 0.4555 1.6438E-01 2.5140E-03 8.0455E-03
0.375 0.4645 1.6093E-01 2.5040E-03 7.4025E-03
0.375 0.4735 1.4998E-01 2.3915E-03 6.2867E-03
0.375 0.4825 1.5431E-01 2.4709E-03 7.2790E-03
0.375 0.4915 1.4416E-01 2.3625E-03 5.9501E-03
0.375 0.5005 1.4945E-01 2.4455E-03 6.1278E-03
0.375 0.5095 1.4711E-01 2.4581E-03 6.7271E-03
0.375 0.5185 1.4262E-01 2.4023E-03 6.3440E-03
0.375 0.5275 1.4258E-01 2.4591E-03 6.0692E-03
0.375 0.5365 1.4948E-01 2.5353E-03 7.8240E-03
0.375 0.5455 1.4329E-01 2.4863E-03 5.7654E-03
0.375 0.5545 1.4336E-01 2.4787E-03 5.6059E-03
0.375 0.5635 1.4358E-01 2.5215E-03 5.2381E-03
0.375 0.5725 1.4954E-01 2.6062E-03 5.6110E-03
0.375 0.5815 1.5392E-01 2.6855E-03 5.6925E-03
0.375 0.5905 1.5199E-01 2.6557E-03 5.7401E-03
0.375 0.5995 1.5300E-01 2.7071E-03 5.8584E-03
0.375 0.6085 1.6402E-01 2.8410E-03 5.9670E-03
0.375 0.6175 1.6090E-01 2.7987E-03 6.3296E-03
0.375 0.6265 1.6443E-01 2.8630E-03 5.7612E-03
0.375 0.6355 1.6230E-01 2.8833E-03 5.7530E-03
0.375 0.6445 1.6233E-01 2.8683E-03 7.0228E-03
0.375 0.6535 1.6730E-01 2.9743E-03 5.9495E-03
0.375 0.6625 1.7357E-01 3.0363E-03 6.6342E-03
0.375 0.6715 1.7666E-01 3.0905E-03 7.6385E-03
0.375 0.6805 1.8059E-01 3.1983E-03 7.9981E-03
0.375 0.6895 1.7618E-01 3.1644E-03 6.4602E-03
0.375 0.6985 1.8079E-01 3.2064E-03 6.2677E-03
0.375 0.7075 1.8116E-01 3.2789E-03 9.3592E-03
0.375 0.7165 1.8490E-01 3.2803E-03 7.0172E-03
0.375 0.7255 1.8041E-01 3.2580E-03 7.7228E-03
0.375 0.7345 1.8003E-01 3.3011E-03 6.4680E-03
0.375 0.7435 1.8718E-01 3.3992E-03 6.4939E-03
0.375 0.7525 1.9014E-01 3.5009E-03 6.7490E-03
0.375 0.7615 1.9124E-01 3.5758E-03 8.0110E-03
0.375 0.7705 1.9274E-01 3.5739E-03 6.6434E-03
0.375 0.7795 1.8866E-01 3.5181E-03 6.5218E-03
0.375 0.7885 1.8956E-01 3.5840E-03 9.8638E-03
0.375 0.7975 1.9422E-01 3.7269E-03 6.8145E-03
0.375 0.8065 1.8826E-01 3.6556E-03 7.0417E-03
0.375 0.8155 1.9188E-01 3.7181E-03 7.6694E-03
0.375 0.8245 1.8952E-01 3.7415E-03 6.7340E-03
0.375 0.8335 1.8892E-01 3.7590E-03 8.1498E-03
0.375 0.8425 1.7695E-01 3.6164E-03 6.7026E-03
0.375 0.8515 1.8597E-01 3.7592E-03 8.5650E-03
0.375 0.8605 1.9452E-01 3.9012E-03 7.5826E-03
0.375 0.8695 1.8400E-01 3.8388E-03 7.2691E-03
0.375 0.8785 1.7517E-01 3.7291E-03 7.3308E-03
0.375 0.8875 1.7927E-01 3.7797E-03 7.5229E-03
0.375 0.8965 1.7764E-01 3.8246E-03 7.9279E-03
0.375 0.9055 1.7979E-01 3.8798E-03 7.1581E-03
0.375 0.9145 1.6975E-01 3.7020E-03 6.2706E-03
0.375 0.9235 1.6874E-01 3.7957E-03 6.4357E-03
0.375 0.9325 1.7130E-01 3.8380E-03 7.5071E-03
0.375 0.9415 1.7587E-01 3.9917E-03 6.0904E-03
0.375 0.9505 1.6822E-01 3.9682E-03 8.7024E-03
0.375 0.9595 1.7443E-01 3.9930E-03 6.6621E-03
0.375 0.9685 1.6599E-01 3.9377E-03 7.0085E-03
0.375 0.9775 1.6096E-01 3.8879E-03 7.2916E-03
0.375 0.9865 1.5524E-01 3.8587E-03 6.7404E-03
0.375 0.9955 1.5429E-01 3.8799E-03 6.3268E-03
0.375 1.0045 1.5977E-01 3.9640E-03 6.3604E-03
0.375 1.0135 1.5233E-01 3.8732E-03 5.3108E-03
0.375 1.0225 1.5411E-01 3.9271E-03 5.4945E-03
0.375 1.0315 1.4548E-01 3.7739E-03 5.0215E-03
0.375 1.0405 1.4835E-01 3.8976E-03 6.0887E-03
0.375 1.0495 1.5198E-01 3.9910E-03 5.8022E-03
0.375 1.0585 1.5132E-01 4.0243E-03 5.6165E-03
0.375 1.0675 1.3821E-01 3.7846E-03 5.2381E-03
0.375 1.0765 1.3862E-01 3.8102E-03 5.7384E-03
0.375 1.0855 1.3704E-01 3.8218E-03 5.3155E-03
0.375 1.0945 1.3639E-01 3.8809E-03 4.7950E-03
0.375 1.1035 1.3870E-01 3.9135E-03 5.7085E-03
0.375 1.1125 1.3745E-01 3.9481E-03 6.7848E-03
0.375 1.1215 1.2659E-01 3.7474E-03 4.5180E-03
0.375 1.1305 1.2745E-01 3.7663E-03 6.3838E-03
0.375 1.1395 1.2862E-01 3.8117E-03 5.0996E-03
0.375 1.1485 1.2820E-01 3.9390E-03 4.5116E-03
0.375 1.1575 1.1927E-01 3.7074E-03 5.6127E-03
0.375 1.1665 1.1403E-01 3.6501E-03 5.9615E-03
0.375 1.1755 1.1125E-01 3.5849E-03 6.2526E-03
0.375 1.1845 1.1720E-01 3.8030E-03 5.5019E-03
0.375 1.1935 1.1912E-01 3.8859E-03 6.2479E-03
0.375 1.2025 1.1331E-01 3.7218E-03 4.6059E-03
0.375 1.2115 1.0851E-01 3.6225E-03 4.8437E-03
0.375 1.2205 1.0838E-01 3.7161E-03 5.2127E-03
0.375 1.2295 1.0500E-01 3.5769E-03 4.8275E-03
0.375 1.2385 1.1691E-01 3.9933E-03 5.1690E-03
0.375 1.2475 1.0232E-01 3.5847E-03 6.8025E-03
0.375 1.2565 9.9555E-02 3.6054E-03 4.5490E-03
0.375 1.2655 1.0008E-01 3.6413E-03 5.5747E-03
0.375 1.2745 9.7514E-02 3.6342E-03 4.6782E-03
0.375 1.2835 1.0073E-01 3.7892E-03 3.5836E-03
0.375 1.2925 9.0652E-02 3.4707E-03 3.8135E-03
0.375 1.3015 8.8042E-02 3.3937E-03 3.5446E-03
0.375 1.3105 8.4077E-02 3.3733E-03 2.9460E-03
0.375 1.3195 8.5843E-02 3.4193E-03 7.9014E-03
0.375 1.3285 9.0785E-02 3.6125E-03 4.1218E-03
0.375 1.3375 8.3073E-02 3.3872E-03 4.1964E-03
0.375 1.3465 8.3267E-02 3.4265E-03 3.6016E-03
0.375 1.3555 8.0568E-02 3.3291E-03 3.4759E-03
0.375 1.3645 8.0829E-02 3.3905E-03 5.1086E-03
0.375 1.3735 7.5169E-02 3.2275E-03 3.1171E-03
0.375 1.3825 7.5346E-02 3.3558E-03 4.6286E-03
0.375 1.3915 8.3036E-02 3.5744E-03 4.8731E-03
0.375 1.4005 8.1178E-02 3.5771E-03 3.8693E-03
0.375 1.4095 7.2239E-02 3.3640E-03 5.6785E-03
0.375 1.4185 7.3077E-02 3.2245E-03 2.5865E-03
0.375 1.4275 6.9729E-02 3.2738E-03 2.7998E-03
0.375 1.4365 7.1248E-02 3.2713E-03 5.4453E-03
0.375 1.4455 6.8610E-02 3.2425E-03 3.1062E-03
0.375 1.4545 6.9730E-02 3.2886E-03 3.9342E-03
0.375 1.4635 6.2167E-02 3.1354E-03 2.5910E-03
0.375 1.4725 6.2705E-02 3.0920E-03 2.3302E-03
0.375 1.4815 6.6057E-02 3.2777E-03 3.3045E-03
0.375 1.4905 6.1240E-02 3.1884E-03 2.4419E-03
0.375 1.4995 6.3075E-02 3.1726E-03 2.2548E-03
0.375 1.5085 6.2775E-02 3.1591E-03 4.5789E-03
0.375 1.5175 5.4828E-02 3.0149E-03 3.6015E-03
0.375 1.5265 5.8453E-02 3.0458E-03 2.3412E-03
0.375 1.5355 5.8323E-02 3.1329E-03 2.2935E-03
0.375 1.5445 5.6880E-02 3.1025E-03 2.1621E-03
0.375 1.5535 4.8486E-02 2.7228E-03 1.8461E-03
0.375 1.5625 5.6815E-02 3.1459E-03 2.5244E-03
0.375 1.5715 4.9095E-02 2.7727E-03 3.1396E-03
0.375 1.5805 5.5732E-02 3.1245E-03 2.3739E-03
0.375 1.5895 4.9458E-02 2.8319E-03 1.9711E-03
0.375 1.5985 4.6560E-02 2.6947E-03 2.5324E-03
0.375 1.6075 4.8541E-02 2.8564E-03 3.2885E-03
0.375 1.6165 5.0150E-02 3.0090E-03 3.4297E-03
0.375 1.6255 4.8619E-02 2.8273E-03 1.7732E-03
0.375 1.6345 4.9225E-02 3.0839E-03 2.3953E-03
0.375 1.6435 4.2105E-02 2.6075E-03 2.3641E-03
0.375 1.6525 4.5782E-02 2.9590E-03 3.3076E-03
0.375 1.6615 4.7143E-02 2.9092E-03 2.1539E-03
0.375 1.6705 4.4067E-02 2.8272E-03 3.0205E-03
0.375 1.6795 4.3279E-02 2.7847E-03 1.7880E-03
0.375 1.6885 4.2735E-02 2.7603E-03 2.8412E-03
0.375 1.6975 3.7470E-02 2.5649E-03 3.9348E-03
0.375 1.7065 3.9800E-02 2.6971E-03 1.5450E-03
0.375 1.7155 4.2586E-02 2.8341E-03 3.0648E-03
0.375 1.7245 3.8538E-02 2.7638E-03 3.1607E-03
0.375 1.7335 3.9906E-02 2.7479E-03 2.5716E-03
0.375 1.7425 3.8988E-02 2.5585E-03 1.4474E-03
0.375 1.7515 4.1347E-02 2.8475E-03 3.0300E-03
0.375 1.7605 3.7458E-02 2.6072E-03 4.0932E-03
0.375 1.7695 3.5920E-02 2.5304E-03 2.4088E-03
0.375 1.7785 3.5355E-02 2.6317E-03 4.3681E-03
0.375 1.7875 3.2863E-02 2.5953E-03 3.4466E-03
0.375 1.7965 3.5809E-02 2.6697E-03 1.5197E-03
0.375 1.8055 3.5211E-02 2.7133E-03 2.2106E-03
0.375 1.8145 3.3807E-02 2.6367E-03 1.2766E-03
0.375 1.8235 3.1074E-02 2.4606E-03 1.1583E-03
0.375 1.8325 3.2446E-02 2.6458E-03 3.0165E-03
0.375 1.8415 3.4108E-02 2.7199E-03 1.9216E-03
0.375 1.8505 2.8460E-02 2.2554E-03 2.1051E-03
0.375 1.8595 3.1658E-02 2.4424E-03 2.2238E-03
0.375 1.8685 3.0433E-02 2.4648E-03 2.6380E-03
0.375 1.8775 3.0852E-02 2.5346E-03 1.5430E-03
0.375 1.8865 2.6274E-02 2.1717E-03 1.5880E-03
0.375 1.8955 3.3434E-02 2.6940E-03 4.0697E-03
0.375 1.9045 2.4560E-02 2.0294E-03 1.6832E-03
0.375 1.9135 2.5401E-02 2.2093E-03 2.6139E-03
0.375 1.9225 2.5665E-02 2.2335E-03 2.2114E-03
0.375 1.9315 2.3015E-02 2.0375E-03 9.2888E-04
0.375 1.9405 3.2633E-02 2.9775E-03 2.8162E-03
0.375 1.9495 2.7348E-02 2.4758E-03 2.2202E-03
0.375 1.9585 2.6735E-02 2.4600E-03 1.0741E-03
0.375 1.9675 2.3481E-02 2.1236E-03 1.2883E-03
0.375 1.9765 2.2472E-02 2.1275E-03 2.5293E-03
0.375 1.9855 2.2930E-02 2.1281E-03 1.1890E-03
0.375 1.9945 2.2802E-02 2.1375E-03 1.5669E-03
0.375 2.0035 2.4444E-02 2.4135E-03 1.2892E-03
0.375 2.0125 2.4706E-02 2.4019E-03 1.4996E-03
0.375 2.0215 2.3367E-02 2.2732E-03 1.4180E-03
0.375 2.0305 2.0874E-02 2.1473E-03 1.0347E-03
0.375 2.0395 2.5533E-02 2.5981E-03 1.0108E-03
0.375 2.0485 2.1708E-02 2.2788E-03 2.5217E-03
0.375 2.0575 2.4250E-02 2.4453E-03 2.4146E-03
0.375 2.0665 1.8228E-02 1.9501E-03 2.6171E-03
0.375 2.0755 2.0273E-02 2.1813E-03 1.4981E-03
0.375 2.0845 2.0800E-02 2.1885E-03 1.2492E-03
0.375 2.0935 2.6152E-02 2.5489E-03 4.5041E-03
0.375 2.1025 1.9978E-02 2.4125E-03 1.1608E-03
0.375 2.1115 2.0937E-02 2.1593E-03 1.2776E-03
0.375 2.1205 1.6814E-02 1.8670E-03 1.5122E-03
0.375 2.1295 1.7292E-02 1.9583E-03 1.7941E-03
0.375 2.1385 1.8155E-02 2.0903E-03 2.6458E-03
0.375 2.1475 1.8954E-02 2.1990E-03 1.2472E-03
0.375 2.1565 1.9019E-02 2.1982E-03 1.4494E-03
0.375 2.1655 1.8409E-02 2.0724E-03 8.2066E-04
0.375 2.1745 1.4865E-02 1.9077E-03 6.5197E-04
0.375 2.1835 1.8142E-02 2.1217E-03 2.0064E-03
0.375 2.1925 1.6864E-02 1.9571E-03 6.6110E-04
0.375 2.2015 1.3983E-02 1.8428E-03 2.7468E-03
0.375 2.2105 1.7393E-02 1.9955E-03 9.5621E-04
0.375 2.2195 1.6244E-02 1.9688E-03 9.0251E-04
0.375 2.2285 1.5239E-02 1.8295E-03 1.3055E-03
0.375 2.2375 1.3096E-02 1.7454E-03 1.8888E-03
0.375 2.2465 1.7699E-02 2.1753E-03 2.8921E-03
0.375 2.2555 1.4621E-02 1.9190E-03 2.8548E-03
0.375 2.2645 1.4389E-02 1.9315E-03 1.8772E-03
0.375 2.2735 1.0519E-02 1.6070E-03 6.8718E-04
0.375 2.2825 1.3409E-02 1.7214E-03 9.4755E-04
0.375 2.2915 1.5300E-02 2.1079E-03 2.1122E-03
0.375 2.3005 1.4936E-02 1.8073E-03 9.0761E-04
0.375 2.3095 1.4815E-02 1.8728E-03 1.4831E-03
0.375 2.3185 1.6610E-02 2.2995E-03 1.7185E-03
0.375 2.3275 1.3428E-02 1.9662E-03 1.7565E-03
0.375 2.3365 1.4244E-02 2.0174E-03 1.9866E-03
0.375 2.3455 1.5472E-02 1.9977E-03 1.8451E-03
0.375 2.3545 1.3293E-02 1.8269E-03 1.9424E-03
0.375 2.3635 1.5459E-02 2.1994E-03 2.2216E-03
0.375 2.3725 1.4016E-02 1.8960E-03 2.8681E-03
0.375 2.3815 1.2423E-02 2.0636E-03 2.2791E-03
0.375 2.3905 1.3598E-02 2.0615E-03 1.4084E-03
0.375 2.3995 1.1864E-02 1.8031E-03 1.4349E-03
0.375 2.4085 1.3031E-02 1.7057E-03 2.1786E-03
0.375 2.4175 1.5930E-02 2.1825E-03 1.2608E-03
0.375 2.4265 1.2265E-02 1.8439E-03 5.5836E-04
0.375 2.4355 1.5104E-02 2.0291E-03 1.9329E-03
0.375 2.4445 1.2694E-02 2.0706E-03 2.0563E-03
0.375 2.4535 1.1313E-02 1.9016E-03 3.5309E-03
0.375 2.4625 1.4647E-02 2.1500E-03 2.0261E-03
0.375 2.4715 1.1127E-02 1.7054E-03 1.4201E-03
0.375 2.4805 9.3982E-03 1.4727E-03 8.7094E-04
0.375 2.4895 1.2932E-02 1.8912E-03 8.2652E-04
0.375 2.4985 1.2134E-02 1.8459E-03 1.2197E-03
0.375 2.5075 1.1330E-02 1.9100E-03 1.1785E-03
0.375 2.5165 1.0780E-02 1.9933E-03 1.9030E-03
0.375 2.5255 9.2690E-03 1.5750E-03 8.9782E-04
0.375 2.5345 1.1448E-02 1.7595E-03 1.3863E-03
0.375 2.5435 9.5494E-03 1.5344E-03 1.5686E-03
0.375 2.5525 1.3435E-02 2.0827E-03 2.5105E-03
0.375 2.5615 8.7078E-03 1.3723E-03 1.2435E-03
0.375 2.5705 1.1138E-02 2.0202E-03 2.1635E-03
0.375 2.5795 1.1829E-02 1.9339E-03 1.4715E-03
0.375 2.5885 1.0119E-02 1.6018E-03 1.4878E-03
0.375 2.5975 9.4156E-03 1.7236E-03 6.7126E-04
0.375 2.6065 7.6403E-03 1.4777E-03 1.2197E-03
0.375 2.6155 1.0214E-02 1.8808E-03 8.9628E-04
0.375 2.6245 9.4206E-03 1.6064E-03 4.7270E-04
0.375 2.6335 9.2900E-03 1.4851E-03 4.3672E-04
0.375 2.6425 1.1346E-02 1.8285E-03 1.7012E-03
0.375 2.6515 6.7505E-03 1.2178E-03 1.1239E-03
0.375 2.6605 1.0127E-02 1.7128E-03 1.6306E-03
0.375 2.6695 8.4273E-03 1.3733E-03 1.1193E-03
0.375 2.6785 9.2728E-03 1.6856E-03 2.3386E-03
0.375 2.6875 8.2112E-03 1.6113E-03 6.4438E-04
0.375 2.6965 6.0610E-03 1.1347E-03 2.0244E-03
0.375 2.7055 1.0280E-02 1.6594E-03 2.8784E-03
0.375 2.7145 1.1047E-02 2.2150E-03 1.5349E-03
0.375 2.7235 7.7181E-03 1.7493E-03 1.2997E-03
0.375 2.7325 7.7205E-03 1.5573E-03 1.1469E-03
0.375 2.7415 8.7423E-03 1.8009E-03 1.0935E-03
0.375 2.7505 1.1851E-02 2.0629E-03 1.4288E-03
0.375 2.7595 7.2675E-03 1.2298E-03 2.2156E-03
0.375 2.7685 6.9437E-03 1.3831E-03 3.6507E-04
0.375 2.7775 9.4421E-03 1.7341E-03 4.0792E-04
0.375 2.7865 1.1775E-02 2.3165E-03 2.2521E-03
0.375 2.7955 6.3349E-03 1.3129E-03 1.0050E-03
0.425 0.3475 2.0950E-01 4.0925E-03 1.0001E-02
0.425 0.3565 2.1355E-01 3.7821E-03 1.0003E-02
0.425 0.3655 2.0868E-01 3.4649E-03 1.8749E-02
0.425 0.3745 2.0175E-01 3.2022E-03 1.7956E-02
0.425 0.3835 2.0971E-01 3.1104E-03 2.0511E-02
0.425 0.3925 2.0866E-01 3.0560E-03 1.7935E-02
0.425 0.4015 2.0061E-01 3.0135E-03 1.8065E-02
0.425 0.4105 2.0625E-01 3.1090E-03 1.8095E-02
0.425 0.4195 1.9665E-01 3.0408E-03 1.6446E-02
0.425 0.4285 1.9587E-01 3.0792E-03 1.5820E-02
0.425 0.4375 1.8963E-01 3.0006E-03 1.5626E-02
0.425 0.4465 1.8132E-01 2.9389E-03 1.4151E-02
0.425 0.4555 1.7410E-01 2.8989E-03 1.2574E-02
0.425 0.4645 1.7669E-01 2.9684E-03 1.2528E-02
0.425 0.4735 1.6497E-01 2.8814E-03 1.1675E-02
0.425 0.4825 1.6181E-01 2.8714E-03 1.0522E-02
0.425 0.4915 1.5722E-01 2.8209E-03 9.5905E-03
0.425 0.5005 1.5261E-01 2.7703E-03 9.1422E-03
0.425 0.5095 1.5347E-01 2.8446E-03 1.0071E-02
0.425 0.5185 1.5171E-01 2.8205E-03 8.7752E-03
0.425 0.5275 1.4428E-01 2.7854E-03 7.2341E-03
0.425 0.5365 1.4665E-01 2.7867E-03 6.9349E-03
0.425 0.5455 1.4579E-01 2.8553E-03 6.7777E-03
0.425 0.5545 1.4603E-01 2.8455E-03 6.6159E-03
0.425 0.5635 1.4670E-01 2.8729E-03 6.1428E-03
0.425 0.5725 1.4322E-01 2.8288E-03 6.2116E-03
0.425 0.5815 1.4222E-01 2.8639E-03 5.5557E-03
0.425 0.5905 1.4249E-01 2.8808E-03 5.3664E-03
0.425 0.5995 1.4604E-01 2.9651E-03 6.4764E-03
0.425 0.6085 1.4994E-01 3.0282E-03 5.7923E-03
0.425 0.6175 1.5428E-01 3.0984E-03 6.0878E-03
0.425 0.6265 1.4940E-01 3.0664E-03 6.5031E-03
0.425 0.6355 1.5427E-01 3.0980E-03 6.9385E-03
0.425 0.6445 1.5048E-01 3.1431E-03 6.5182E-03
0.425 0.6535 1.5611E-01 3.2536E-03 6.7883E-03
0.425 0.6625 1.6014E-01 3.2652E-03 8.0991E-03
0.425 0.6715 1.6670E-01 3.4111E-03 6.6219E-03
0.425 0.6805 1.6612E-01 3.3720E-03 8.2792E-03
0.425 0.6895 1.7660E-01 3.5794E-03 8.5917E-03
0.425 0.6985 1.7057E-01 3.5114E-03 6.7340E-03
0.425 0.7075 1.7294E-01 3.6019E-03 8.9252E-03
0.425 0.7165 1.7617E-01 3.6455E-03 6.8890E-03
0.425 0.7255 1.7376E-01 3.6025E-03 6.8918E-03
0.425 0.7345 1.7479E-01 3.7503E-03 8.5841E-03
0.425 0.7435 1.7088E-01 3.6657E-03 6.2108E-03
0.425 0.7525 1.7890E-01 3.7929E-03 6.3039E-03
0.425 0.7615 1.8095E-01 3.8372E-03 6.4553E-03
0.425 0.7705 1.8027E-01 3.9272E-03 8.9283E-03
0.425 0.7795 1.8553E-01 3.9275E-03 8.2094E-03
0.425 0.7885 1.8235E-01 3.9311E-03 7.6134E-03
0.425 0.7975 1.7879E-01 3.8711E-03 9.0012E-03
0.425 0.8065 1.7709E-01 3.9241E-03 8.4562E-03
0.425 0.8155 1.7743E-01 3.9471E-03 6.3059E-03
0.425 0.8245 1.8005E-01 3.9945E-03 7.1439E-03
0.425 0.8335 1.7603E-01 3.9872E-03 6.8862E-03
0.425 0.8425 1.8357E-01 4.1721E-03 7.9320E-03
0.425 0.8515 1.7283E-01 4.0000E-03 6.7657E-03
0.425 0.8605 1.8001E-01 4.1907E-03 9.8009E-03
0.425 0.8695 1.7508E-01 4.1976E-03 8.6172E-03
0.425 0.8785 1.7395E-01 4.1445E-03 6.8382E-03
0.425 0.8875 1.7831E-01 4.2565E-03 7.6786E-03
0.425 0.8965 1.7458E-01 4.1871E-03 9.2775E-03
0.425 0.9055 1.7081E-01 4.1540E-03 9.3501E-03
0.425 0.9145 1.7152E-01 4.2354E-03 6.0011E-03
0.425 0.9235 1.7151E-01 4.2432E-03 7.5894E-03
0.425 0.9325 1.6237E-01 4.1268E-03 7.3569E-03
0.425 0.9415 1.6062E-01 4.1281E-03 6.2898E-03
0.425 0.9505 1.5511E-01 4.0558E-03 6.5891E-03
0.425 0.9595 1.6291E-01 4.2689E-03 7.8007E-03
0.425 0.9685 1.5972E-01 4.3058E-03 6.6688E-03
0.425 0.9775 1.5679E-01 4.2537E-03 6.2876E-03
0.425 0.9865 1.5930E-01 4.3008E-03 7.0310E-03
0.425 0.9955 1.5491E-01 4.1800E-03 7.5149E-03
0.425 1.0045 1.4053E-01 4.0165E-03 5.0571E-03
0.425 1.0135 1.5410E-01 4.3091E-03 9.1162E-03
0.425 1.0225 1.4148E-01 4.0924E-03 5.0962E-03
0.425 1.0315 1.4752E-01 4.1264E-03 5.9189E-03
0.425 1.0405 1.4532E-01 4.2210E-03 5.3290E-03
0.425 1.0495 1.3946E-01 4.1309E-03 6.1073E-03
0.425 1.0585 1.3355E-01 4.1347E-03 5.0991E-03
0.425 1.0675 1.3819E-01 4.2035E-03 5.0660E-03
0.425 1.0765 1.4140E-01 4.2279E-03 6.5690E-03
0.425 1.0855 1.2968E-01 4.0551E-03 4.6224E-03
0.425 1.0945 1.3534E-01 4.1961E-03 6.0137E-03
0.425 1.1035 1.2761E-01 4.0647E-03 7.2194E-03
0.425 1.1125 1.2890E-01 4.2305E-03 5.8099E-03
0.425 1.1215 1.2888E-01 4.1677E-03 6.0949E-03
0.425 1.1305 1.2270E-01 4.0438E-03 7.7589E-03
0.425 1.1395 1.2409E-01 4.1703E-03 7.9721E-03
0.425 1.1485 1.2314E-01 4.1038E-03 4.8314E-03
0.425 1.1575 1.2342E-01 4.1100E-03 5.9827E-03
0.425 1.1665 1.1836E-01 4.1066E-03 5.6987E-03
0.425 1.1755 1.1313E-01 3.9199E-03 4.0512E-03
0.425 1.1845 1.0668E-01 3.7780E-03 4.2603E-03
0.425 1.1935 1.1525E-01 4.0399E-03 5.4052E-03
0.425 1.2025 1.0656E-01 3.8403E-03 5.5589E-03
0.425 1.2115 1.0342E-01 3.8626E-03 4.1286E-03
0.425 1.2205 1.0247E-01 3.9052E-03 3.6113E-03
0.425 1.2295 9.8739E-02 3.8208E-03 8.5422E-03
0.425 1.2385 1.0030E-01 3.9414E-03 3.5959E-03
0.425 1.2475 9.4757E-02 3.7133E-03 4.4452E-03
0.425 1.2565 9.5543E-02 3.7541E-03 5.6699E-03
0.425 1.2655 8.9366E-02 3.6634E-03 4.0225E-03
0.425 1.2745 9.6517E-02 3.8112E-03 3.4327E-03
0.425 1.2835 8.5284E-02 3.5642E-03 5.7498E-03
0.425 1.2925 8.9910E-02 3.6317E-03 4.0921E-03
0.425 1.3015 8.7330E-02 3.8139E-03 3.6089E-03
0.425 1.3105 8.4547E-02 3.7452E-03 3.9920E-03
0.425 1.3195 8.5735E-02 3.6903E-03 3.8054E-03
0.425 1.3285 7.9826E-02 3.5550E-03 4.6637E-03
0.425 1.3375 7.7613E-02 3.5379E-03 3.4863E-03
0.425 1.3465 8.0979E-02 3.6440E-03 2.9145E-03
0.425 1.3555 7.7276E-02 3.5634E-03 3.0902E-03
0.425 1.3645 7.7680E-02 3.7746E-03 3.2145E-03
0.425 1.3735 8.1454E-02 3.9062E-03 3.8356E-03
0.425 1.3825 7.4065E-02 3.5422E-03 3.9841E-03
0.425 1.3915 6.8722E-02 3.3235E-03 3.3200E-03
0.425 1.4005 7.3923E-02 3.6615E-03 6.5978E-03
0.425 1.4095 7.1039E-02 3.6886E-03 3.3651E-03
0.425 1.4185 6.5163E-02 3.3573E-03 3.0123E-03
0.425 1.4275 6.3203E-02 3.2617E-03 3.5255E-03
0.425 1.4365 6.4315E-02 3.3444E-03 2.3181E-03
0.425 1.4455 6.6509E-02 3.4796E-03 2.7032E-03
0.425 1.4545 6.5622E-02 3.4917E-03 3.1712E-03
0.425 1.4635 5.8702E-02 3.2019E-03 5.0726E-03
0.425 1.4725 6.3244E-02 3.6249E-03 6.7569E-03
0.425 1.4815 5.6959E-02 3.1535E-03 3.9730E-03
0.425 1.4905 5.9828E-02 3.3172E-03 3.6476E-03
0.425 1.4995 5.6457E-02 3.2306E-03 2.5821E-03
0.425 1.5085 5.9807E-02 3.5176E-03 7.7052E-03
0.425 1.5175 5.1173E-02 3.0856E-03 3.0760E-03
0.425 1.5265 5.4871E-02 3.3604E-03 2.5336E-03
0.425 1.5355 4.7675E-02 3.0682E-03 3.5868E-03
0.425 1.5445 5.4412E-02 3.3075E-03 3.5826E-03
0.425 1.5535 4.8721E-02 2.9718E-03 4.1725E-03
0.425 1.5625 5.5742E-02 3.4678E-03 5.9046E-03
0.425 1.5715 4.5816E-02 2.9896E-03 3.9146E-03
0.425 1.5805 4.8485E-02 3.0813E-03 2.2472E-03
0.425 1.5895 5.1095E-02 3.3730E-03 2.8761E-03
0.425 1.5985 4.5520E-02 3.1103E-03 2.1148E-03
0.425 1.6075 4.6914E-02 3.2446E-03 2.9707E-03
0.425 1.6165 4.3073E-02 2.9513E-03 2.6680E-03
0.425 1.6255 4.1859E-02 3.0185E-03 3.5082E-03
0.425 1.6345 4.0651E-02 2.7969E-03 1.9447E-03
0.425 1.6435 4.2621E-02 2.9051E-03 1.8385E-03
0.425 1.6525 4.1356E-02 2.9396E-03 2.7051E-03
0.425 1.6615 3.7940E-02 2.7640E-03 4.0712E-03
0.425 1.6705 3.7575E-02 2.7532E-03 3.1261E-03
0.425 1.6795 3.3968E-02 2.5492E-03 1.6450E-03
0.425 1.6885 3.6872E-02 2.7257E-03 2.0103E-03
0.425 1.6975 3.5500E-02 2.7211E-03 1.4458E-03
0.425 1.7065 3.0987E-02 2.4146E-03 1.7216E-03
0.425 1.7155 3.4674E-02 2.6973E-03 3.6974E-03
0.425 1.7245 3.4903E-02 2.6793E-03 2.0531E-03
0.425 1.7335 3.2228E-02 2.6683E-03 1.7720E-03
0.425 1.7425 3.8179E-02 3.0112E-03 2.1179E-03
0.425 1.7515 3.0066E-02 2.4308E-03 2.7680E-03
0.425 1.7605 2.7873E-02 2.3674E-03 1.0897E-03
0.425 1.7695 3.2387E-02 2.6997E-03 1.7985E-03
0.425 1.7785 3.1728E-02 2.6793E-03 2.1375E-03
0.425 1.7875 2.6758E-02 2.3139E-03 2.7092E-03
0.425 1.7965 3.3806E-02 2.9671E-03 2.1575E-03
0.425 1.8055 3.2034E-02 2.8249E-03 2.9386E-03
0.425 1.8145 3.2114E-02 2.9602E-03 2.0794E-03
0.425 1.8235 2.4751E-02 2.4166E-03 1.4035E-03
0.425 1.8325 2.3984E-02 2.2702E-03 2.0539E-03
0.425 1.8415 2.8127E-02 2.6090E-03 2.3024E-03
0.425 1.8505 2.9814E-02 2.7418E-03 3.9344E-03
0.425 1.8595 2.5634E-02 2.5442E-03 1.9621E-03
0.425 1.8685 2.3982E-02 2.3523E-03 2.5163E-03
0.425 1.8775 2.5842E-02 2.5972E-03 3.8620E-03
0.425 1.8865 2.3254E-02 2.2786E-03 2.3967E-03
0.425 1.8955 2.4145E-02 2.4862E-03 2.5013E-03
0.425 1.9045 2.7361E-02 2.7289E-03 1.0879E-03
0.425 1.9135 2.5229E-02 2.4369E-03 5.5272E-03
0.425 1.9225 2.6048E-02 2.5837E-03 3.9992E-03
0.425 1.9315 2.0240E-02 2.2685E-03 2.6809E-03
0.425 1.9405 1.8410E-02 2.1838E-03 1.7577E-03
0.425 1.9495 2.3367E-02 2.6243E-03 2.0981E-03
0.425 1.9585 1.8903E-02 2.0991E-03 2.4436E-03
0.425 1.9675 2.1063E-02 2.3540E-03 1.4103E-03
0.425 1.9765 2.4263E-02 2.6414E-03 3.1193E-03
0.425 1.9855 2.1483E-02 2.3365E-03 9.2473E-04
0.425 1.9945 1.8924E-02 2.1189E-03 3.0100E-03
0.425 2.0035 1.8785E-02 2.1896E-03 2.2134E-03
0.425 2.0125 1.6414E-02 2.0352E-03 1.7222E-03
0.425 2.0215 1.9572E-02 2.4943E-03 3.2735E-03
0.425 2.0305 1.6728E-02 2.0050E-03 6.8372E-04
0.425 2.0395 1.6424E-02 2.0728E-03 4.3043E-03
0.425 2.0485 1.4057E-02 1.7939E-03 6.0902E-04
0.425 2.0575 1.5308E-02 1.8099E-03 3.0419E-03
0.425 2.0665 1.7468E-02 2.2041E-03 1.0923E-03
0.425 2.0755 1.8292E-02 2.2756E-03 2.3065E-03
0.425 2.0845 2.1032E-02 2.4100E-03 3.3806E-03
0.425 2.0935 1.7709E-02 2.4413E-03 3.8323E-03
0.425 2.1025 1.6742E-02 2.2524E-03 6.5134E-04
0.425 2.1115 1.2254E-02 1.6521E-03 4.7988E-04
0.425 2.1205 1.6530E-02 2.2948E-03 1.0346E-03
0.425 2.1295 1.7966E-02 2.3542E-03 4.5767E-03
0.425 2.1385 1.5098E-02 1.8952E-03 2.1068E-03
0.425 2.1475 1.7455E-02 2.3014E-03 8.5279E-04
0.425 2.1565 1.5909E-02 2.1772E-03 2.2459E-03
0.425 2.1655 1.4877E-02 2.1345E-03 2.2490E-03
0.425 2.1745 1.5795E-02 1.9907E-03 1.1622E-03
0.425 2.1835 1.6703E-02 2.2815E-03 2.2880E-03
0.425 2.1925 1.5338E-02 2.1647E-03 8.5352E-04
0.425 2.2015 1.4300E-02 2.1398E-03 1.6336E-03
0.425 2.2105 1.8233E-02 2.5346E-03 2.6932E-03
0.425 2.2195 1.1832E-02 1.7650E-03 7.0632E-04
0.425 2.2285 1.2006E-02 1.9053E-03 1.2874E-03
0.425 2.2375 1.2876E-02 1.8788E-03 2.5175E-03
0.425 2.2465 1.5879E-02 2.3230E-03 3.2662E-03
0.425 2.2555 1.1012E-02 1.7082E-03 2.0317E-03
0.425 2.2645 1.2702E-02 2.1655E-03 6.7629E-04
0.425 2.2735 1.0856E-02 1.7057E-03 8.3999E-04
0.425 2.2825 1.3763E-02 2.1266E-03 3.1869E-03
0.425 2.2915 9.5255E-03 1.6193E-03 3.4036E-03
0.425 2.3005 1.1974E-02 1.7558E-03 1.5721E-03
0.425 2.3095 1.1418E-02 1.8501E-03 1.8824E-03
0.425 2.3185 1.2507E-02 1.9443E-03 1.1128E-03
0.425 2.3275 1.3701E-02 2.0368E-03 1.8441E-03
0.425 2.3365 9.3482E-03 1.5656E-03 1.2988E-03
0.425 2.3455 1.4014E-02 2.1099E-03 1.0970E-03
0.425 2.3545 1.3531E-02 2.2989E-03 1.1941E-03
0.425 2.3635 9.5310E-03 1.8110E-03 1.5571E-03
0.425 2.3725 9.2738E-03 1.7567E-03 8.6768E-04
0.425 2.3815 8.9043E-03 1.6671E-03 2.5240E-03
0.425 2.3905 9.1067E-03 1.5698E-03 3.2939E-03
0.425 2.3995 9.5942E-03 1.7420E-03 1.3890E-03
0.425 2.4085 1.0710E-02 1.7467E-03 5.7977E-04
0.425 2.4175 1.0174E-02 1.7941E-03 5.5746E-04
0.425 2.4265 7.5929E-03 1.4082E-03 7.2459E-04
0.425 2.4355 9.6881E-03 1.7363E-03 1.1959E-03
0.425 2.4445 9.7218E-03 1.7490E-03 5.1705E-03
0.425 2.4535 9.7072E-03 1.8546E-03 1.1766E-03
0.425 2.4625 9.3100E-03 1.7510E-03 2.2523E-03
0.425 2.4715 6.9261E-03 1.4321E-03 9.5668E-04
0.425 2.4805 6.0144E-03 1.1706E-03 1.9486E-03
0.425 2.4895 8.3689E-03 1.5068E-03 3.6454E-04
0.425 2.4985 8.8416E-03 1.6950E-03 1.2101E-03
0.425 2.5075 7.4727E-03 1.4821E-03 3.0198E-04
0.425 2.5165 8.4717E-03 1.5398E-03 1.5447E-03
0.425 2.5255 1.0415E-02 2.1588E-03 7.2809E-04
0.425 2.5345 7.0252E-03 1.4431E-03 4.5072E-04
0.425 2.5435 9.2505E-03 1.8766E-03 1.7567E-03
0.425 2.5525 6.7810E-03 1.6938E-03 3.0408E-04
0.425 2.5615 6.9662E-03 1.3382E-03 3.0979E-04
0.425 2.5705 6.4287E-03 1.4490E-03 2.7805E-04
0.425 2.5795 6.2159E-03 1.3149E-03 3.5677E-04
0.425 2.5885 6.1172E-03 1.3316E-03 2.7628E-04
0.425 2.5975 4.7834E-03 1.0833E-03 3.0877E-04
0.425 2.6065 7.2698E-03 1.6954E-03 3.3525E-04
0.425 2.6155 7.6312E-03 1.7471E-03 3.3014E-04
0.425 2.6245 7.1951E-03 1.5824E-03 3.5603E-04
0.425 2.6335 6.9406E-03 1.5010E-03 3.3208E-04
0.425 2.6425 7.1950E-03 1.5306E-03 3.5102E-04
0.425 2.6515 5.1975E-03 1.3373E-03 3.0668E-04
0.425 2.6605 5.2756E-03 1.2507E-03 3.2815E-04
0.425 2.6695 9.5471E-03 1.8382E-03 4.2382E-04
0.425 2.6785 6.9518E-03 1.8346E-03 3.1835E-04
0.425 2.6875 4.8151E-03 1.2847E-03 2.2915E-04
0.425 2.6965 6.0373E-03 1.4548E-03 2.6776E-04
0.425 2.7055 7.9618E-03 2.0833E-03 4.9079E-04
0.425 2.7145 5.5531E-03 1.5491E-03 2.3173E-04
0.425 2.7235 6.3847E-03 1.4304E-03 2.8335E-04
0.425 2.7325 6.2827E-03 1.7317E-03 2.6156E-04
0.425 2.7415 4.4756E-03 1.2923E-03 2.5107E-04
0.425 2.7505 8.4213E-03 2.2637E-03 3.5833E-04
0.425 2.7595 2.9918E-03 1.0098E-03 1.8625E-04
0.425 2.7685 8.7646E-03 2.0741E-03 4.3540E-04
0.425 2.7775 6.2567E-03 1.6100E-03 2.6905E-04
0.425 2.7865 4.2318E-03 1.0953E-03 2.3720E-04
0.425 2.7955 5.2917E-03 1.2753E-03 2.3608E-04
0.475 0.1405 3.1618E-01 2.3318E-03 3.3343E-02
0.475 0.1495 3.0619E-01 1.3332E-03 3.1597E-02
0.475 0.1585 3.0689E-01 1.3920E-03 3.0878E-02
0.475 0.1675 3.0428E-01 1.5183E-03 3.0508E-02
0.475 0.1765 3.0182E-01 1.6372E-03 3.0472E-02
0.475 0.1855 3.0043E-01 1.7495E-03 2.9840E-02
0.475 0.1945 2.9978E-01 1.9252E-03 2.9337E-02
0.475 0.2035 2.9301E-01 2.0919E-03 3.0353E-02
0.475 0.2125 2.8579E-01 2.1467E-03 2.9593E-02
0.475 0.2215 2.7967E-01 2.2747E-03 2.8893E-02
0.475 0.2305 2.6357E-01 2.3190E-03 2.8409E-02
0.475 0.2395 2.6222E-01 2.4153E-03 3.1874E-02
0.475 0.2485 2.5851E-01 2.5409E-03 3.2363E-02
0.475 0.2575 2.4861E-01 2.5662E-03 2.9343E-02
0.475 0.2665 2.3898E-01 2.6449E-03 2.5650E-02
0.475 0.2755 2.4030E-01 2.8227E-03 3.2711E-02
0.475 0.2845 2.3268E-01 2.8633E-03 3.6235E-02
0.475 0.2935 2.2028E-01 2.7504E-03 2.7988E-02
0.475 0.3025 2.1203E-01 2.6086E-03 2.2697E-02
0.475 0.3115 2.0393E-01 2.4342E-03 2.3527E-02
0.475 0.3205 1.9790E-01 2.4520E-03 2.0993E-02
0.475 0.3295 2.0643E-01 2.7254E-03 2.4091E-02
0.475 0.3385 2.0709E-01 2.7718E-03 2.1714E-02
0.475 0.3475 2.0849E-01 2.9387E-03 1.9523E-02
0.475 0.3565 2.0751E-01 3.1692E-03 1.8233E-02
0.475 0.3655 2.0700E-01 3.2527E-03 1.9864E-02
0.475 0.3745 2.1327E-01 3.3019E-03 2.0351E-02
0.475 0.3835 2.0587E-01 3.1064E-03 2.2221E-02
0.475 0.3925 2.0567E-01 3.0933E-03 2.4030E-02
0.475 0.4015 1.9521E-01 2.9567E-03 2.5009E-02
0.475 0.4105 1.9779E-01 3.0398E-03 2.2392E-02
0.475 0.4195 1.9237E-01 2.8433E-03 1.7400E-02
0.475 0.4285 1.8579E-01 2.6648E-03 1.9133E-02
0.475 0.4375 1.9241E-01 2.7221E-03 1.7825E-02
0.475 0.4465 1.8198E-01 2.6041E-03 1.5953E-02
0.475 0.4555 1.7553E-01 2.5170E-03 1.3254E-02
0.475 0.4645 1.7022E-01 2.4577E-03 1.3052E-02
0.475 0.4735 1.6408E-01 2.3856E-03 1.2995E-02
0.475 0.4825 1.7239E-01 3.4665E-03 1.1212E-02
0.475 0.4915 1.5903E-01 3.3068E-03 9.7028E-03
0.475 0.5005 1.6523E-01 3.4062E-03 1.0404E-02
0.475 0.5095 1.6064E-01 3.3817E-03 1.0969E-02
0.475 0.5185 1.5486E-01 3.3807E-03 9.3994E-03
0.475 0.5275 1.5499E-01 3.3976E-03 8.2462E-03
0.475 0.5365 1.4848E-01 3.3308E-03 7.4687E-03
0.475 0.5455 1.4082E-01 3.2388E-03 6.9459E-03
0.475 0.5545 1.5131E-01 3.4266E-03 7.2629E-03
0.475 0.5635 1.4092E-01 3.2415E-03 6.2761E-03
0.475 0.5725 1.4117E-01 3.2593E-03 6.4532E-03
0.475 0.5815 1.3827E-01 3.2052E-03 5.7289E-03
0.475 0.5905 1.4255E-01 3.3025E-03 5.6892E-03
0.475 0.5995 1.4435E-01 3.3464E-03 6.6595E-03
0.475 0.6085 1.4338E-01 3.3725E-03 5.8065E-03
0.475 0.6175 1.4885E-01 3.4319E-03 6.1289E-03
0.475 0.6265 1.5020E-01 3.4468E-03 6.7523E-03
0.475 0.6355 1.4869E-01 3.4537E-03 6.8802E-03
0.475 0.6445 1.4854E-01 3.4935E-03 6.6216E-03
0.475 0.6535 1.5043E-01 3.5019E-03 6.7215E-03
0.475 0.6625 1.5271E-01 3.5657E-03 7.8717E-03
0.475 0.6715 1.5360E-01 3.6814E-03 6.2818E-03
0.475 0.6805 1.5837E-01 3.6780E-03 8.0345E-03
0.475 0.6895 1.5643E-01 3.7192E-03 7.7494E-03
0.475 0.6985 1.5964E-01 3.7216E-03 6.4673E-03
0.475 0.7075 1.6299E-01 3.7871E-03 8.5363E-03
0.475 0.7165 1.6532E-01 3.9385E-03 6.6257E-03
0.475 0.7255 1.6660E-01 3.9085E-03 6.7638E-03
0.475 0.7345 1.6746E-01 4.0514E-03 8.3463E-03
0.475 0.7435 1.6091E-01 3.8965E-03 6.0023E-03
0.475 0.7525 1.6987E-01 4.0560E-03 6.1513E-03
0.475 0.7615 1.6382E-01 4.0170E-03 5.9962E-03
0.475 0.7705 1.6710E-01 4.1071E-03 8.3856E-03
0.475 0.7795 1.7072E-01 4.2434E-03 7.6773E-03
0.475 0.7885 1.7026E-01 4.1751E-03 7.2356E-03
0.475 0.7975 1.7921E-01 4.3580E-03 9.1317E-03
0.475 0.8065 1.6365E-01 4.2084E-03 7.9177E-03
0.475 0.8155 1.7469E-01 4.3187E-03 6.3536E-03
0.475 0.8245 1.6726E-01 4.2555E-03 6.7592E-03
0.475 0.8335 1.7228E-01 4.3465E-03 6.8655E-03
0.475 0.8425 1.6158E-01 4.2711E-03 7.0875E-03
0.475 0.8515 1.6650E-01 4.4002E-03 6.6363E-03
0.475 0.8605 1.6569E-01 4.3581E-03 9.1057E-03
0.475 0.8695 1.5909E-01 4.3495E-03 7.9183E-03
0.475 0.8785 1.6534E-01 4.4107E-03 6.6126E-03
0.475 0.8875 1.6327E-01 4.5327E-03 7.1316E-03
0.475 0.8965 1.5761E-01 4.4163E-03 8.4537E-03
0.475 0.9055 1.6425E-01 4.5365E-03 9.0693E-03
0.475 0.9145 1.6162E-01 4.4437E-03 5.7736E-03
0.475 0.9235 1.5709E-01 4.4608E-03 7.0422E-03
0.475 0.9325 1.5878E-01 4.5126E-03 7.2830E-03
0.475 0.9415 1.5644E-01 4.5773E-03 6.2263E-03
0.475 0.9505 1.4900E-01 4.4295E-03 6.4170E-03
0.475 0.9595 1.4952E-01 4.4565E-03 7.2372E-03
0.475 0.9685 1.5416E-01 4.6342E-03 6.5273E-03
0.475 0.9775 1.4963E-01 4.4941E-03 6.0916E-03
0.475 0.9865 1.4086E-01 4.3270E-03 6.2942E-03
0.475 0.9955 1.4811E-01 4.6334E-03 7.2586E-03
0.475 1.0045 1.3740E-01 4.3637E-03 5.0355E-03
0.475 1.0135 1.5052E-01 4.7540E-03 8.9655E-03
0.475 1.0225 1.3782E-01 4.4696E-03 5.0548E-03
0.475 1.0315 1.2579E-01 4.1969E-03 5.1208E-03
0.475 1.0405 1.3331E-01 4.3942E-03 4.9733E-03
0.475 1.0495 1.3771E-01 4.5803E-03 6.1038E-03
0.475 1.0585 1.3043E-01 4.4811E-03 5.0588E-03
0.475 1.0675 1.3752E-01 4.7174E-03 5.1278E-03
0.475 1.0765 1.2482E-01 4.3218E-03 5.8603E-03
0.475 1.0855 1.2660E-01 4.4265E-03 4.5936E-03
0.475 1.0945 1.2263E-01 4.2694E-03 5.5118E-03
0.475 1.1035 1.1649E-01 4.2908E-03 6.6370E-03
0.475 1.1125 1.2380E-01 4.4835E-03 5.6420E-03
0.475 1.1215 1.1657E-01 4.3362E-03 5.5683E-03
0.475 1.1305 1.1800E-01 4.4086E-03 7.5034E-03
0.475 1.1395 1.1156E-01 4.3081E-03 7.2061E-03
0.475 1.1485 1.1154E-01 4.2416E-03 4.4397E-03
0.475 1.1575 1.1046E-01 4.2541E-03 5.4050E-03
0.475 1.1665 1.1605E-01 4.4642E-03 5.6410E-03
0.475 1.1755 1.0598E-01 4.1716E-03 3.8608E-03
0.475 1.1845 1.0928E-01 4.3862E-03 4.4249E-03
0.475 1.1935 9.9784E-02 4.1127E-03 4.7266E-03
0.475 1.2025 9.8631E-02 4.0640E-03 5.1867E-03
0.475 1.2115 1.0018E-01 4.1638E-03 4.0541E-03
0.475 1.2205 1.0239E-01 4.2961E-03 3.6721E-03
0.475 1.2295 9.4218E-02 4.1623E-03 8.1750E-03
0.475 1.2385 9.2416E-02 4.0866E-03 3.3693E-03
0.475 1.2475 9.6634E-02 4.1933E-03 4.5783E-03
0.475 1.2565 8.7445E-02 4.0096E-03 5.2216E-03
0.475 1.2655 9.0092E-02 4.0813E-03 4.0985E-03
0.475 1.2745 8.8017E-02 4.0403E-03 3.1837E-03
0.475 1.2835 8.5160E-02 4.0461E-03 5.7689E-03
0.475 1.2925 8.0703E-02 3.8642E-03 3.7118E-03
0.475 1.3015 8.5689E-02 4.1010E-03 3.5858E-03
0.475 1.3105 7.8796E-02 3.8462E-03 3.7566E-03
0.475 1.3195 7.8111E-02 3.9461E-03 3.5049E-03
0.475 1.3285 7.5086E-02 3.9151E-03 4.4150E-03
0.475 1.3375 7.6987E-02 3.8940E-03 3.4955E-03
0.475 1.3465 7.3240E-02 3.8265E-03 2.6794E-03
0.475 1.3555 7.4713E-02 3.9540E-03 3.0280E-03
0.475 1.3645 7.1201E-02 3.7588E-03 2.9837E-03
0.475 1.3735 7.4260E-02 4.1236E-03 3.5310E-03
0.475 1.3825 7.1592E-02 3.8988E-03 3.8795E-03
0.475 1.3915 7.0840E-02 3.8691E-03 3.4536E-03
0.475 1.4005 6.0408E-02 3.4680E-03 5.4064E-03
0.475 1.4095 6.3139E-02 3.6185E-03 3.0199E-03
0.475 1.4185 6.2323E-02 3.6273E-03 2.9120E-03
0.475 1.4275 6.7122E-02 3.8260E-03 3.7697E-03
0.475 1.4365 5.5299E-02 3.4221E-03 2.0287E-03
0.475 1.4455 6.4191E-02 3.8811E-03 2.6424E-03
0.475 1.4545 5.6529E-02 3.4095E-03 2.7567E-03
0.475 1.4635 5.8385E-02 3.5938E-03 5.0599E-03
0.475 1.4725 5.4022E-02 3.6237E-03 5.7829E-03
0.475 1.4815 4.6380E-02 3.1922E-03 3.2508E-03
0.475 1.4905 5.3287E-02 3.4283E-03 3.2674E-03
0.475 1.4995 5.1217E-02 3.4179E-03 2.3661E-03
0.475 1.5085 5.3025E-02 3.6465E-03 6.8403E-03
0.475 1.5175 5.2841E-02 3.4646E-03 3.1972E-03
0.475 1.5265 4.5412E-02 3.0792E-03 2.1225E-03
0.475 1.5355 4.8705E-02 3.5409E-03 3.6801E-03
0.475 1.5445 4.6604E-02 3.2905E-03 3.0840E-03
0.475 1.5535 4.6289E-02 3.4321E-03 3.9759E-03
0.475 1.5625 4.6768E-02 3.2515E-03 4.9640E-03
0.475 1.5715 4.5503E-02 3.5777E-03 3.9001E-03
0.475 1.5805 4.2872E-02 3.0774E-03 2.0084E-03
0.475 1.5895 4.1991E-02 3.2752E-03 2.3800E-03
0.475 1.5985 4.2441E-02 3.2509E-03 1.9951E-03
0.475 1.6075 3.9539E-02 3.0916E-03 2.5175E-03
0.475 1.6165 4.2014E-02 3.1998E-03 2.6173E-03
0.475 1.6255 3.8846E-02 3.1892E-03 3.2669E-03
0.475 1.6345 3.6902E-02 3.0400E-03 1.7835E-03
0.475 1.6435 3.5990E-02 3.0534E-03 1.5751E-03
0.475 1.6525 3.8077E-02 3.0636E-03 2.5029E-03
0.475 1.6615 3.2298E-02 2.7372E-03 3.4745E-03
0.475 1.6705 2.8197E-02 2.5239E-03 2.3551E-03
0.475 1.6795 3.4237E-02 3.1942E-03 1.6760E-03
0.475 1.6885 3.4753E-02 2.9352E-03 1.9131E-03
0.475 1.6975 3.4598E-02 3.1567E-03 1.4313E-03
0.475 1.7065 2.4148E-02 2.4995E-03 1.3552E-03
0.475 1.7155 2.8019E-02 2.7079E-03 2.9948E-03
0.475 1.7245 3.1441E-02 2.8270E-03 1.8609E-03
0.475 1.7335 2.7337E-02 2.7649E-03 1.5224E-03
0.475 1.7425 3.1013E-02 3.0027E-03 1.7322E-03
0.475 1.7515 2.6684E-02 2.5571E-03 2.4628E-03
0.475 1.7605 2.5578E-02 2.4769E-03 1.0279E-03
0.475 1.7695 2.5845E-02 2.5127E-03 1.4456E-03
0.475 1.7785 2.7088E-02 2.6309E-03 1.8340E-03
0.475 1.7875 2.8362E-02 2.9023E-03 2.8818E-03
0.475 1.7965 2.4094E-02 2.6422E-03 1.5484E-03
0.475 1.8055 2.8958E-02 2.9519E-03 2.6651E-03
0.475 1.8145 2.4551E-02 2.5967E-03 1.5978E-03
0.475 1.8235 2.0198E-02 2.2944E-03 1.1736E-03
0.475 1.8325 2.5714E-02 2.9430E-03 2.2214E-03
0.475 1.8415 2.3341E-02 2.5214E-03 1.9169E-03
0.475 1.8505 2.2049E-02 2.4999E-03 2.9143E-03
0.475 1.8595 2.6762E-02 3.0095E-03 2.0597E-03
0.475 1.8685 2.5163E-02 2.9134E-03 2.6469E-03
0.475 1.8775 2.1661E-02 2.5825E-03 3.2408E-03
0.475 1.8865 2.0545E-02 2.4976E-03 2.1222E-03
0.475 1.8955 2.5037E-02 2.6968E-03 2.5996E-03
0.475 1.9045 1.6794E-02 2.2032E-03 6.8595E-04
0.475 1.9135 1.9617E-02 2.5542E-03 4.3001E-03
0.475 1.9225 1.9528E-02 2.4044E-03 3.0009E-03
0.475 1.9315 2.5174E-02 2.8569E-03 3.3403E-03
0.475 1.9405 1.8524E-02 2.2091E-03 1.7815E-03
0.475 1.9495 1.6039E-02 2.0900E-03 1.4472E-03
0.475 1.9585 1.7248E-02 2.6678E-03 2.2426E-03
0.475 1.9675 1.7540E-02 2.2983E-03 1.1860E-03
0.475 1.9765 1.4586E-02 1.9417E-03 1.8778E-03
0.475 1.9855 1.7771E-02 2.1723E-03 7.9006E-04
0.475 1.9945 1.3432E-02 1.9464E-03 2.1389E-03
0.475 2.0035 1.3475E-02 1.7793E-03 1.5903E-03
0.475 2.0125 1.8178E-02 2.4664E-03 1.9114E-03
0.475 2.0215 1.6581E-02 2.2995E-03 2.7754E-03
0.475 2.0305 1.7260E-02 2.4258E-03 7.3223E-04
0.475 2.0395 1.6427E-02 2.2224E-03 4.3102E-03
0.475 2.0485 1.6221E-02 2.2787E-03 7.2562E-04
0.475 2.0575 1.3793E-02 2.0623E-03 2.7435E-03
0.475 2.0665 1.3355E-02 2.1334E-03 8.4674E-04
0.475 2.0755 1.7265E-02 2.4791E-03 2.1805E-03
0.475 2.0845 1.5917E-02 2.4393E-03 2.5611E-03
0.475 2.0935 1.5756E-02 2.4349E-03 3.4131E-03
0.475 2.1025 1.4245E-02 2.1569E-03 5.6554E-04
0.475 2.1115 1.0571E-02 1.9313E-03 4.2497E-04
0.475 2.1205 1.3552E-02 1.9904E-03 8.5337E-04
0.475 2.1295 1.1035E-02 1.8083E-03 2.8123E-03
0.475 2.1385 1.0736E-02 1.8507E-03 1.5006E-03
0.475 2.1475 1.0409E-02 1.9517E-03 5.2366E-04
0.475 2.1565 1.4405E-02 2.4854E-03 2.0559E-03
0.475 2.1655 1.1042E-02 1.7673E-03 1.6726E-03
0.475 2.1745 1.0856E-02 1.8714E-03 8.0304E-04
0.475 2.1835 1.1906E-02 2.0464E-03 1.6333E-03
0.475 2.1925 1.2414E-02 2.0765E-03 6.9711E-04
0.475 2.2015 1.2641E-02 2.1495E-03 1.4469E-03
0.475 2.2105 1.2906E-02 2.0275E-03 1.9086E-03
0.475 2.2195 8.1578E-03 1.6811E-03 4.9639E-04
0.475 2.2285 1.1251E-02 2.1295E-03 1.2127E-03
0.475 2.2375 1.2230E-02 2.4745E-03 2.3942E-03
0.475 2.2465 1.1931E-02 2.1116E-03 2.4556E-03
0.475 2.2555 1.0698E-02 1.8244E-03 1.9757E-03
0.475 2.2645 9.1745E-03 1.8959E-03 5.2017E-04
0.475 2.2735 1.0118E-02 1.9740E-03 8.1041E-04
0.475 2.2825 8.2052E-03 1.5693E-03 1.9018E-03
0.475 2.2915 1.0469E-02 1.8979E-03 3.7432E-03
0.475 2.3005 1.0756E-02 2.0658E-03 1.4150E-03
0.475 2.3095 6.0827E-03 1.8712E-03 1.0060E-03
0.475 2.3185 8.5354E-03 1.7455E-03 7.6476E-04
0.475 2.3275 6.6371E-03 1.5905E-03 9.0277E-04
0.475 2.3365 8.8117E-03 1.6772E-03 1.2274E-03
0.475 2.3455 8.0233E-03 1.6627E-03 6.3629E-04
0.475 2.3545 9.4619E-03 2.1668E-03 8.3847E-04
0.475 2.3635 5.7913E-03 1.3090E-03 9.5362E-04
0.475 2.3725 8.2204E-03 1.6495E-03 7.7367E-04
0.475 2.3815 7.2708E-03 1.6482E-03 2.0673E-03
0.475 2.3905 1.0726E-02 2.1973E-03 3.8807E-03
0.475 2.3995 6.5814E-03 1.5772E-03 9.6056E-04
0.475 2.4085 8.1445E-03 1.7728E-03 4.4596E-04
0.475 2.4175 6.5197E-03 1.4174E-03 3.7871E-04
0.475 2.4265 7.4687E-03 1.5524E-03 7.1609E-04
0.475 2.4355 6.0348E-03 1.4329E-03 7.5830E-04
0.475 2.4445 5.7849E-03 1.6629E-03 3.0771E-03
0.475 2.4535 7.6869E-03 1.8944E-03 9.4087E-04
0.475 2.4625 7.7145E-03 1.7714E-03 1.8674E-03
0.475 2.4715 8.9201E-03 1.9181E-03 1.2343E-03
0.475 2.4805 6.2903E-03 1.3483E-03 2.0397E-03
0.475 2.4895 7.7958E-03 1.8666E-03 3.5904E-04
0.475 2.4985 6.5583E-03 1.4887E-03 9.0134E-04
0.475 2.5075 5.6674E-03 1.3606E-03 2.3415E-04
0.475 2.5165 5.3819E-03 1.5074E-03 9.9198E-04
0.475 2.5255 5.3230E-03 1.2244E-03 3.7656E-04
0.475 2.5345 5.4850E-03 1.3905E-03 3.9358E-04
0.475 2.5435 5.8732E-03 1.3892E-03 1.1180E-03
0.475 2.5525 6.9128E-03 1.7874E-03 3.2685E-04
0.475 2.5615 7.6347E-03 1.8963E-03 3.5702E-04
0.475 2.5705 3.7789E-03 1.0832E-03 1.6921E-04
0.475 2.5795 4.5183E-03 1.2186E-03 2.9170E-04
0.475 2.5885 5.2644E-03 1.2993E-03 2.4975E-04
0.475 2.5975 4.0452E-03 1.4004E-03 2.9919E-04
0.475 2.6065 4.4008E-03 1.0161E-03 2.1365E-04
0.475 2.6155 8.3759E-03 2.0713E-03 3.7043E-04
0.475 2.6245 3.9220E-03 1.1528E-03 2.0822E-04
0.475 2.6335 5.7060E-03 1.7162E-03 2.8870E-04
0.475 2.6425 3.9719E-03 9.7883E-04 2.0566E-04
0.475 2.6515 3.0798E-03 1.0137E-03 2.0275E-04
0.475 2.6605 3.0714E-03 1.0913E-03 2.1564E-04
0.475 2.6695 4.7237E-03 1.2089E-03 2.1480E-04
0.475 2.6785 4.0572E-03 1.1535E-03 1.9383E-04
0.475 2.6875 4.9206E-03 1.7210E-03 2.4901E-04
0.475 2.6965 3.9603E-03 1.1259E-03 1.8286E-04
0.475 2.7055 8.4066E-03 2.2045E-03 5.2868E-04
0.475 2.7145 5.7456E-03 1.5291E-03 2.4635E-04
0.475 2.7235 4.0151E-03 1.2148E-03 1.8824E-04
0.475 2.7325 4.6572E-03 1.1647E-03 1.9946E-04
0.475 2.7415 6.0641E-03 1.7095E-03 3.8226E-04
0.475 2.7505 5.7353E-03 1.7061E-03 2.5253E-04
0.475 2.7595 3.6598E-03 1.3709E-03 2.6042E-04
0.475 2.7685 6.0828E-03 1.6058E-03 3.2873E-04
0.475 2.7775 4.4034E-03 1.3049E-03 1.9556E-04
0.475 2.7865 6.1824E-03 1.8129E-03 3.8731E-04
0.475 2.7955 5.2294E-03 1.4969E-03 2.4352E-04
0.525 0.1495 3.2100E-01 8.1823E-03 5.7581E-02
0.525 0.1585 3.0506E-01 1.7746E-03 3.6182E-02
0.525 0.1675 3.1169E-01 1.3325E-03 3.3325E-02
0.525 0.1765 3.0556E-01 1.3615E-03 3.1564E-02
0.525 0.1855 3.0337E-01 1.4424E-03 3.0556E-02
0.525 0.1945 2.9959E-01 1.5158E-03 3.0336E-02
0.525 0.2035 2.9471E-01 1.5742E-03 2.9529E-02
0.525 0.2125 2.9442E-01 1.6797E-03 2.9200E-02
0.525 0.2215 2.8549E-01 1.7316E-03 2.8472E-02
0.525 0.2305 2.8295E-01 1.8423E-03 2.8284E-02
0.525 0.2395 2.7512E-01 1.9130E-03 2.6789E-02
0.525 0.2485 2.7209E-01 1.9878E-03 2.6361E-02
0.525 0.2575 2.6364E-01 2.0371E-03 2.5339E-02
0.525 0.2665 2.5729E-01 2.1349E-03 2.4787E-02
0.525 0.2755 2.4643E-01 2.1550E-03 2.3717E-02
0.525 0.2845 2.4544E-01 2.3423E-03 2.3434E-02
0.525 0.2935 2.4130E-01 2.5044E-03 2.2765E-02
0.525 0.3025 2.3092E-01 2.5189E-03 2.1878E-02
0.525 0.3115 2.2072E-01 2.4189E-03 2.0489E-02
0.525 0.3205 2.2059E-01 2.3611E-03 2.0380E-02
0.525 0.3295 2.1190E-01 2.3253E-03 1.9013E-02
0.525 0.3385 2.1417E-01 2.5078E-03 1.8964E-02
0.525 0.3475 2.1114E-01 2.4945E-03 1.8826E-02
0.525 0.3565 2.1658E-01 2.5059E-03 1.9256E-02
0.525 0.3655 2.1448E-01 2.5958E-03 1.8555E-02
0.525 0.3745 2.1577E-01 2.6771E-03 1.8705E-02
0.525 0.3835 2.1370E-01 2.6474E-03 1.8394E-02
0.525 0.3925 2.1123E-01 2.6365E-03 1.7789E-02
0.525 0.4015 2.1583E-01 2.7823E-03 1.8310E-02
0.525 0.4105 2.0906E-01 2.8344E-03 1.8933E-02
0.525 0.4195 2.0239E-01 2.9574E-03 1.7383E-02
0.525 0.4285 2.0808E-01 3.2108E-03 1.6901E-02
0.525 0.4375 2.0599E-01 3.3034E-03 1.6591E-02
0.525 0.4465 2.0064E-01 2.9736E-03 1.6511E-02
0.525 0.4555 1.9588E-01 2.8757E-03 1.4898E-02
0.525 0.4645 1.9492E-01 2.9942E-03 1.5214E-02
0.525 0.4735 1.9060E-01 2.9165E-03 1.3831E-02
0.525 0.4825 1.8082E-01 2.7834E-03 1.3302E-02
0.525 0.4915 1.7843E-01 2.7219E-03 1.1962E-02
0.525 0.5005 1.7393E-01 2.6387E-03 1.1234E-02
0.525 0.5095 1.6267E-01 2.4728E-03 1.1358E-02
0.525 0.5185 1.6186E-01 2.4641E-03 9.9016E-03
0.525 0.5275 1.5709E-01 2.4333E-03 1.0330E-02
0.525 0.5365 1.5539E-01 2.3965E-03 7.8743E-03
0.525 0.5455 1.4901E-01 2.2579E-03 8.5325E-03
0.525 0.5545 1.4821E-01 2.2354E-03 1.0764E-02
0.525 0.5635 1.4109E-01 2.1283E-03 6.5600E-03
0.525 0.5725 1.4340E-01 2.1424E-03 9.1508E-03
0.525 0.5815 1.3970E-01 2.1027E-03 7.5353E-03
0.525 0.5905 1.3658E-01 2.0929E-03 5.8559E-03
0.525 0.5995 1.3803E-01 2.1612E-03 4.9063E-03
0.525 0.6085 1.4211E-01 2.2770E-03 5.6478E-03
0.525 0.6175 1.4156E-01 2.3022E-03 5.4559E-03
0.525 0.6265 1.4235E-01 2.3682E-03 6.2821E-03
0.525 0.6355 1.4046E-01 2.3414E-03 4.4399E-03
0.525 0.6445 1.4262E-01 2.3448E-03 3.6154E-03
0.525 0.6535 1.4022E-01 2.2994E-03 4.8096E-03
0.525 0.6625 1.4200E-01 2.3247E-03 5.6315E-03
0.525 0.6715 1.4269E-01 2.3143E-03 4.3016E-03
0.525 0.6805 1.4714E-01 2.4072E-03 8.1241E-03
0.525 0.6895 1.4708E-01 2.4368E-03 6.5852E-03
0.525 0.6985 1.4574E-01 2.4642E-03 3.8812E-03
0.525 0.7075 1.5138E-01 2.5931E-03 6.9657E-03
0.525 0.7165 1.5154E-01 2.6235E-03 4.4792E-03
0.525 0.7255 1.5461E-01 2.6859E-03 3.9108E-03
0.525 0.7345 1.5414E-01 2.6813E-03 5.3303E-03
0.525 0.7435 1.5548E-01 2.6978E-03 4.5164E-03
0.525 0.7525 1.5870E-01 2.7896E-03 3.9493E-03
0.525 0.7615 1.6070E-01 2.8194E-03 5.1524E-03
0.525 0.7705 1.5590E-01 2.7323E-03 4.6200E-03
0.525 0.7795 1.5958E-01 2.8441E-03 6.3703E-03
0.525 0.7885 1.6044E-01 2.9088E-03 4.4140E-03
0.525 0.7975 1.6006E-01 2.9142E-03 4.9434E-03
0.525 0.8065 1.5990E-01 2.9005E-03 4.4998E-03
0.525 0.8155 1.5167E-01 2.7832E-03 6.2371E-03
0.525 0.8245 1.5925E-01 2.9344E-03 3.8577E-03
0.525 0.8335 1.5802E-01 2.9461E-03 3.7466E-03
0.525 0.8425 1.6351E-01 3.0784E-03 4.4214E-03
0.525 0.8515 1.5270E-01 2.8853E-03 4.5302E-03
0.525 0.8605 1.5700E-01 3.0611E-03 5.1770E-03
0.525 0.8695 1.5738E-01 3.0564E-03 5.0211E-03
0.525 0.8785 1.5412E-01 3.0526E-03 4.0078E-03
0.525 0.8875 1.5638E-01 3.1697E-03 5.0713E-03
0.525 0.8965 1.5411E-01 3.1188E-03 4.5851E-03
0.525 0.9055 1.5324E-01 3.1783E-03 5.4762E-03
0.525 0.9145 1.5830E-01 3.2220E-03 4.1700E-03
0.525 0.9235 1.5056E-01 3.1376E-03 3.9254E-03
0.525 0.9325 1.5198E-01 3.2297E-03 5.6315E-03
0.525 0.9415 1.4735E-01 3.1518E-03 5.8541E-03
0.525 0.9505 1.5048E-01 3.2346E-03 4.8912E-03
0.525 0.9595 1.4438E-01 3.1653E-03 5.5999E-03
0.525 0.9685 1.4552E-01 3.2015E-03 5.4891E-03
0.525 0.9775 1.3991E-01 3.1403E-03 5.1257E-03
0.525 0.9865 1.4219E-01 3.2905E-03 3.9952E-03
0.525 0.9955 1.3867E-01 3.2131E-03 5.2287E-03
0.525 1.0045 1.3887E-01 3.2236E-03 5.6556E-03
0.525 1.0135 1.4189E-01 3.3659E-03 6.6151E-03
0.525 1.0225 1.3513E-01 3.3175E-03 4.1308E-03
0.525 1.0315 1.3367E-01 3.3182E-03 6.8368E-03
0.525 1.0405 1.3795E-01 3.4958E-03 5.7316E-03
0.525 1.0495 1.2566E-01 3.2700E-03 6.0686E-03
0.525 1.0585 1.2896E-01 3.3505E-03 6.4258E-03
0.525 1.0675 1.2022E-01 3.2506E-03 5.1501E-03
0.525 1.0765 1.1758E-01 3.2200E-03 4.2855E-03
0.525 1.0855 1.1835E-01 3.3438E-03 5.4992E-03
0.525 1.0945 1.1173E-01 3.1830E-03 5.9094E-03
0.525 1.1035 1.1610E-01 3.3561E-03 4.1980E-03
0.525 1.1125 1.0957E-01 3.2619E-03 4.9767E-03
0.525 1.1215 1.1242E-01 3.4311E-03 5.3023E-03
0.525 1.1305 1.1099E-01 3.3686E-03 4.5188E-03
0.525 1.1395 1.0541E-01 3.2628E-03 5.2279E-03
0.525 1.1485 1.0761E-01 3.3795E-03 5.0777E-03
0.525 1.1575 1.0511E-01 3.3687E-03 3.3307E-03
0.525 1.1665 1.0345E-01 3.4517E-03 5.7756E-03
0.525 1.1755 1.0674E-01 3.6715E-03 4.3167E-03
0.525 1.1845 9.6466E-02 3.2836E-03 4.1765E-03
0.525 1.1935 9.0356E-02 3.2170E-03 4.0013E-03
0.525 1.2025 8.9380E-02 3.2059E-03 4.7842E-03
0.525 1.2115 9.6544E-02 3.5508E-03 5.7022E-03
0.525 1.2205 8.5619E-02 3.2476E-03 3.7851E-03
0.525 1.2295 9.2293E-02 3.4945E-03 4.5675E-03
0.525 1.2385 8.7563E-02 3.4096E-03 6.7978E-03
0.525 1.2475 8.8750E-02 3.4791E-03 3.4095E-03
0.525 1.2565 9.3407E-02 3.7298E-03 4.8971E-03
0.525 1.2655 8.1578E-02 3.3494E-03 3.8729E-03
0.525 1.2745 8.0456E-02 3.5058E-03 3.5856E-03
0.525 1.2835 7.8460E-02 3.3923E-03 3.4269E-03
0.525 1.2925 7.5863E-02 3.3117E-03 3.3794E-03
0.525 1.3015 7.2001E-02 3.2149E-03 4.1924E-03
0.525 1.3105 7.1503E-02 3.2903E-03 2.9495E-03
0.525 1.3195 7.6541E-02 3.4648E-03 3.3166E-03
0.525 1.3285 7.0275E-02 3.2717E-03 3.4399E-03
0.525 1.3375 7.2120E-02 3.3424E-03 4.4398E-03
0.525 1.3465 6.4326E-02 3.0152E-03 4.2761E-03
0.525 1.3555 6.6886E-02 3.2896E-03 3.5293E-03
0.525 1.3645 6.7161E-02 3.4109E-03 2.1337E-03
0.525 1.3735 6.8066E-02 3.3790E-03 4.4726E-03
0.525 1.3825 6.3025E-02 3.4083E-03 3.6678E-03
0.525 1.3915 5.8912E-02 2.9023E-03 3.6912E-03
0.525 1.4005 6.1777E-02 3.2765E-03 3.4608E-03
0.525 1.4095 5.8216E-02 3.0469E-03 3.3101E-03
0.525 1.4185 5.6826E-02 3.0315E-03 3.6069E-03
0.525 1.4275 5.4758E-02 2.9698E-03 4.1824E-03
0.525 1.4365 5.4142E-02 3.0040E-03 2.9980E-03
0.525 1.4455 5.6967E-02 3.1966E-03 4.8093E-03
0.525 1.4545 5.7334E-02 3.2105E-03 2.6146E-03
0.525 1.4635 5.5647E-02 3.3678E-03 2.6842E-03
0.525 1.4725 4.8957E-02 3.0278E-03 4.6252E-03
0.525 1.4815 5.0776E-02 3.1293E-03 3.5483E-03
0.525 1.4905 4.6111E-02 2.9268E-03 2.2683E-03
0.525 1.4995 3.9505E-02 2.4987E-03 2.8714E-03
0.525 1.5085 4.4314E-02 2.7425E-03 1.9169E-03
0.525 1.5175 4.6082E-02 2.9475E-03 1.9291E-03
0.525 1.5265 4.0083E-02 2.6564E-03 2.3786E-03
0.525 1.5355 4.2967E-02 2.8413E-03 2.5485E-03
0.525 1.5445 4.4325E-02 2.9332E-03 3.4121E-03
0.525 1.5535 3.9370E-02 2.8023E-03 2.7382E-03
0.525 1.5625 3.8371E-02 2.6719E-03 3.0992E-03
0.525 1.5715 4.0405E-02 2.7681E-03 2.3652E-03
0.525 1.5805 3.7637E-02 2.6388E-03 2.7168E-03
0.525 1.5895 3.7496E-02 2.8395E-03 2.7354E-03
0.525 1.5985 3.7349E-02 2.7792E-03 2.3134E-03
0.525 1.6075 3.1814E-02 2.3029E-03 2.2013E-03
0.525 1.6165 3.1083E-02 2.3720E-03 1.1792E-03
0.525 1.6255 3.4528E-02 2.7007E-03 2.0189E-03
0.525 1.6345 3.4464E-02 2.6973E-03 2.0301E-03
0.525 1.6435 3.4366E-02 2.7141E-03 2.2782E-03
0.525 1.6525 3.4803E-02 2.8392E-03 3.1104E-03
0.525 1.6615 3.0215E-02 2.4114E-03 2.5041E-03
0.525 1.6705 3.1662E-02 2.6735E-03 2.7927E-03
0.525 1.6795 2.8583E-02 2.5287E-03 1.9724E-03
0.525 1.6885 3.2010E-02 2.6709E-03 1.9025E-03
0.525 1.6975 2.7707E-02 2.4167E-03 3.4691E-03
0.525 1.7065 2.6095E-02 2.2844E-03 3.1325E-03
0.525 1.7155 2.6608E-02 2.3576E-03 2.7807E-03
0.525 1.7245 2.8235E-02 2.6098E-03 2.5663E-03
0.525 1.7335 2.5410E-02 2.3822E-03 1.0090E-03
0.525 1.7425 2.4691E-02 2.2972E-03 1.4427E-03
0.525 1.7515 2.4571E-02 2.2109E-03 2.0505E-03
0.525 1.7605 2.2911E-02 2.2254E-03 2.3349E-03
0.525 1.7695 2.4347E-02 2.3046E-03 8.8304E-04
0.525 1.7785 2.4068E-02 2.3128E-03 1.4354E-03
0.525 1.7875 2.0536E-02 2.1544E-03 1.4057E-03
0.525 1.7965 2.2878E-02 2.4374E-03 1.1861E-03
0.525 1.8055 2.2763E-02 2.2217E-03 2.5001E-03
0.525 1.8145 2.5515E-02 2.6831E-03 4.6517E-03
0.525 1.8235 2.3891E-02 2.4633E-03 9.9954E-04
0.525 1.8325 2.0551E-02 2.4154E-03 2.6034E-03
0.525 1.8415 1.6789E-02 1.7948E-03 1.9301E-03
0.525 1.8505 1.9815E-02 2.1521E-03 1.3590E-03
0.525 1.8595 1.8454E-02 2.1131E-03 1.1413E-03
0.525 1.8685 1.8907E-02 2.1525E-03 2.0923E-03
0.525 1.8775 1.9840E-02 2.2046E-03 1.1873E-03
0.525 1.8865 1.5820E-02 1.8585E-03 9.2881E-04
0.525 1.8955 1.6371E-02 1.8393E-03 3.0257E-03
0.525 1.9045 1.7516E-02 2.1495E-03 2.2938E-03
0.525 1.9135 1.6101E-02 1.7900E-03 7.3814E-04
0.525 1.9225 1.7672E-02 2.1908E-03 2.5445E-03
0.525 1.9315 1.4956E-02 1.8027E-03 1.0717E-03
0.525 1.9405 1.3226E-02 1.6150E-03 3.5192E-03
0.525 1.9495 1.7193E-02 2.3784E-03 1.8623E-03
0.525 1.9585 1.1789E-02 1.5969E-03 1.3972E-03
0.525 1.9675 1.5704E-02 2.0095E-03 2.7768E-03
0.525 1.9765 1.0781E-02 1.4514E-03 8.5617E-04
0.525 1.9855 1.4299E-02 1.8278E-03 2.0223E-03
0.525 1.9945 1.4292E-02 1.9342E-03 1.2078E-03
0.525 2.0035 1.0980E-02 1.6207E-03 8.8823E-04
0.525 2.0125 1.2946E-02 1.7766E-03 1.9848E-03
0.525 2.0215 1.1813E-02 1.9251E-03 2.2198E-03
0.525 2.0305 9.8800E-03 1.5381E-03 1.6205E-03
0.525 2.0395 1.2084E-02 1.7288E-03 9.3216E-04
0.525 2.0485 1.1118E-02 1.7487E-03 1.4302E-03
0.525 2.0575 1.1556E-02 1.6613E-03 1.3311E-03
0.525 2.0665 1.1032E-02 1.7731E-03 1.9865E-03
0.525 2.0755 1.0777E-02 1.6623E-03 1.7839E-03
0.525 2.0845 1.0985E-02 1.9863E-03 8.2875E-04
0.525 2.0935 8.2446E-03 1.2854E-03 6.9139E-04
0.525 2.1025 1.0665E-02 1.7719E-03 1.8320E-03
0.525 2.1115 9.9641E-03 1.5066E-03 7.3321E-04
0.525 2.1205 9.4913E-03 1.4378E-03 1.2464E-03
0.525 2.1295 9.0069E-03 1.4225E-03 1.8106E-03
0.525 2.1385 1.0124E-02 1.5666E-03 9.0419E-04
0.525 2.1475 1.0749E-02 1.8480E-03 1.9605E-03
0.525 2.1565 1.1888E-02 2.0805E-03 9.7963E-04
0.525 2.1655 1.0544E-02 1.6410E-03 1.6821E-03
0.525 2.1745 6.0286E-03 1.1059E-03 5.9541E-04
0.525 2.1835 7.9384E-03 1.5078E-03 1.5342E-03
0.525 2.1925 9.5196E-03 1.6158E-03 1.0446E-03
0.525 2.2015 9.1750E-03 1.7524E-03 2.1922E-03
0.525 2.2105 9.0659E-03 1.6210E-03 1.1887E-03
0.525 2.2195 7.4177E-03 1.5219E-03 1.3706E-03
0.525 2.2285 6.1840E-03 1.4012E-03 1.7231E-03
0.525 2.2375 1.3871E-02 2.5561E-03 2.4673E-03
0.525 2.2465 7.5518E-03 1.3719E-03 2.3501E-04
0.525 2.2555 7.0800E-03 1.4895E-03 2.5623E-04
0.525 2.2645 6.3161E-03 1.2741E-03 7.9733E-04
0.525 2.2735 6.1033E-03 1.1937E-03 3.3715E-04
0.525 2.2825 8.1396E-03 1.8232E-03 3.0212E-04
0.525 2.2915 7.8161E-03 1.5085E-03 2.8931E-04
0.525 2.3005 4.7785E-03 1.0750E-03 2.8518E-04
0.525 2.3095 9.4520E-03 1.9333E-03 6.5673E-04
0.525 2.3185 5.7045E-03 1.2098E-03 2.1069E-04
0.525 2.3275 6.1012E-03 1.3289E-03 3.1171E-04
0.525 2.3365 6.0392E-03 1.2105E-03 1.8950E-04
0.525 2.3455 6.0186E-03 1.2532E-03 2.3389E-04
0.525 2.3545 6.3851E-03 1.4432E-03 2.4912E-04
0.525 2.3635 6.7408E-03 1.3704E-03 2.2811E-04
0.525 2.3725 8.2409E-03 1.6503E-03 3.5880E-04
0.525 2.3815 6.1005E-03 1.2890E-03 2.1563E-04
0.525 2.3905 8.3943E-03 2.2369E-03 3.4439E-04
0.525 2.3995 4.5833E-03 1.1588E-03 2.2572E-04
0.525 2.4085 4.3392E-03 9.6363E-04 1.3570E-04
0.525 2.4175 3.6085E-03 8.8414E-04 1.2077E-04
0.525 2.4265 5.8181E-03 1.2913E-03 2.3924E-04
0.525 2.4355 3.6169E-03 9.1687E-04 2.2617E-04
0.525 2.4445 5.5108E-03 1.4168E-03 2.0549E-04
0.525 2.4535 7.2142E-03 1.5291E-03 3.1565E-04
0.525 2.4625 4.0205E-03 9.5505E-04 2.3664E-04
0.525 2.4715 2.9645E-03 1.1545E-03 2.0843E-04
0.525 2.4805 6.2412E-03 1.5958E-03 2.3752E-04
0.525 2.4895 3.8482E-03 1.2188E-03 4.1214E-04
0.525 2.4985 4.1420E-03 1.4132E-03 1.7319E-04
0.525 2.5075 4.7668E-03 1.2231E-03 2.0360E-04
0.525 2.5165 6.4884E-03 1.5060E-03 2.6246E-04
0.525 2.5255 5.4999E-03 1.4164E-03 1.9753E-04
0.525 2.5345 4.6251E-03 1.2701E-03 1.5083E-04
0.525 2.5435 4.7905E-03 1.1907E-03 1.5664E-04
0.525 2.5525 3.6575E-03 9.6274E-04 1.5951E-04
0.525 2.5615 3.8987E-03 9.7516E-04 1.4000E-04
0.525 2.5705 5.0366E-03 1.3160E-03 1.9251E-04
0.525 2.5795 4.1138E-03 1.1899E-03 1.6766E-04
0.525 2.5885 6.2126E-03 1.8224E-03 2.1942E-04
0.525 2.5975 3.8169E-03 1.0294E-03 2.6063E-04
0.525 2.6065 5.1262E-03 1.7276E-03 2.6140E-04
0.525 2.6155 3.1813E-03 1.1566E-03 1.1747E-04
0.525 2.6245 2.6886E-03 7.4805E-04 1.3780E-04
0.525 2.6335 2.4892E-03 7.3013E-04 1.6798E-04
0.525 2.6425 4.2336E-03 1.1762E-03 1.5298E-04
0.525 2.6515 4.2773E-03 1.2095E-03 1.4707E-04
0.525 2.6605 2.7968E-03 8.7385E-04 1.2689E-04
0.525 2.6695 2.3706E-03 6.9908E-04 7.6865E-05
0.525 2.6785 3.4100E-03 1.0816E-03 1.8336E-04
0.525 2.6875 5.1398E-03 1.3831E-03 2.1152E-04
0.525 2.6965 3.0494E-03 9.7367E-04 1.2064E-04
0.525 2.7055 4.0341E-03 1.0697E-03 1.6263E-04
0.525 2.7145 2.8062E-03 8.4801E-04 8.7291E-05
0.525 2.7235 2.6205E-03 7.3912E-04 1.6192E-04
0.525 2.7325 3.3845E-03 1.1448E-03 2.3444E-04
0.525 2.7415 3.5186E-03 1.0751E-03 1.7261E-04
0.525 2.7505 2.7318E-03 7.5869E-04 1.1176E-04
0.525 2.7595 2.2786E-03 7.6098E-04 1.6136E-04
0.525 2.7685 1.3415E-03 4.5682E-04 4.7611E-05
0.525 2.7775 3.2425E-03 1.0419E-03 1.4331E-04
0.525 2.7865 2.6032E-03 8.5375E-04 1.3217E-04
0.525 2.7955 2.4937E-03 7.8788E-04 9.5230E-05
0.575 0.1675 3.2460E-01 4.2216E-03 3.4819E-02
0.575 0.1765 3.1796E-01 1.6784E-03 3.2927E-02
0.575 0.1855 3.1477E-01 1.3977E-03 3.1765E-02
0.575 0.1945 3.0862E-01 1.4473E-03 3.1273E-02
0.575 0.2035 3.0058E-01 1.4743E-03 3.0144E-02
0.575 0.2125 2.8940E-01 1.5144E-03 2.8752E-02
0.575 0.2215 2.8841E-01 1.5910E-03 2.8796E-02
0.575 0.2305 2.8628E-01 1.6474E-03 2.8635E-02
0.575 0.2395 2.8048E-01 1.6850E-03 2.7327E-02
0.575 0.2485 2.7687E-01 1.7376E-03 2.6836E-02
0.575 0.2575 2.6753E-01 1.7829E-03 2.5722E-02
0.575 0.2665 2.6842E-01 1.8718E-03 2.5867E-02
0.575 0.2755 2.5412E-01 1.8618E-03 2.4463E-02
0.575 0.2845 2.4685E-01 1.9037E-03 2.3575E-02
0.575 0.2935 2.4386E-01 1.9583E-03 2.3012E-02
0.575 0.3025 2.3473E-01 1.9460E-03 2.2243E-02
0.575 0.3115 2.2441E-01 1.9269E-03 2.0835E-02
0.575 0.3205 2.2576E-01 2.0654E-03 2.0870E-02
0.575 0.3295 2.1866E-01 2.0820E-03 1.9620E-02
0.575 0.3385 2.0902E-01 2.0700E-03 1.8509E-02
0.575 0.3475 2.0943E-01 2.1644E-03 1.8673E-02
0.575 0.3565 2.0699E-01 2.2693E-03 1.8403E-02
0.575 0.3655 2.0368E-01 2.3107E-03 1.7621E-02
0.575 0.3745 2.0323E-01 2.4114E-03 1.7619E-02
0.575 0.3835 2.0320E-01 2.5634E-03 1.7491E-02
0.575 0.3925 1.9821E-01 2.4979E-03 1.6692E-02
0.575 0.4015 1.9765E-01 2.4498E-03 1.6768E-02
0.575 0.4105 1.9988E-01 2.4867E-03 1.8101E-02
0.575 0.4195 2.0273E-01 2.6208E-03 1.7413E-02
0.575 0.4285 1.9969E-01 2.6724E-03 1.6220E-02
0.575 0.4375 1.9892E-01 2.6001E-03 1.6022E-02
0.575 0.4465 1.9146E-01 2.6495E-03 1.5755E-02
0.575 0.4555 1.9463E-01 2.8157E-03 1.4804E-02
0.575 0.4645 1.9618E-01 2.9233E-03 1.5312E-02
0.575 0.4735 1.8490E-01 2.8736E-03 1.3417E-02
0.575 0.4825 1.8221E-01 2.9645E-03 1.2764E-02
0.575 0.4915 1.7949E-01 3.0374E-03 1.2303E-02
0.575 0.5005 1.7750E-01 3.0393E-03 1.1476E-02
0.575 0.5095 1.7789E-01 3.0584E-03 1.2216E-02
0.575 0.5185 1.7579E-01 3.0140E-03 1.0780E-02
0.575 0.5275 1.7179E-01 2.9711E-03 1.0435E-02
0.575 0.5365 1.6124E-01 2.8168E-03 8.3701E-03
0.575 0.5455 1.5636E-01 2.8035E-03 8.1019E-03
0.575 0.5545 1.5909E-01 2.9974E-03 1.1159E-02
0.575 0.5635 1.5370E-01 2.9067E-03 6.4107E-03
0.575 0.5725 1.4910E-01 2.8091E-03 8.8047E-03
0.575 0.5815 1.4516E-01 2.7396E-03 7.4945E-03
0.575 0.5905 1.4798E-01 2.8169E-03 5.8219E-03
0.575 0.5995 1.4384E-01 2.7935E-03 4.0989E-03
0.575 0.6085 1.3742E-01 2.6233E-03 4.9423E-03
0.575 0.6175 1.4415E-01 2.7452E-03 4.3193E-03
0.575 0.6265 1.4344E-01 2.7306E-03 3.7621E-03
0.575 0.6355 1.4085E-01 2.6739E-03 3.6412E-03
0.575 0.6445 1.3824E-01 2.5999E-03 2.4267E-03
0.575 0.6535 1.4326E-01 2.7274E-03 2.6500E-03
0.575 0.6625 1.4235E-01 2.7147E-03 5.6513E-03
0.575 0.6715 1.4677E-01 2.8070E-03 2.7796E-03
0.575 0.6805 1.4226E-01 2.7313E-03 8.9011E-03
0.575 0.6895 1.4670E-01 2.8093E-03 5.2754E-03
0.575 0.6985 1.3893E-01 2.6461E-03 2.5963E-03
0.575 0.7075 1.4554E-01 2.8369E-03 6.4578E-03
0.575 0.7165 1.4898E-01 2.9275E-03 2.9081E-03
0.575 0.7255 1.4879E-01 2.9528E-03 2.2366E-03
0.575 0.7345 1.5386E-01 3.1566E-03 3.6632E-03
0.575 0.7435 1.5822E-01 3.2880E-03 3.1350E-03
0.575 0.7525 1.5346E-01 3.1945E-03 2.3141E-03
0.575 0.7615 1.4342E-01 2.9386E-03 3.1051E-03
0.575 0.7705 1.5657E-01 3.2179E-03 2.6186E-03
0.575 0.7795 1.5357E-01 3.1014E-03 4.4151E-03
0.575 0.7885 1.5556E-01 3.1565E-03 2.3320E-03
0.575 0.7975 1.6328E-01 3.3717E-03 4.0552E-03
0.575 0.8065 1.5697E-01 3.2467E-03 2.9098E-03
0.575 0.8155 1.5416E-01 3.2047E-03 4.8997E-03
0.575 0.8245 1.5573E-01 3.3097E-03 2.3112E-03
0.575 0.8335 1.5580E-01 3.3178E-03 2.3111E-03
0.575 0.8425 1.5175E-01 3.2476E-03 2.4560E-03
0.575 0.8515 1.5162E-01 3.2208E-03 3.4075E-03
0.575 0.8605 1.5579E-01 3.3532E-03 2.3193E-03
0.575 0.8695 1.5136E-01 3.2893E-03 2.2565E-03
0.575 0.8785 1.5164E-01 3.3518E-03 2.2491E-03
0.575 0.8875 1.5653E-01 3.5294E-03 4.0600E-03
0.575 0.8965 1.4508E-01 3.2867E-03 2.8294E-03
0.575 0.9055 1.5417E-01 3.5500E-03 5.3935E-03
0.575 0.9145 1.5223E-01 3.5206E-03 2.6772E-03
0.575 0.9235 1.4262E-01 3.2962E-03 2.1111E-03
0.575 0.9325 1.4681E-01 3.5260E-03 2.5429E-03
0.575 0.9415 1.4191E-01 3.4039E-03 5.8399E-03
0.575 0.9505 1.4584E-01 3.5987E-03 3.4894E-03
0.575 0.9595 1.4070E-01 3.4851E-03 3.3339E-03
0.575 0.9685 1.4333E-01 3.6294E-03 2.1219E-03
0.575 0.9775 1.3830E-01 3.5231E-03 3.5651E-03
0.575 0.9865 1.4074E-01 3.7090E-03 2.9079E-03
0.575 0.9955 1.3295E-01 3.0261E-03 5.0826E-03
0.575 1.0045 1.2798E-01 2.9806E-03 5.0810E-03
0.575 1.0135 1.2875E-01 3.0893E-03 5.3737E-03
0.575 1.0225 1.3380E-01 3.2570E-03 3.6514E-03
0.575 1.0315 1.2460E-01 3.0816E-03 5.7646E-03
0.575 1.0405 1.2481E-01 3.0962E-03 4.2235E-03
0.575 1.0495 1.2049E-01 2.9527E-03 4.8623E-03
0.575 1.0585 1.2073E-01 3.0658E-03 4.6603E-03
0.575 1.0675 1.1782E-01 2.9550E-03 5.0084E-03
0.575 1.0765 1.1664E-01 2.9836E-03 3.3333E-03
0.575 1.0855 1.1584E-01 3.0441E-03 4.3130E-03
0.575 1.0945 1.1205E-01 2.9642E-03 6.1812E-03
0.575 1.1035 1.0425E-01 2.7500E-03 3.0637E-03
0.575 1.1125 1.1182E-01 3.1095E-03 5.0242E-03
0.575 1.1215 1.0745E-01 2.9289E-03 5.4293E-03
0.575 1.1305 1.0553E-01 2.9480E-03 3.3414E-03
0.575 1.1395 9.9915E-02 2.8217E-03 5.2575E-03
0.575 1.1485 1.0069E-01 2.8836E-03 3.8986E-03
0.575 1.1575 9.5582E-02 2.7982E-03 2.6500E-03
0.575 1.1665 9.5786E-02 2.7803E-03 5.4459E-03
0.575 1.1755 9.6876E-02 2.8591E-03 3.9489E-03
0.575 1.1845 9.3289E-02 2.8541E-03 3.2094E-03
0.575 1.1935 8.7361E-02 2.6347E-03 3.2787E-03
0.575 1.2025 8.8330E-02 2.6896E-03 3.7429E-03
0.575 1.2115 8.6136E-02 2.7160E-03 5.1857E-03
0.575 1.2205 8.7983E-02 2.7856E-03 3.9693E-03
0.575 1.2295 8.4321E-02 2.7615E-03 2.7635E-03
0.575 1.2385 8.6154E-02 2.8206E-03 6.4431E-03
0.575 1.2475 7.7558E-02 2.5793E-03 2.3161E-03
0.575 1.2565 7.5327E-02 2.5067E-03 3.1726E-03
0.575 1.2655 7.8018E-02 2.6841E-03 2.7941E-03
0.575 1.2745 7.4580E-02 2.6244E-03 3.5847E-03
0.575 1.2835 7.6531E-02 2.7426E-03 3.4899E-03
0.575 1.2925 6.6326E-02 2.3831E-03 2.7629E-03
0.575 1.3015 6.5948E-02 2.4832E-03 4.6485E-03
0.575 1.3105 6.8894E-02 2.5741E-03 2.6795E-03
0.575 1.3195 6.5724E-02 2.6622E-03 2.1397E-03
0.575 1.3285 6.2045E-02 2.4077E-03 3.4381E-03
0.575 1.3375 6.4783E-02 2.6281E-03 3.0678E-03
0.575 1.3465 5.8294E-02 2.4149E-03 2.7885E-03
0.575 1.3555 5.5311E-02 2.3712E-03 2.2585E-03
0.575 1.3645 5.9135E-02 2.5287E-03 1.5417E-03
0.575 1.3735 6.2356E-02 2.7706E-03 4.3922E-03
0.575 1.3825 5.5401E-02 2.5089E-03 2.1201E-03
0.575 1.3915 6.1962E-02 2.8858E-03 3.5403E-03
0.575 1.4005 5.3597E-02 2.5853E-03 2.8232E-03
0.575 1.4095 5.4069E-02 2.6882E-03 2.9178E-03
0.575 1.4185 5.0060E-02 2.5223E-03 2.1399E-03
0.575 1.4275 4.9090E-02 2.4501E-03 3.2038E-03
0.575 1.4365 5.1102E-02 2.7411E-03 3.1343E-03
0.575 1.4455 5.0349E-02 2.6197E-03 4.5611E-03
0.575 1.4545 4.9056E-02 2.6720E-03 2.5736E-03
0.575 1.4635 4.5824E-02 2.5905E-03 2.3412E-03
0.575 1.4725 4.5939E-02 2.6163E-03 5.4485E-03
0.575 1.4815 4.2040E-02 2.4032E-03 2.2209E-03
0.575 1.4905 4.4063E-02 2.6220E-03 2.1237E-03
0.575 1.4995 4.4803E-02 2.7183E-03 3.2004E-03
0.575 1.5085 3.6982E-02 2.3704E-03 1.3921E-03
0.575 1.5175 3.7785E-02 2.5462E-03 1.4690E-03
0.575 1.5265 4.2236E-02 2.6589E-03 2.6104E-03
0.575 1.5355 3.5511E-02 2.3995E-03 1.8440E-03
0.575 1.5445 3.8954E-02 2.6935E-03 2.8496E-03
0.575 1.5535 3.3403E-02 2.5190E-03 2.6703E-03
0.575 1.5625 3.4450E-02 2.4940E-03 2.8852E-03
0.575 1.5715 2.9957E-02 2.1181E-03 1.7528E-03
0.575 1.5805 3.4008E-02 2.4506E-03 2.2753E-03
0.575 1.5895 3.4860E-02 2.4604E-03 2.3233E-03
0.575 1.5985 3.0995E-02 2.2850E-03 1.9517E-03
0.575 1.6075 3.1745E-02 2.3167E-03 2.3741E-03
0.575 1.6165 3.2255E-02 2.3931E-03 1.0539E-03
0.575 1.6255 2.6214E-02 2.0900E-03 1.3961E-03
0.575 1.6345 3.2079E-02 2.3720E-03 1.9489E-03
0.575 1.6435 2.9089E-02 2.1849E-03 1.9351E-03
0.575 1.6525 2.5986E-02 2.3697E-03 2.3671E-03
0.575 1.6615 2.7487E-02 2.2494E-03 1.8591E-03
0.575 1.6705 2.8083E-02 2.3070E-03 2.0183E-03
0.575 1.6795 2.7421E-02 2.2319E-03 1.9426E-03
0.575 1.6885 2.4737E-02 2.1924E-03 1.6391E-03
0.575 1.6975 2.4736E-02 2.1442E-03 2.8949E-03
0.575 1.7065 2.4781E-02 2.1677E-03 3.7120E-03
0.575 1.7155 2.7405E-02 2.4338E-03 3.1414E-03
0.575 1.7245 2.3296E-02 2.1637E-03 2.2502E-03
0.575 1.7335 1.9788E-02 1.8426E-03 8.0622E-04
0.575 1.7425 2.0766E-02 1.9103E-03 1.3411E-03
0.575 1.7515 2.6244E-02 2.4333E-03 1.9228E-03
0.575 1.7605 2.1513E-02 2.1005E-03 2.6567E-03
0.575 1.7695 1.6441E-02 1.6284E-03 4.7461E-04
0.575 1.7785 2.1426E-02 2.1210E-03 1.0745E-03
0.575 1.7875 1.8378E-02 1.8406E-03 9.4586E-04
0.575 1.7965 2.0978E-02 2.1130E-03 8.4499E-04
0.575 1.8055 1.6534E-02 1.7901E-03 1.3051E-03
0.575 1.8145 2.0746E-02 2.4291E-03 3.1532E-03
0.575 1.8235 1.7271E-02 1.9608E-03 7.0209E-04
0.575 1.8325 1.8087E-02 1.9625E-03 2.6603E-03
0.575 1.8415 1.4516E-02 1.6320E-03 1.4306E-03
0.575 1.8505 1.7440E-02 2.0809E-03 1.1296E-03
0.575 1.8595 1.5577E-02 1.9498E-03 9.8157E-04
0.575 1.8685 1.4342E-02 1.6612E-03 1.3560E-03
0.575 1.8775 1.5060E-02 1.7957E-03 1.0917E-03
0.575 1.8865 1.4157E-02 1.6251E-03 7.8641E-04
0.575 1.8955 1.3014E-02 1.5754E-03 2.2856E-03
0.575 1.9045 1.5208E-02 2.0853E-03 1.6153E-03
0.575 1.9135 1.3472E-02 1.8837E-03 5.9633E-04
0.575 1.9225 1.2922E-02 1.6394E-03 1.4649E-03
0.575 1.9315 1.1780E-02 1.5556E-03 7.8617E-04
0.575 1.9405 1.4624E-02 1.8981E-03 3.6360E-03
0.575 1.9495 1.2017E-02 1.9174E-03 1.2300E-03
0.575 1.9585 1.0899E-02 1.3984E-03 9.1971E-04
0.575 1.9675 1.1970E-02 1.7319E-03 1.9314E-03
0.575 1.9765 1.4435E-02 2.0851E-03 1.4996E-03
0.575 1.9855 1.5026E-02 2.2090E-03 2.0494E-03
0.575 1.9945 1.1846E-02 1.9642E-03 1.0324E-03
0.575 2.0035 8.4688E-03 1.5190E-03 8.9828E-04
0.575 2.0125 9.7733E-03 1.4787E-03 1.3031E-03
0.575 2.0215 1.2294E-02 2.3949E-03 2.6477E-03
0.575 2.0305 9.3674E-03 1.5466E-03 1.9146E-03
0.575 2.0395 9.3625E-03 1.4957E-03 6.1303E-04
0.575 2.0485 7.5804E-03 1.4257E-03 9.1346E-04
0.575 2.0575 8.1860E-03 1.4966E-03 1.0956E-03
0.575 2.0665 1.3295E-02 2.3080E-03 2.8182E-03
0.575 2.0755 9.5322E-03 1.8579E-03 1.3944E-03
0.575 2.0845 1.1542E-02 2.0499E-03 9.6655E-04
0.575 2.0935 9.2122E-03 1.5585E-03 5.8138E-04
0.575 2.1025 6.6254E-03 1.3690E-03 8.0213E-04
0.575 2.1115 8.1529E-03 1.5332E-03 6.5992E-04
0.575 2.1205 6.4493E-03 1.2268E-03 7.9832E-04
0.575 2.1295 7.9044E-03 1.4333E-03 1.5913E-03
0.575 2.1385 1.0263E-02 1.9756E-03 8.5170E-04
0.575 2.1475 7.4122E-03 1.4730E-03 1.1919E-03
0.575 2.1565 6.5437E-03 1.3706E-03 5.8524E-04
0.575 2.1655 5.7738E-03 1.3194E-03 7.5383E-04
0.575 2.1745 4.7992E-03 1.0756E-03 3.8996E-04
0.575 2.1835 7.3673E-03 1.3984E-03 1.0607E-03
0.575 2.1925 5.9080E-03 1.3974E-03 7.9830E-04
0.575 2.2015 5.9252E-03 1.3308E-03 1.2693E-03
0.575 2.2105 3.8920E-03 8.3248E-04 4.0130E-04
0.575 2.2195 6.0884E-03 1.2964E-03 6.8260E-04
0.575 2.2285 4.8757E-03 1.4036E-03 1.5453E-03
0.575 2.2375 8.1235E-03 1.6719E-03 1.5599E-03
0.575 2.2465 5.2997E-03 1.1310E-03 1.6468E-04
0.575 2.2555 5.9510E-03 1.3890E-03 1.7954E-04
0.575 2.2645 4.9626E-03 1.3571E-03 1.0151E-03
0.575 2.2735 6.7704E-03 1.7816E-03 4.9842E-04
0.575 2.2825 6.0661E-03 1.4736E-03 2.1544E-04
0.575 2.2915 4.4819E-03 1.4188E-03 1.8668E-04
0.575 2.3005 4.2890E-03 8.7100E-04 3.0711E-04
0.575 2.3095 4.0698E-03 1.2912E-03 2.4672E-04
0.575 2.3185 3.3332E-03 8.9357E-04 9.4936E-05
0.575 2.3275 3.2773E-03 8.2315E-04 2.2834E-04
0.575 2.3365 3.9543E-03 1.1865E-03 1.6404E-04
0.575 2.3455 5.1126E-03 1.0853E-03 1.9242E-04
0.575 2.3545 3.2964E-03 1.2389E-03 1.4707E-04
0.575 2.3635 7.2617E-03 2.0156E-03 2.1882E-04
0.575 2.3725 3.7209E-03 1.0042E-03 1.5887E-04
0.575 2.3815 3.3201E-03 8.0810E-04 1.0641E-04
0.575 2.3905 3.9002E-03 9.2179E-04 1.2744E-04
0.575 2.3995 3.8498E-03 1.1463E-03 1.9192E-04
0.575 2.4085 3.6560E-03 9.2146E-04 1.3354E-04
0.575 2.4175 7.2008E-03 2.1278E-03 2.8437E-04
0.575 2.4265 4.5469E-03 1.1363E-03 1.9991E-04
0.575 2.4355 3.3660E-03 9.7835E-04 2.6057E-04
0.575 2.4445 3.7233E-03 1.3660E-03 1.5173E-04
0.575 2.4535 3.9982E-03 9.8684E-04 1.5417E-04
0.575 2.4625 3.9736E-03 1.1540E-03 3.2267E-04
0.575 2.4715 2.9541E-03 9.6868E-04 2.1521E-04
0.575 2.4805 4.1548E-03 1.1475E-03 1.4528E-04
0.575 2.4895 2.0938E-03 6.5717E-04 3.2018E-04
0.575 2.4985 3.5221E-03 1.0029E-03 1.2124E-04
0.575 2.5075 4.0030E-03 8.9653E-04 1.5129E-04
0.575 2.5165 2.4888E-03 7.5121E-04 9.1906E-05
0.575 2.5255 3.1196E-03 8.3923E-04 1.2030E-04
0.575 2.5345 3.7884E-03 1.0513E-03 1.4990E-04
0.575 2.5435 1.4489E-03 5.8374E-04 5.1464E-05
0.575 2.5525 2.3920E-03 8.2508E-04 1.2318E-04
0.575 2.5615 3.6174E-03 1.0592E-03 1.1101E-04
0.575 2.5705 2.7299E-03 8.0944E-04 9.6593E-05
0.575 2.5795 4.1749E-03 1.2258E-03 1.4951E-04
0.575 2.5885 1.9449E-03 5.2917E-04 5.9503E-05
0.575 2.5975 4.5556E-03 2.0072E-03 3.7918E-04
0.575 2.6065 3.1949E-03 9.4913E-04 1.1206E-04
0.575 2.6155 2.7832E-03 8.7358E-04 1.0013E-04
0.575 2.6245 1.6138E-03 9.0362E-04 9.0386E-05
0.575 2.6335 1.7307E-03 1.0782E-03 2.0269E-04
0.575 2.6425 3.4660E-03 1.1348E-03 1.2845E-04
0.575 2.6515 2.3323E-03 7.3471E-04 8.1130E-05
0.575 2.6605 2.9527E-03 9.4566E-04 1.3343E-04
0.575 2.6695 4.3105E-03 1.6875E-03 1.3425E-04
0.575 2.6785 1.9594E-03 8.5860E-04 5.4406E-05
0.575 2.6875 1.8392E-03 5.9199E-04 5.9396E-05
0.575 2.6965 2.4259E-03 9.4321E-04 8.6852E-05
0.575 2.7055 1.7834E-03 5.3922E-04 5.1709E-05
0.575 2.7145 1.6267E-03 7.3717E-04 8.6454E-05
0.575 2.7235 1.3763E-03 5.0510E-04 9.9952E-05
0.575 2.7325 4.3983E-03 1.6098E-03 1.4592E-04
0.575 2.7415 1.5165E-03 5.5843E-04 5.1271E-05
0.575 2.7505 2.7803E-03 8.7405E-04 1.0657E-04
0.575 2.7595 1.6350E-03 8.4112E-04 1.2246E-04
0.575 2.7685 1.9607E-03 8.1496E-04 5.5736E-05
0.575 2.7775 8.4838E-04 3.4342E-04 3.1681E-05
0.575 2.7865 2.9566E-03 1.6583E-03 4.4863E-04
0.575 2.7955 3.9362E-03 1.4322E-03 1.6843E-04
0.625 0.1855 3.1842E-01 2.9395E-03 3.6635E-02
0.625 0.1945 3.1689E-01 1.6353E-03 3.3228E-02
0.625 0.2035 3.1528E-01 1.5265E-03 3.2007E-02
0.625 0.2125 3.0863E-01 1.5558E-03 3.1085E-02
0.625 0.2215 3.0107E-01 1.5627E-03 2.9944E-02
0.625 0.2305 2.8987E-01 1.5774E-03 2.8622E-02
0.625 0.2395 2.8266E-01 1.5993E-03 2.8053E-02
0.625 0.2485 2.8015E-01 1.6991E-03 2.7310E-02
0.625 0.2575 2.6937E-01 1.6995E-03 2.6695E-02
0.625 0.2665 2.6753E-01 1.7386E-03 2.6325E-02
0.625 0.2755 2.5640E-01 1.7149E-03 2.5108E-02
0.625 0.2845 2.5309E-01 1.7792E-03 2.4389E-02
0.625 0.2935 2.4732E-01 1.8343E-03 2.4437E-02
0.625 0.3025 2.4107E-01 1.8701E-03 2.3926E-02
0.625 0.3115 2.3678E-01 1.8998E-03 2.2433E-02
0.625 0.3205 2.2798E-01 1.8745E-03 2.1827E-02
0.625 0.3295 2.2332E-01 1.8994E-03 2.1011E-02
0.625 0.3385 2.1574E-01 1.9154E-03 2.0792E-02
0.625 0.3475 2.1224E-01 1.9594E-03 1.9469E-02
0.625 0.3565 2.0971E-01 1.9977E-03 1.9262E-02
0.625 0.3655 2.0618E-01 2.0216E-03 1.8655E-02
0.625 0.3745 2.0153E-01 2.0367E-03 1.8305E-02
0.625 0.3835 2.0055E-01 2.1125E-03 1.8027E-02
0.625 0.3925 1.9767E-01 2.1006E-03 1.7749E-02
0.625 0.4015 1.9230E-01 2.0953E-03 1.7065E-02
0.625 0.4105 1.9586E-01 2.1949E-03 1.7298E-02
0.625 0.4195 1.8789E-01 2.1208E-03 1.6194E-02
0.625 0.4285 1.8952E-01 2.2070E-03 1.6715E-02
0.625 0.4375 1.9329E-01 2.3277E-03 1.6744E-02
0.625 0.4465 1.9389E-01 2.4240E-03 1.6478E-02
0.625 0.4555 1.8499E-01 2.4081E-03 1.5509E-02
0.625 0.4645 1.8432E-01 2.4685E-03 1.4816E-02
0.625 0.4735 1.8520E-01 2.5865E-03 1.4660E-02
0.625 0.4825 1.8429E-01 2.6629E-03 1.5769E-02
0.625 0.4915 1.8064E-01 2.6684E-03 1.4179E-02
0.625 0.5005 1.7644E-01 2.6933E-03 1.3408E-02
0.625 0.5095 1.7284E-01 2.7446E-03 1.2415E-02
0.625 0.5185 1.6868E-01 2.7260E-03 1.1872E-02
0.625 0.5275 1.6456E-01 2.7028E-03 1.2355E-02
0.625 0.5365 1.5833E-01 2.6287E-03 1.0102E-02
0.625 0.5455 1.5056E-01 2.5560E-03 9.2084E-03
0.625 0.5545 1.5357E-01 2.6486E-03 9.1041E-03
0.625 0.5635 1.5347E-01 2.6813E-03 1.0176E-02
0.625 0.5725 1.4683E-01 2.6599E-03 7.8158E-03
0.625 0.5815 1.4516E-01 2.7399E-03 7.2593E-03
0.625 0.5905 1.4564E-01 2.7838E-03 6.7675E-03
0.625 0.5995 1.3954E-01 2.6340E-03 6.3359E-03
0.625 0.6085 1.4006E-01 2.6791E-03 6.2109E-03
0.625 0.6175 1.3674E-01 2.6608E-03 5.0209E-03
0.625 0.6265 1.3423E-01 2.6621E-03 4.3248E-03
0.625 0.6355 1.3297E-01 2.6775E-03 4.2404E-03
0.625 0.6445 1.3293E-01 2.6868E-03 3.4705E-03
0.625 0.6535 1.3603E-01 2.7672E-03 5.5079E-03
0.625 0.6625 1.3168E-01 2.7163E-03 3.7828E-03
0.625 0.6715 1.3629E-01 2.8526E-03 4.8584E-03
0.625 0.6805 1.4101E-01 3.0144E-03 2.9049E-03
0.625 0.6895 1.4005E-01 3.0370E-03 5.5869E-03
0.625 0.6985 1.3751E-01 2.9632E-03 3.9373E-03
0.625 0.7075 1.4473E-01 3.2372E-03 2.7896E-03
0.625 0.7165 1.4539E-01 3.3146E-03 4.3802E-03
0.625 0.7255 1.5070E-01 3.5274E-03 2.4357E-03
0.625 0.7345 1.4397E-01 3.3822E-03 4.3868E-03
0.625 0.7435 1.4448E-01 3.4079E-03 2.2871E-03
0.625 0.7525 1.4289E-01 3.3904E-03 3.3634E-03
0.625 0.7615 1.4401E-01 3.4960E-03 2.4837E-03
0.625 0.7705 1.4358E-01 3.5448E-03 4.3211E-03
0.625 0.7795 1.4529E-01 3.5597E-03 2.8222E-03
0.625 0.7885 1.4502E-01 3.5418E-03 3.6319E-03
0.625 0.7975 1.4750E-01 3.5972E-03 2.2546E-03
0.625 0.8065 1.5026E-01 3.6022E-03 5.5926E-03
0.625 0.8155 1.4069E-01 3.3048E-03 5.0304E-03
0.625 0.8245 1.4382E-01 3.3173E-03 3.3685E-03
0.625 0.8335 1.4389E-01 3.3085E-03 5.1034E-03
0.625 0.8425 1.4766E-01 3.3843E-03 3.9752E-03
0.625 0.8515 1.4239E-01 3.1801E-03 3.0688E-03
0.625 0.8605 1.4100E-01 3.1978E-03 3.5637E-03
0.625 0.8695 1.4154E-01 3.2319E-03 5.9298E-03
0.625 0.8785 1.3982E-01 3.1927E-03 6.7000E-03
0.625 0.8875 1.4180E-01 3.3316E-03 2.2086E-03
0.625 0.8965 1.3719E-01 3.2134E-03 2.0888E-03
0.625 0.9055 1.3811E-01 3.2605E-03 5.1079E-03
0.625 0.9145 1.3814E-01 3.3207E-03 2.4035E-03
0.625 0.9235 1.3628E-01 3.3183E-03 4.6198E-03
0.625 0.9325 1.3677E-01 3.3424E-03 2.5934E-03
0.625 0.9415 1.3682E-01 3.4077E-03 2.0803E-03
0.625 0.9505 1.2620E-01 3.1422E-03 3.7657E-03
0.625 0.9595 1.2586E-01 3.1389E-03 3.7665E-03
0.625 0.9685 1.2580E-01 3.1982E-03 3.4645E-03
0.625 0.9775 1.3152E-01 3.4170E-03 3.7102E-03
0.625 0.9865 1.2770E-01 3.3420E-03 3.4422E-03
0.625 0.9955 1.1836E-01 2.6781E-03 4.1106E-03
0.625 1.0045 1.2385E-01 2.8442E-03 3.5711E-03
0.625 1.0135 1.1776E-01 2.7677E-03 5.1604E-03
0.625 1.0225 1.2090E-01 2.9074E-03 5.9457E-03
0.625 1.0315 1.1836E-01 2.9797E-03 4.8634E-03
0.625 1.0405 1.1386E-01 2.9287E-03 4.1797E-03
0.625 1.0495 1.1072E-01 2.9607E-03 7.0231E-03
0.625 1.0585 1.1022E-01 3.0432E-03 5.3190E-03
0.625 1.0675 1.1014E-01 3.1950E-03 4.7550E-03
0.625 1.0765 1.0794E-01 3.1057E-03 3.2835E-03
0.625 1.0855 1.0565E-01 3.0288E-03 4.2856E-03
0.625 1.0945 1.0900E-01 3.3105E-03 5.3161E-03
0.625 1.1035 1.1211E-01 3.3671E-03 4.5621E-03
0.625 1.1125 9.8666E-02 2.9966E-03 4.3986E-03
0.625 1.1215 1.0001E-01 3.0199E-03 2.9563E-03
0.625 1.1305 9.7021E-02 2.9483E-03 4.7357E-03
0.625 1.1395 9.9508E-02 3.0468E-03 4.8247E-03
0.625 1.1485 9.6450E-02 3.0092E-03 6.2902E-03
0.625 1.1575 9.3333E-02 2.9007E-03 5.4089E-03
0.625 1.1665 8.8156E-02 2.7787E-03 2.7529E-03
0.625 1.1755 9.0072E-02 2.9908E-03 7.1472E-03
0.625 1.1845 8.3782E-02 2.7943E-03 2.9946E-03
0.625 1.1935 8.2524E-02 2.8366E-03 5.9259E-03
0.625 1.2025 8.1972E-02 2.9067E-03 2.2872E-03
0.625 1.2115 8.0824E-02 2.8103E-03 3.8510E-03
0.625 1.2205 7.8322E-02 2.8074E-03 3.5083E-03
0.625 1.2295 7.4560E-02 2.7215E-03 2.4696E-03
0.625 1.2385 7.6444E-02 2.9272E-03 3.0422E-03
0.625 1.2475 7.1967E-02 2.8229E-03 2.5622E-03
0.625 1.2565 7.4681E-02 2.9599E-03 2.6237E-03
0.625 1.2655 6.4823E-02 2.5640E-03 3.3971E-03
0.625 1.2745 7.3571E-02 2.9446E-03 1.8403E-03
0.625 1.2835 6.5835E-02 2.8101E-03 5.7323E-03
0.625 1.2925 6.8828E-02 2.9103E-03 3.4378E-03
0.625 1.3015 6.2270E-02 2.7008E-03 3.6945E-03
0.625 1.3105 7.0145E-02 3.1461E-03 2.5205E-03
0.625 1.3195 5.8546E-02 2.6057E-03 2.4792E-03
0.625 1.3285 6.6394E-02 3.0351E-03 2.1384E-03
0.625 1.3375 5.6379E-02 2.6057E-03 2.8422E-03
0.625 1.3465 5.4929E-02 2.5399E-03 4.4469E-03
0.625 1.3555 5.9780E-02 2.9772E-03 2.4605E-03
0.625 1.3645 5.1752E-02 2.5650E-03 4.0581E-03
0.625 1.3735 5.1048E-02 2.7539E-03 3.1000E-03
0.625 1.3825 5.9188E-02 3.1342E-03 4.1178E-03
0.625 1.3915 5.2603E-02 2.8435E-03 2.7063E-03
0.625 1.4005 4.9764E-02 2.6391E-03 2.8039E-03
0.625 1.4095 4.8861E-02 2.7339E-03 2.2008E-03
0.625 1.4185 5.2144E-02 2.9151E-03 1.9178E-03
0.625 1.4275 4.3809E-02 2.4628E-03 2.2084E-03
0.625 1.4365 4.2824E-02 2.5634E-03 1.2297E-03
0.625 1.4455 4.3395E-02 2.5326E-03 2.8803E-03
0.625 1.4545 4.0773E-02 2.4430E-03 1.1627E-03
0.625 1.4635 3.9793E-02 2.4642E-03 3.2877E-03
0.625 1.4725 3.9758E-02 2.4491E-03 2.8641E-03
0.625 1.4815 3.8028E-02 2.4874E-03 1.0186E-03
0.625 1.4905 3.7512E-02 2.5030E-03 4.2728E-03
0.625 1.4995 3.0381E-02 2.1872E-03 2.6055E-03
0.625 1.5085 3.1341E-02 2.2180E-03 1.0973E-03
0.625 1.5175 3.7785E-02 2.6186E-03 3.4137E-03
0.625 1.5265 3.3480E-02 2.4327E-03 3.4205E-03
0.625 1.5355 3.2055E-02 2.5838E-03 1.9550E-03
0.625 1.5445 3.5581E-02 2.8013E-03 3.7400E-03
0.625 1.5535 3.2232E-02 2.5782E-03 3.7139E-03
0.625 1.5625 3.1738E-02 2.4639E-03 2.4918E-03
0.625 1.5715 2.8599E-02 2.3766E-03 7.7789E-04
0.625 1.5805 2.6953E-02 2.2458E-03 2.8631E-03
0.625 1.5895 3.0739E-02 2.4441E-03 2.2484E-03
0.625 1.5985 2.7349E-02 2.2654E-03 1.0675E-03
0.625 1.6075 2.4284E-02 2.0206E-03 1.3453E-03
0.625 1.6165 2.3951E-02 1.9485E-03 8.8867E-04
0.625 1.6255 2.8538E-02 2.4522E-03 2.2860E-03
0.625 1.6345 2.3837E-02 2.0108E-03 4.1081E-03
0.625 1.6435 2.4339E-02 2.1888E-03 1.8168E-03
0.625 1.6525 2.6141E-02 2.4575E-03 2.2462E-03
0.625 1.6615 2.1608E-02 1.9060E-03 1.7211E-03
0.625 1.6705 2.1963E-02 1.9831E-03 3.1288E-03
0.625 1.6795 2.3915E-02 2.1085E-03 2.2356E-03
0.625 1.6885 2.2691E-02 2.1457E-03 1.5182E-03
0.625 1.6975 1.5629E-02 1.4278E-03 7.4115E-04
0.625 1.7065 2.1234E-02 1.9271E-03 1.1229E-03
0.625 1.7155 1.7958E-02 1.7437E-03 1.2106E-03
0.625 1.7245 2.1486E-02 2.1000E-03 2.1165E-03
0.625 1.7335 1.7473E-02 1.9085E-03 1.5212E-03
0.625 1.7425 1.8753E-02 2.0770E-03 2.2839E-03
0.625 1.7515 1.8387E-02 2.2293E-03 2.1381E-03
0.625 1.7605 1.6958E-02 2.1194E-03 2.0302E-03
0.625 1.7695 1.4330E-02 1.7219E-03 2.4325E-03
0.625 1.7785 1.6024E-02 2.1505E-03 1.9959E-03
0.625 1.7875 1.8684E-02 2.5362E-03 1.5115E-03
0.625 1.7965 1.4018E-02 1.9496E-03 7.9715E-04
0.625 1.8055 1.5368E-02 1.9308E-03 9.1960E-04
0.625 1.8145 1.7111E-02 2.4898E-03 2.4180E-03
0.625 1.8235 1.4021E-02 2.1129E-03 1.0983E-03
0.625 1.8325 1.0913E-02 1.6098E-03 2.4232E-03
0.625 1.8415 1.1389E-02 1.8487E-03 2.1262E-03
0.625 1.8505 1.3006E-02 1.8226E-03 8.8067E-04
0.625 1.8595 1.1125E-02 1.5262E-03 1.3510E-03
0.625 1.8685 1.4128E-02 2.1519E-03 1.3223E-03
0.625 1.8775 1.4248E-02 2.2539E-03 2.4669E-03
0.625 1.8865 8.3458E-03 1.2733E-03 5.9862E-04
0.625 1.8955 1.5584E-02 2.5087E-03 1.9104E-03
0.625 1.9045 1.5709E-02 2.5449E-03 1.5327E-03
0.625 1.9135 1.2046E-02 1.9226E-03 5.7244E-04
0.625 1.9225 1.1640E-02 1.9276E-03 1.1147E-03
0.625 1.9315 8.8085E-03 1.8068E-03 1.0099E-03
0.625 1.9405 1.1360E-02 1.8088E-03 2.3150E-03
0.625 1.9495 8.7482E-03 1.4141E-03 6.9448E-04
0.625 1.9585 1.4048E-02 2.2217E-03 1.8126E-03
0.625 1.9675 9.4167E-03 2.0195E-03 3.3212E-04
0.625 1.9765 8.9791E-03 1.6863E-03 1.5958E-03
0.625 1.9855 1.0263E-02 1.9289E-03 1.0317E-03
0.625 1.9945 9.0796E-03 1.5079E-03 6.3700E-04
0.625 2.0035 1.0373E-02 1.8846E-03 7.7000E-04
0.625 2.0125 1.0672E-02 1.9407E-03 5.0802E-04
0.625 2.0215 7.2571E-03 1.6223E-03 5.5579E-04
0.625 2.0305 7.0368E-03 1.3655E-03 5.8526E-04
0.625 2.0395 7.3629E-03 1.3110E-03 2.1003E-04
0.625 2.0485 7.0770E-03 1.2748E-03 3.0527E-04
0.625 2.0575 7.6897E-03 1.4896E-03 6.4750E-04
0.625 2.0665 6.1113E-03 1.2934E-03 6.7252E-04
0.625 2.0755 1.2406E-02 3.1546E-03 4.4983E-04
0.625 2.0845 7.5031E-03 1.6018E-03 2.1954E-04
0.625 2.0935 8.1927E-03 1.9181E-03 2.9030E-04
0.625 2.1025 9.8229E-03 3.3582E-03 5.1543E-04
0.625 2.1115 5.4736E-03 1.2986E-03 1.8650E-04
0.625 2.1205 6.5300E-03 1.5223E-03 2.5006E-04
0.625 2.1295 6.2335E-03 2.1635E-03 4.2359E-04
0.625 2.1385 3.6885E-03 1.0922E-03 1.9548E-04
0.625 2.1475 5.0042E-03 1.3400E-03 1.7275E-04
0.625 2.1565 4.8021E-03 1.6742E-03 3.3543E-04
0.625 2.1655 6.0244E-03 1.7936E-03 2.5486E-04
0.625 2.1745 4.8790E-03 1.5034E-03 1.7796E-04
0.625 2.1835 5.9043E-03 1.7970E-03 2.4182E-04
0.625 2.1925 4.8757E-03 1.2321E-03 2.1329E-04
0.625 2.2015 3.2228E-03 1.1212E-03 1.3147E-04
0.625 2.2105 5.4058E-03 1.5042E-03 1.9211E-04
0.625 2.2195 5.4478E-03 1.8594E-03 1.9103E-04
0.625 2.2285 2.5556E-03 8.5595E-04 1.1862E-04
0.625 2.2375 3.1972E-03 1.0422E-03 1.4198E-04
0.625 2.2465 4.8982E-03 1.2804E-03 3.0858E-04
0.625 2.2555 2.8382E-03 1.2171E-03 1.2060E-04
0.625 2.2645 6.7750E-03 2.6209E-03 3.3928E-04
0.625 2.2735 2.8057E-03 8.4609E-04 1.7863E-04
0.625 2.2825 7.6471E-03 2.4055E-03 4.6656E-04
0.625 2.2915 5.3509E-03 1.9151E-03 2.2947E-04
0.625 2.3005 2.2709E-03 6.4408E-04 6.7344E-05
0.625 2.3095 4.8071E-03 1.9726E-03 1.6186E-04
0.625 2.3185 2.5069E-03 1.2203E-03 1.0408E-04
0.625 2.3275 3.5208E-03 1.2280E-03 2.7126E-04
0.625 2.3365 5.8530E-03 1.7495E-03 2.6779E-04
0.625 2.3455 1.1048E-02 3.9854E-03 4.0875E-04
0.625 2.3545 2.4102E-03 1.0094E-03 1.5430E-04
0.625 2.3635 8.5617E-03 3.3155E-03 4.5200E-04
0.625 2.3725 1.6253E-03 6.6018E-04 9.0333E-05
0.625 2.3815 5.0730E-03 1.8556E-03 3.1151E-04
0.625 2.3905 4.2604E-03 1.3719E-03 3.0858E-04
0.625 2.3995 3.1374E-03 9.8340E-04 4.7172E-04
0.625 2.4085 5.6553E-03 1.9400E-03 3.4588E-04
0.625 2.4175 2.4151E-03 9.5737E-04 9.5293E-05
0.625 2.4265 2.6882E-03 1.0190E-03 2.5818E-04
0.625 2.4355 3.0178E-03 9.9521E-04 1.1868E-04
0.625 2.4445 1.4460E-03 9.4096E-04 1.6755E-04
0.625 2.4535 3.3107E-03 1.3881E-03 1.5134E-04
0.625 2.4625 3.4590E-03 1.0726E-03 1.2990E-04
0.625 2.4715 2.4976E-03 1.0893E-03 3.5693E-04
0.625 2.4805 4.9084E-03 2.0273E-03 1.7947E-04
0.625 2.4895 3.0592E-03 1.0080E-03 1.5037E-04
0.625 2.4985 1.5034E-03 5.9157E-04 9.5246E-05
0.625 2.5075 2.2079E-03 8.5132E-04 8.9294E-05
0.625 2.5165 2.1402E-03 8.1621E-04 2.3748E-04
0.625 2.5255 3.5255E-03 1.6954E-03 1.3542E-04
0.625 2.5345 3.4967E-03 1.3468E-03 1.4926E-04
0.625 2.5435 1.0886E-03 5.5213E-04 4.0888E-05
0.625 2.5525 1.2935E-03 7.4714E-04 5.8586E-05
0.625 2.5615 2.3925E-03 1.0695E-03 9.0978E-05
0.625 2.5705 2.7074E-03 9.4903E-04 1.5434E-04
0.625 2.5795 1.1662E-03 6.7330E-04 2.4543E-04
0.625 2.5885 1.4267E-03 1.3908E-03 1.5922E-04
0.625 2.5975 1.6266E-03 6.9559E-04 1.9401E-04
0.625 2.6065 1.8689E-03 7.8046E-04 1.1442E-04
0.625 2.6155 3.5416E-03 1.4084E-03 3.7455E-04
0.625 2.6245 3.4492E-03 1.2987E-03 1.3853E-04
0.625 2.6335 2.7633E-03 1.0467E-03 1.2998E-04
0.625 2.6425 9.3808E-04 4.0138E-04 3.6002E-05
0.625 2.6515 1.5674E-03 8.5850E-04 1.0043E-04
0.625 2.6605 2.8407E-03 2.2776E-03 5.3133E-05
0.625 2.6695 2.3227E-03 8.5450E-04 9.8247E-05
0.625 2.6785 4.1379E-03 2.8514E-03 1.9541E-04
0.625 2.6875 3.6065E-03 1.6191E-03 2.8932E-04
0.625 2.6965 3.9410E-03 2.2467E-03 1.7342E-04
0.625 2.7055 1.7775E-03 1.2266E-03 3.4999E-05
0.625 2.7145 2.2438E-03 1.0713E-03 3.0607E-04
0.625 2.7235 3.7131E-03 2.3145E-03 4.6748E-04
0.625 2.7325 2.1000E-03 1.1342E-03 1.5686E-04
0.625 2.7415 2.3716E-03 1.3195E-03 1.1355E-04
0.625 2.7505 2.4610E-03 1.1308E-03 2.5761E-04
0.625 2.7595 1.2613E-03 5.7736E-04 1.2511E-04
0.625 2.7685 2.6719E-03 1.1949E-03 1.2703E-04
0.625 2.7775 4.1511E-03 2.0070E-03 1.9404E-04
0.625 2.7865 5.2239E-04 4.0464E-04 5.5218E-05
0.625 2.7955 1.5067E-03 7.1659E-04 7.9361E-05
0.675 0.2035 3.0680E-01 2.3106E-03 3.1199E-02
0.675 0.2125 3.0901E-01 1.6115E-03 3.1165E-02
0.675 0.2215 3.0823E-01 1.6312E-03 3.0689E-02
0.675 0.2305 2.9847E-01 1.6513E-03 2.9476E-02
0.675 0.2395 2.8910E-01 1.6513E-03 2.8714E-02
0.675 0.2485 2.7986E-01 1.6304E-03 2.7319E-02
0.675 0.2575 2.7586E-01 1.6514E-03 2.7353E-02
0.675 0.2665 2.6839E-01 1.6525E-03 2.6421E-02
0.675 0.2755 2.6198E-01 1.6936E-03 2.5664E-02
0.675 0.2845 2.5270E-01 1.6980E-03 2.4360E-02
0.675 0.2935 2.4908E-01 1.7531E-03 2.4618E-02
0.675 0.3025 2.4250E-01 1.7772E-03 2.4073E-02
0.675 0.3115 2.3418E-01 1.7599E-03 2.2192E-02
0.675 0.3205 2.3027E-01 1.8170E-03 2.2051E-02
0.675 0.3295 2.2639E-01 1.8525E-03 2.1304E-02
0.675 0.3385 2.1865E-01 1.8366E-03 2.1088E-02
0.675 0.3475 2.1151E-01 1.8305E-03 1.9402E-02
0.675 0.3565 2.0552E-01 1.8224E-03 1.8878E-02
0.675 0.3655 2.0717E-01 1.9120E-03 1.8744E-02
0.675 0.3745 2.0147E-01 1.9136E-03 1.8300E-02
0.675 0.3835 1.9802E-01 1.9480E-03 1.7800E-02
0.675 0.3925 1.9751E-01 2.0257E-03 1.7735E-02
0.675 0.4015 1.9611E-01 2.0737E-03 1.7403E-02
0.675 0.4105 1.8908E-01 1.9998E-03 1.6700E-02
0.675 0.4195 1.8917E-01 2.0428E-03 1.6304E-02
0.675 0.4285 1.8566E-01 2.0237E-03 1.6375E-02
0.675 0.4375 1.8347E-01 2.0430E-03 1.5893E-02
0.675 0.4465 1.8051E-01 2.0723E-03 1.5342E-02
0.675 0.4555 1.8005E-01 2.1216E-03 1.5095E-02
0.675 0.4645 1.7944E-01 2.1767E-03 1.4424E-02
0.675 0.4735 1.8068E-01 2.2450E-03 1.4302E-02
0.675 0.4825 1.7529E-01 2.2593E-03 1.4999E-02
0.675 0.4915 1.7277E-01 2.3178E-03 1.3561E-02
0.675 0.5005 1.6659E-01 2.2719E-03 1.2705E-02
0.675 0.5095 1.6979E-01 2.3980E-03 1.2243E-02
0.675 0.5185 1.6527E-01 2.4217E-03 1.1678E-02
0.675 0.5275 1.6682E-01 2.5020E-03 1.2567E-02
0.675 0.5365 1.6219E-01 2.4620E-03 1.0395E-02
0.675 0.5455 1.5851E-01 2.4159E-03 9.7402E-03
0.675 0.5545 1.5186E-01 2.3206E-03 9.0467E-03
0.675 0.5635 1.4715E-01 2.3085E-03 9.7938E-03
0.675 0.5725 1.4339E-01 2.2885E-03 7.6760E-03
0.675 0.5815 1.4057E-01 2.2765E-03 7.0733E-03
0.675 0.5905 1.4170E-01 2.3982E-03 6.6291E-03
0.675 0.5995 1.3713E-01 2.3696E-03 6.2686E-03
0.675 0.6085 1.4030E-01 2.5186E-03 6.2638E-03
0.675 0.6175 1.3403E-01 2.4220E-03 4.9679E-03
0.675 0.6265 1.3081E-01 2.3968E-03 4.2631E-03
0.675 0.6355 1.3441E-01 2.5338E-03 4.3340E-03
0.675 0.6445 1.3026E-01 2.4843E-03 3.4535E-03
0.675 0.6535 1.2415E-01 2.4149E-03 5.0576E-03
0.675 0.6625 1.2651E-01 2.5204E-03 3.6754E-03
0.675 0.6715 1.2935E-01 2.6162E-03 4.6430E-03
0.675 0.6805 1.2477E-01 2.5041E-03 2.6199E-03
0.675 0.6895 1.2526E-01 2.5837E-03 5.0212E-03
0.675 0.6985 1.3071E-01 2.7474E-03 3.7757E-03
0.675 0.7075 1.2966E-01 2.7772E-03 2.5451E-03
0.675 0.7165 1.3083E-01 2.8059E-03 3.9699E-03
0.675 0.7255 1.3091E-01 2.7861E-03 2.1653E-03
0.675 0.7345 1.3124E-01 2.8209E-03 4.0241E-03
0.675 0.7435 1.3033E-01 2.8370E-03 2.1089E-03
0.675 0.7525 1.3113E-01 2.8360E-03 3.1163E-03
0.675 0.7615 1.2492E-01 2.7375E-03 2.1917E-03
0.675 0.7705 1.3351E-01 2.9915E-03 4.0399E-03
0.675 0.7795 1.3306E-01 2.9768E-03 2.6174E-03
0.675 0.7885 1.3120E-01 2.9751E-03 3.3103E-03
0.675 0.7975 1.3763E-01 3.1898E-03 2.1438E-03
0.675 0.8065 1.3522E-01 3.1285E-03 5.0487E-03
0.675 0.8155 1.3814E-01 3.2411E-03 4.9555E-03
0.675 0.8245 1.3330E-01 3.1271E-03 3.1452E-03
0.675 0.8335 1.3860E-01 3.3021E-03 4.9314E-03
0.675 0.8425 1.4115E-01 3.4026E-03 3.8200E-03
0.675 0.8515 1.3549E-01 3.3274E-03 2.9430E-03
0.675 0.8605 1.3811E-01 3.4367E-03 3.5105E-03
0.675 0.8695 1.3335E-01 3.3047E-03 5.5980E-03
0.675 0.8785 1.3807E-01 3.4912E-03 6.6261E-03
0.675 0.8875 1.3675E-01 3.4755E-03 2.1601E-03
0.675 0.8965 1.3347E-01 3.3838E-03 2.0619E-03
0.675 0.9055 1.2964E-01 3.2964E-03 4.8063E-03
0.675 0.9145 1.2499E-01 3.1715E-03 2.1980E-03
0.675 0.9235 1.3174E-01 3.4089E-03 4.5345E-03
0.675 0.9325 1.2443E-01 3.2097E-03 2.4937E-03
0.675 0.9415 1.3125E-01 3.4379E-03 2.2818E-03
0.675 0.9505 1.2493E-01 3.2816E-03 3.8665E-03
0.675 0.9595 1.2249E-01 3.2426E-03 3.9023E-03
0.675 0.9685 1.1598E-01 3.0438E-03 3.3740E-03
0.675 0.9775 1.2041E-01 3.2189E-03 3.7310E-03
0.675 0.9865 1.1540E-01 3.1211E-03 3.7463E-03
0.675 0.9955 1.1770E-01 3.2646E-03 3.5346E-03
0.675 1.0045 1.1675E-01 3.2452E-03 2.6193E-03
0.675 1.0135 1.1643E-01 3.2698E-03 4.9222E-03
0.675 1.0225 1.1470E-01 3.2316E-03 5.8555E-03
0.675 1.0315 1.0947E-01 3.1105E-03 4.2936E-03
0.675 1.0405 1.0807E-01 3.0860E-03 3.5366E-03
0.675 1.0495 1.0913E-01 3.1238E-03 6.4743E-03
0.675 1.0585 1.0214E-01 2.9527E-03 5.1680E-03
0.675 1.0675 1.0873E-01 3.2372E-03 4.1873E-03
0.675 1.0765 1.0289E-01 3.0807E-03 2.5818E-03
0.675 1.0855 9.5410E-02 2.8042E-03 3.7507E-03
0.675 1.0945 9.6794E-02 2.9730E-03 3.7235E-03
0.675 1.1035 9.6490E-02 2.9396E-03 3.9954E-03
0.675 1.1125 1.0011E-01 3.1223E-03 3.8745E-03
0.675 1.1215 9.4864E-02 2.9586E-03 2.7199E-03
0.675 1.1305 9.0856E-02 2.8779E-03 4.3795E-03
0.675 1.1395 9.0068E-02 2.9180E-03 4.4472E-03
0.675 1.1485 8.8556E-02 2.8613E-03 5.4867E-03
0.675 1.1575 8.4097E-02 2.7508E-03 4.7818E-03
0.675 1.1665 8.1602E-02 2.7560E-03 2.4546E-03
0.675 1.1755 8.2381E-02 2.7863E-03 6.5647E-03
0.675 1.1845 7.7213E-02 2.6640E-03 2.7694E-03
0.675 1.1935 7.4712E-02 2.7593E-03 5.3716E-03
0.675 1.2025 7.7763E-02 2.8264E-03 2.0757E-03
0.675 1.2115 7.6024E-02 2.8711E-03 3.6642E-03
0.675 1.2205 7.4076E-02 2.8303E-03 3.3232E-03
0.675 1.2295 6.5422E-02 2.5528E-03 2.2149E-03
0.675 1.2385 6.8224E-02 2.7816E-03 2.6541E-03
0.675 1.2475 7.0642E-02 2.9143E-03 2.6371E-03
0.675 1.2565 6.0913E-02 2.5432E-03 2.1377E-03
0.675 1.2655 6.5646E-02 2.8177E-03 3.6185E-03
0.675 1.2745 6.7198E-02 2.8855E-03 1.7161E-03
0.675 1.2835 6.6348E-02 3.0865E-03 5.7398E-03
0.675 1.2925 6.2094E-02 2.8515E-03 3.0458E-03
0.675 1.3015 5.7042E-02 2.6388E-03 3.4093E-03
0.675 1.3105 5.8674E-02 2.7517E-03 2.0044E-03
0.675 1.3195 5.7920E-02 2.7642E-03 2.4700E-03
0.675 1.3285 5.7433E-02 2.8635E-03 1.8608E-03
0.675 1.3375 5.3020E-02 2.7006E-03 2.6894E-03
0.675 1.3465 5.1165E-02 2.5310E-03 4.1327E-03
0.675 1.3555 5.3458E-02 2.7141E-03 2.1909E-03
0.675 1.3645 5.0105E-02 2.6235E-03 4.0228E-03
0.675 1.3735 5.3437E-02 2.8926E-03 3.5631E-03
0.675 1.3825 4.7628E-02 2.5923E-03 3.3669E-03
0.675 1.3915 4.1692E-02 2.2621E-03 2.1995E-03
0.675 1.4005 4.2620E-02 2.4895E-03 2.2410E-03
0.675 1.4095 4.1430E-02 2.3682E-03 1.7986E-03
0.675 1.4185 3.9747E-02 2.3124E-03 1.4646E-03
0.675 1.4275 3.8774E-02 2.3009E-03 1.9675E-03
0.675 1.4365 4.0073E-02 2.5531E-03 1.1124E-03
0.675 1.4455 3.9248E-02 2.4623E-03 2.6362E-03
0.675 1.4545 4.0255E-02 2.5559E-03 1.1939E-03
0.675 1.4635 3.9216E-02 2.4057E-03 3.2748E-03
0.675 1.4725 3.5980E-02 2.3157E-03 2.5151E-03
0.675 1.4815 3.4153E-02 2.2174E-03 9.2347E-04
0.675 1.4905 3.2205E-02 2.0918E-03 3.3790E-03
0.675 1.4995 3.5012E-02 2.4070E-03 3.0449E-03
0.675 1.5085 3.6321E-02 2.4469E-03 1.1309E-03
0.675 1.5175 3.2428E-02 2.2215E-03 2.9639E-03
0.675 1.5265 3.0800E-02 2.1344E-03 3.2169E-03
0.675 1.5355 3.2188E-02 2.3904E-03 2.0717E-03
0.675 1.5445 3.1654E-02 2.3761E-03 3.0718E-03
0.675 1.5535 2.9065E-02 2.1895E-03 3.1213E-03
0.675 1.5625 2.6077E-02 2.1617E-03 2.0545E-03
0.675 1.5715 2.5886E-02 2.1681E-03 7.0229E-04
0.675 1.5805 2.6560E-02 2.2813E-03 2.6354E-03
0.675 1.5895 2.6165E-02 2.3034E-03 1.9078E-03
0.675 1.5985 2.5378E-02 2.7020E-03 1.0615E-03
0.675 1.6075 2.2830E-02 2.2535E-03 1.2210E-03
0.675 1.6165 2.5848E-02 2.7913E-03 1.2668E-03
0.675 1.6255 2.0023E-02 2.2011E-03 1.9872E-03
0.675 1.6345 1.8941E-02 2.0355E-03 2.9709E-03
0.675 1.6435 1.9443E-02 2.1931E-03 1.5001E-03
0.675 1.6525 1.9392E-02 2.1933E-03 1.4589E-03
0.675 1.6615 2.1300E-02 2.7018E-03 1.9713E-03
0.675 1.6705 2.2264E-02 2.6759E-03 3.1255E-03
0.675 1.6795 1.8384E-02 2.3031E-03 1.7463E-03
0.675 1.6885 2.1527E-02 2.3848E-03 1.4675E-03
0.675 1.6975 1.5303E-02 1.9109E-03 1.0826E-03
0.675 1.7065 1.4877E-02 1.7939E-03 7.5621E-04
0.675 1.7155 1.4538E-02 1.7926E-03 9.2683E-04
0.675 1.7245 1.8078E-02 2.4811E-03 1.8357E-03
0.675 1.7335 1.8173E-02 2.5271E-03 1.6338E-03
0.675 1.7425 1.3028E-02 1.6737E-03 1.3120E-03
0.675 1.7515 1.4787E-02 2.1714E-03 1.9258E-03
0.675 1.7605 1.3626E-02 1.8702E-03 1.5123E-03
0.675 1.7695 1.3315E-02 1.7709E-03 2.2633E-03
0.675 1.7785 1.3075E-02 1.8568E-03 1.6738E-03
0.675 1.7875 1.9286E-02 2.7560E-03 1.5608E-03
0.675 1.7965 1.5016E-02 2.0473E-03 8.2790E-04
0.675 1.8055 1.2384E-02 2.0550E-03 7.7434E-04
0.675 1.8145 1.1687E-02 2.0848E-03 1.5012E-03
0.675 1.8235 1.1508E-02 2.0991E-03 9.3146E-04
0.675 1.8325 1.5112E-02 2.5200E-03 4.2447E-03
0.675 1.8415 8.8905E-03 1.7817E-03 2.0766E-03
0.675 1.8505 1.2013E-02 2.4809E-03 1.1702E-03
0.675 1.8595 9.1019E-03 1.9612E-03 1.0324E-03
0.675 1.8685 7.8127E-03 1.7904E-03 1.0659E-03
0.675 1.8775 5.6214E-03 2.3069E-03 1.3021E-03
0.675 1.8865 9.4411E-03 2.0414E-03 1.0702E-03
0.675 1.8955 9.0823E-03 2.1018E-03 2.0323E-03
0.675 1.9045 9.6075E-03 2.5908E-03 1.5653E-03
0.675 1.9135 7.2707E-03 1.7794E-03 5.2685E-04
0.675 1.9225 8.2669E-03 2.2689E-03 3.4027E-04
0.675 1.9315 5.7141E-03 2.1014E-03 1.2034E-03
0.675 1.9405 1.1518E-02 3.2271E-03 4.2667E-03
0.675 1.9495 7.5443E-03 2.1675E-03 1.1231E-03
0.675 1.9585 8.7439E-03 2.6167E-03 1.5919E-03
0.675 1.9675 5.4342E-03 1.4522E-03 2.2873E-04
0.675 1.9765 1.5124E-02 4.3567E-03 2.6033E-03
0.675 1.9855 4.7265E-03 1.9244E-03 5.7713E-04
0.675 1.9945 4.1526E-03 1.1255E-03 5.5410E-04
0.675 2.0035 1.2362E-02 3.6296E-03 1.4953E-03
0.675 2.0125 6.0857E-03 1.7731E-03 4.3136E-04
0.675 2.0215 5.6117E-03 1.9425E-03 6.3576E-04
0.675 2.0305 4.6261E-03 1.5737E-03 6.6454E-04
0.675 2.0395 7.8942E-03 2.2147E-03 3.2783E-04
0.675 2.0485 5.6190E-03 2.0900E-03 4.4833E-04
0.675 2.0575 6.0872E-03 1.8869E-03 6.6894E-04
0.675 2.0665 3.5777E-03 1.6895E-03 5.1793E-04
0.675 2.0755 7.2079E-03 2.2837E-03 2.9877E-04
0.675 2.0845 3.6992E-03 1.8134E-03 1.5883E-04
0.675 2.0935 4.1207E-03 1.5356E-03 1.6952E-04
0.675 2.1025 3.8209E-03 1.3509E-03 2.9342E-04
0.675 2.1115 2.4988E-03 1.1418E-03 1.1115E-04
0.675 2.1205 4.5810E-03 1.7040E-03 2.1244E-04
0.675 2.1295 1.4996E-03 9.2119E-04 1.1275E-04
0.675 2.1385 3.0421E-03 1.1642E-03 2.8489E-04
0.675 2.1475 2.7327E-03 1.1308E-03 1.1193E-04
0.675 2.1565 2.5037E-03 1.0468E-03 2.5540E-04
0.675 2.1655 3.1423E-03 1.4210E-03 1.3707E-04
0.675 2.1745 3.3577E-03 1.2112E-03 1.5165E-04
0.675 2.1835 2.9630E-03 1.0003E-03 1.2390E-04
0.675 2.1925 7.1421E-03 2.4234E-03 4.5768E-04
0.675 2.2015 2.3933E-03 1.1503E-03 1.8769E-04
0.675 2.2105 2.7593E-03 9.6903E-04 1.1658E-04
0.675 2.2195 2.9077E-03 1.2037E-03 1.4138E-04
0.675 2.2285 3.2152E-03 1.2314E-03 1.6963E-04
0.675 2.2375 3.9136E-03 1.2859E-03 3.6526E-04
0.675 2.2465 1.8836E-03 1.2713E-03 1.7633E-04
0.675 2.2555 4.1241E-03 1.5972E-03 1.8064E-04
0.675 2.2645 1.4792E-03 8.2979E-04 7.8867E-05
0.675 2.2735 2.2467E-03 8.5686E-04 2.4534E-04
0.675 2.2825 3.8396E-03 1.3866E-03 2.5580E-04
0.675 2.2915 2.8986E-03 1.1093E-03 1.2805E-04
0.675 2.3005 3.7442E-03 1.9134E-03 1.8765E-04
0.675 2.3095 5.3264E-03 2.3874E-03 2.4992E-04
0.675 2.3185 3.2256E-03 1.1740E-03 1.3643E-04
0.675 2.3275 2.8338E-03 1.0965E-03 2.5421E-04
0.675 2.3365 6.0057E-03 3.3622E-03 3.1054E-04
0.675 2.3455 2.5281E-03 1.0660E-03 1.0734E-04
0.675 2.3545 3.0529E-03 1.5306E-03 2.8835E-04
0.675 2.3635 2.1847E-03 1.0242E-03 1.2361E-04
0.675 2.3725 3.6046E-03 1.6727E-03 2.1615E-04
0.675 2.3905 2.3995E-03 9.6728E-04 2.1228E-04
0.675 2.4085 1.7788E-03 1.1148E-03 1.1852E-04
0.675 2.4175 3.1793E-03 1.7832E-03 1.4248E-04
0.675 2.4265 1.3414E-03 9.0814E-04 1.6645E-04
0.675 2.4355 3.9556E-03 1.9221E-03 2.1477E-04
0.675 2.4445 1.0636E-03 6.0816E-04 1.9438E-04
0.675 2.4535 1.6996E-03 8.4979E-04 8.0773E-05
0.675 2.4625 3.0258E-03 1.4042E-03 1.3900E-04
0.675 2.4715 4.6039E-03 2.6958E-03 8.1502E-04
0.675 2.4895 1.0613E-03 7.0750E-04 6.5428E-05
0.675 2.4985 1.3453E-03 1.0855E-03 1.2484E-04
0.675 2.5075 2.3135E-03 1.0202E-03 1.0124E-04
0.675 2.5165 1.9327E-03 9.3445E-04 2.7848E-04
0.675 2.5255 3.9185E-03 2.4426E-03 2.0568E-04
0.675 2.5345 1.6365E-03 9.1277E-04 7.2015E-05
0.675 2.5435 1.4508E-03 7.9465E-04 1.2801E-04
0.675 2.5525 7.4362E-04 6.8114E-04 4.0019E-05
0.675 2.5615 3.8657E-03 2.6639E-03 1.7197E-04
0.675 2.5705 1.9841E-03 1.0642E-03 1.7689E-04
0.675 2.5795 1.0947E-03 6.4762E-04 2.6276E-04
0.675 2.5885 2.6981E-03 1.3490E-03 3.3989E-04
0.675 2.6065 1.8741E-03 1.0973E-03 1.5124E-04
0.675 2.6155 2.9593E-03 1.9375E-03 4.5781E-04
0.675 2.6245 1.8235E-03 1.0677E-03 8.4496E-05
0.675 2.6515 1.0902E-03 6.5512E-04 7.6151E-05
0.675 2.6695 1.4525E-03 1.0332E-03 8.0176E-05
0.675 2.6785 1.8880E-03 1.2665E-03 9.2746E-05
0.675 2.6875 1.3317E-03 8.3471E-04 1.7482E-04
0.675 2.7145 2.1681E-03 2.0144E-03 4.4343E-04
0.675 2.7235 1.2681E-03 7.9479E-04 1.8028E-04
0.675 2.7325 8.4338E-04 4.4381E-04 6.9391E-05
0.675 2.7415 3.0339E-03 1.7765E-03 1.5074E-04
0.675 2.7505 1.5299E-03 8.9583E-04 1.7974E-04
0.675 2.7595 4.8860E-04 3.1296E-04 5.4285E-05
0.675 2.7685 1.5700E-03 1.1991E-03 7.7552E-05
0.675 2.7865 3.4112E-03 2.4912E-03 4.0486E-04
0.725 0.2125 3.0413E-01 5.4690E-03 2.2573E-02
0.725 0.2215 3.0220E-01 2.0910E-03 3.2227E-02
0.725 0.2305 2.9826E-01 1.6925E-03 3.1078E-02
0.725 0.2395 2.8315E-01 1.6137E-03 2.8978E-02
0.725 0.2485 2.7831E-01 1.6496E-03 2.8122E-02
0.725 0.2575 2.7665E-01 1.7170E-03 2.8469E-02
0.725 0.2665 2.7115E-01 1.7457E-03 2.7122E-02
0.725 0.2755 2.6264E-01 1.7286E-03 2.6732E-02
0.725 0.2845 2.5863E-01 1.7573E-03 2.5657E-02
0.725 0.2935 2.5292E-01 1.7502E-03 2.4662E-02
0.725 0.3025 2.4792E-01 1.7657E-03 2.4017E-02
0.725 0.3115 2.4016E-01 1.7749E-03 2.3240E-02
0.725 0.3205 2.3756E-01 1.8319E-03 2.2902E-02
0.725 0.3295 2.3107E-01 1.8461E-03 2.1924E-02
0.725 0.3385 2.2333E-01 1.8418E-03 2.1643E-02
0.725 0.3475 2.1786E-01 1.8526E-03 2.0423E-02
0.725 0.3565 2.1253E-01 1.8622E-03 2.0038E-02
0.725 0.3655 2.0704E-01 1.8648E-03 1.9729E-02
0.725 0.3745 2.0246E-01 1.8712E-03 1.8998E-02
0.725 0.3835 1.9387E-01 1.8329E-03 1.7854E-02
0.725 0.3925 1.9218E-01 1.8795E-03 1.7814E-02
0.725 0.4015 1.9205E-01 1.9695E-03 1.7351E-02
0.725 0.4105 1.8782E-01 1.9789E-03 1.6616E-02
0.725 0.4195 1.8631E-01 2.0023E-03 1.6880E-02
0.725 0.4285 1.8132E-01 1.9872E-03 1.5906E-02
0.725 0.4375 1.7840E-01 1.9943E-03 1.5772E-02
0.725 0.4465 1.8023E-01 2.0597E-03 1.6023E-02
0.725 0.4555 1.7802E-01 2.0513E-03 1.5588E-02
0.725 0.4645 1.7430E-01 2.0262E-03 1.5587E-02
0.725 0.4735 1.6897E-01 2.0141E-03 1.4921E-02
0.725 0.4825 1.7309E-01 2.1003E-03 1.5068E-02
0.725 0.4915 1.6948E-01 2.1099E-03 1.4548E-02
0.725 0.5005 1.7056E-01 2.2078E-03 1.4592E-02
0.725 0.5095 1.6634E-01 2.1837E-03 1.4657E-02
0.725 0.5185 1.5752E-01 2.1035E-03 1.2711E-02
0.725 0.5275 1.5774E-01 2.1677E-03 1.1879E-02
0.725 0.5365 1.5479E-01 2.1567E-03 1.1906E-02
0.725 0.5455 1.5153E-01 2.1490E-03 1.1429E-02
0.725 0.5545 1.5059E-01 2.2236E-03 1.1603E-02
0.725 0.5635 1.4708E-01 2.2395E-03 1.0246E-02
0.725 0.5725 1.4121E-01 2.2119E-03 9.1693E-03
0.725 0.5815 1.4179E-01 2.2827E-03 9.5615E-03
0.725 0.5905 1.3734E-01 2.2577E-03 9.3619E-03
0.725 0.5995 1.3793E-01 2.3482E-03 7.8830E-03
0.725 0.6085 1.3715E-01 2.4042E-03 8.4049E-03
0.725 0.6175 1.2896E-01 2.2953E-03 6.9238E-03
0.725 0.6265 1.2933E-01 2.3221E-03 6.4560E-03
0.725 0.6355 1.2799E-01 2.3446E-03 7.1953E-03
0.725 0.6445 1.2475E-01 2.2803E-03 4.9656E-03
0.725 0.6535 1.2287E-01 2.2526E-03 5.8803E-03
0.725 0.6625 1.2705E-01 2.3838E-03 5.1132E-03
0.725 0.6715 1.2578E-01 2.4085E-03 5.2285E-03
0.725 0.6805 1.2855E-01 2.5687E-03 3.8631E-03
0.725 0.6895 1.2353E-01 2.4677E-03 4.6627E-03
0.725 0.6985 1.2664E-01 2.5317E-03 4.2797E-03
0.725 0.7075 1.2129E-01 2.4335E-03 3.4928E-03
0.725 0.7165 1.2422E-01 2.5042E-03 3.3570E-03
0.725 0.7255 1.2511E-01 2.5633E-03 4.6981E-03
0.725 0.7345 1.2829E-01 2.6869E-03 3.2978E-03
0.725 0.7435 1.2410E-01 2.5672E-03 4.5478E-03
0.725 0.7525 1.2473E-01 2.6623E-03 2.2095E-03
0.725 0.7615 1.2854E-01 2.7743E-03 4.2027E-03
0.725 0.7705 1.2904E-01 2.8137E-03 2.8790E-03
0.725 0.7795 1.2731E-01 2.7934E-03 2.1163E-03
0.725 0.7885 1.2388E-01 2.7029E-03 3.6705E-03
0.725 0.7975 1.2959E-01 2.9016E-03 3.1287E-03
0.725 0.8065 1.2718E-01 2.8427E-03 3.1831E-03
0.725 0.8155 1.2373E-01 2.7974E-03 4.0302E-03
0.725 0.8245 1.2687E-01 2.8801E-03 4.4860E-03
0.725 0.8335 1.2237E-01 2.7616E-03 6.5098E-03
0.725 0.8425 1.3103E-01 3.0382E-03 2.6030E-03
0.725 0.8515 1.2381E-01 2.8237E-03 2.8374E-03
0.725 0.8605 1.2513E-01 2.9021E-03 4.1243E-03
0.725 0.8695 1.2107E-01 2.8589E-03 2.2890E-03
0.725 0.8785 1.2789E-01 3.0830E-03 2.9166E-03
0.725 0.8875 1.1947E-01 2.9161E-03 5.3521E-03
0.725 0.8965 1.2219E-01 3.0482E-03 3.8297E-03
0.725 0.9055 1.2165E-01 3.0530E-03 1.8971E-03
0.725 0.9145 1.1973E-01 3.0830E-03 3.6565E-03
0.725 0.9235 1.2179E-01 3.1713E-03 4.2218E-03
0.725 0.9325 1.2394E-01 3.2829E-03 3.2244E-03
0.725 0.9415 1.1690E-01 3.0865E-03 2.0068E-03
0.725 0.9505 1.1484E-01 3.0840E-03 6.2192E-03
0.725 0.9595 1.1449E-01 3.0974E-03 4.9416E-03
0.725 0.9685 1.1708E-01 3.2201E-03 2.4658E-03
0.725 0.9775 1.1193E-01 3.0894E-03 2.4730E-03
0.725 0.9865 1.1216E-01 3.1116E-03 2.1262E-03
0.725 0.9955 1.0795E-01 3.0485E-03 1.6668E-03
0.725 1.0045 1.0600E-01 3.0255E-03 3.9767E-03
0.725 1.0135 1.0429E-01 3.0270E-03 2.5041E-03
0.725 1.0225 1.0842E-01 3.2288E-03 3.8804E-03
0.725 1.0315 1.0432E-01 3.1900E-03 3.2973E-03
0.725 1.0405 9.8028E-02 3.0173E-03 1.9032E-03
0.725 1.0495 1.0279E-01 3.2195E-03 3.8186E-03
0.725 1.0585 1.0063E-01 3.2387E-03 2.4930E-03
0.725 1.0675 9.5352E-02 3.1134E-03 2.8492E-03
0.725 1.0765 9.5511E-02 3.1840E-03 5.5473E-03
0.725 1.0855 9.2381E-02 3.2003E-03 2.4283E-03
0.725 1.0945 9.0390E-02 3.1733E-03 2.4949E-03
0.725 1.1035 8.9639E-02 3.1934E-03 4.1201E-03
0.725 1.1125 8.9663E-02 3.3418E-03 1.8079E-03
0.725 1.1215 8.4445E-02 3.1270E-03 7.3449E-03
0.725 1.1305 8.3375E-02 3.2103E-03 1.5996E-03
0.725 1.1395 8.4596E-02 3.3116E-03 3.6347E-03
0.725 1.1485 7.9812E-02 3.1328E-03 1.2322E-03
0.725 1.1575 7.7934E-02 3.1112E-03 1.2042E-03
0.725 1.1665 7.4316E-02 3.0263E-03 3.0902E-03
0.725 1.1755 8.2016E-02 3.4309E-03 1.6664E-03
0.725 1.1845 7.3166E-02 3.0257E-03 3.0155E-03
0.725 1.1935 7.6743E-02 3.3032E-03 1.4252E-03
0.725 1.2025 7.0976E-02 3.0235E-03 1.6965E-03
0.725 1.2115 6.9025E-02 3.0165E-03 1.8877E-03
0.725 1.2205 6.6295E-02 2.9919E-03 3.9600E-03
0.725 1.2295 6.1073E-02 2.8062E-03 1.9575E-03
0.725 1.2385 7.0758E-02 3.2710E-03 4.0774E-03
0.725 1.2475 6.2852E-02 2.9407E-03 3.9667E-03
0.725 1.2565 6.2662E-02 3.0197E-03 5.1293E-03
0.725 1.2655 5.5079E-02 2.6705E-03 3.7101E-03
0.725 1.2745 6.2995E-02 3.1146E-03 6.1263E-03
0.725 1.2835 5.4485E-02 2.6971E-03 3.2702E-03
0.725 1.2925 5.8160E-02 3.0167E-03 2.8054E-03
0.725 1.3015 5.4856E-02 2.8427E-03 3.2540E-03
0.725 1.3105 5.5889E-02 2.8934E-03 1.7380E-03
0.725 1.3195 5.5493E-02 2.9416E-03 3.0481E-03
0.725 1.3285 5.3915E-02 2.9784E-03 3.7204E-03
0.725 1.3375 4.8899E-02 2.6675E-03 3.1591E-03
0.725 1.3465 5.0036E-02 2.7492E-03 1.2540E-03
0.725 1.3555 4.2496E-02 2.4113E-03 3.6744E-03
0.725 1.3645 4.4588E-02 2.6344E-03 5.5472E-03
0.725 1.3735 4.4929E-02 2.5994E-03 3.2637E-03
0.725 1.3825 4.5534E-02 2.7395E-03 2.2078E-03
0.725 1.3915 4.4259E-02 2.5915E-03 3.3413E-03
0.725 1.4005 4.1720E-02 2.5337E-03 2.6437E-03
0.725 1.4095 3.5740E-02 2.1984E-03 2.7960E-03
0.725 1.4185 3.5519E-02 2.0995E-03 3.0917E-03
0.725 1.4275 3.3619E-02 2.1127E-03 3.5325E-03
0.725 1.4365 3.4958E-02 2.1516E-03 1.4543E-03
0.725 1.4455 3.3499E-02 2.1486E-03 7.5240E-04
0.725 1.4545 3.5968E-02 2.3864E-03 1.2218E-03
0.725 1.4635 3.4457E-02 2.3067E-03 1.4530E-03
0.725 1.4725 3.4445E-02 2.3355E-03 1.3439E-03
0.725 1.4815 2.9622E-02 2.0161E-03 3.8995E-03
0.725 1.4905 3.2562E-02 2.3309E-03 8.9413E-04
0.725 1.4995 3.1328E-02 2.2846E-03 1.8555E-03
0.725 1.5085 2.7943E-02 2.0193E-03 5.5443E-03
0.725 1.5175 2.8996E-02 2.1099E-03 2.7461E-03
0.725 1.5265 2.3638E-02 1.7795E-03 9.7306E-04
0.725 1.5355 2.6918E-02 1.9892E-03 3.0153E-03
0.725 1.5445 2.3682E-02 1.7864E-03 4.5578E-03
0.725 1.5535 2.2795E-02 1.8347E-03 1.1689E-03
0.725 1.5625 2.1652E-02 1.7022E-03 1.6942E-03
0.725 1.5715 2.5586E-02 2.1097E-03 6.6932E-03
0.725 1.5805 2.2542E-02 1.8328E-03 1.3368E-03
0.725 1.5895 2.7645E-02 2.4101E-03 1.7666E-03
0.725 1.5985 2.0466E-02 1.9385E-03 2.7313E-03
0.725 1.6075 2.5179E-02 2.5498E-03 2.0936E-03
0.725 1.6165 2.1690E-02 2.1768E-03 3.4125E-03
0.725 1.6255 2.1714E-02 2.2255E-03 1.5722E-03
0.725 1.6345 1.4784E-02 1.5713E-03 2.7247E-03
0.725 1.6435 1.6951E-02 2.0578E-03 1.8685E-03
0.725 1.6525 1.8086E-02 2.1969E-03 2.2178E-03
0.725 1.6615 1.8224E-02 2.2925E-03 9.5546E-04
0.725 1.6705 1.6645E-02 2.1309E-03 3.3818E-03
0.725 1.6795 1.5168E-02 2.0783E-03 1.4933E-03
0.725 1.6885 1.8571E-02 2.7662E-03 2.9163E-03
0.725 1.6975 1.4036E-02 2.3014E-03 1.1352E-03
0.725 1.7065 1.1996E-02 1.9594E-03 1.3596E-03
0.725 1.7155 1.2686E-02 2.1850E-03 1.1828E-03
0.725 1.7245 8.9080E-03 1.4892E-03 2.9363E-04
0.725 1.7335 1.6869E-02 2.7155E-03 4.7914E-03
0.725 1.7425 1.2495E-02 2.1798E-03 1.3227E-03
0.725 1.7515 9.1332E-03 1.6768E-03 6.1673E-04
0.725 1.7605 1.1489E-02 2.0828E-03 1.4074E-03
0.725 1.7695 9.5255E-03 1.9875E-03 4.5581E-04
0.725 1.7785 9.1893E-03 1.6655E-03 2.8847E-04
0.725 1.7875 1.1044E-02 2.0695E-03 8.7170E-04
0.725 1.7965 1.1469E-02 2.5197E-03 7.7203E-04
0.725 1.8055 6.4417E-03 1.5781E-03 9.1604E-04
0.725 1.8145 1.3947E-02 3.0131E-03 6.9518E-04
0.725 1.8235 7.9230E-03 1.6777E-03 6.4695E-04
0.725 1.8325 1.2847E-02 3.2866E-03 7.5038E-04
0.725 1.8415 7.9926E-03 1.7081E-03 7.1277E-04
0.725 1.8505 8.6405E-03 2.6005E-03 5.9108E-04
0.725 1.8595 7.4371E-03 2.0898E-03 4.4157E-04
0.725 1.8685 5.1238E-03 1.7543E-03 3.0060E-04
0.725 1.8775 8.8936E-03 2.4425E-03 7.5424E-04
0.725 1.8865 1.0229E-02 2.6423E-03 2.5340E-03
0.725 1.8955 1.2533E-02 3.3670E-03 7.0242E-04
0.725 1.9045 3.5869E-03 1.2678E-03 1.4842E-04
0.725 1.9135 9.5157E-03 2.4053E-03 3.9171E-04
0.725 1.9225 8.7890E-03 2.3206E-03 6.2317E-04
0.725 1.9315 1.4076E-02 4.0251E-03 1.0665E-03
0.725 1.9405 1.1272E-02 3.5947E-03 5.9945E-04
0.725 1.9495 7.8169E-03 2.6985E-03 3.2241E-04
0.725 1.9585 7.6423E-03 2.2563E-03 3.3546E-04
0.725 1.9675 7.4940E-03 2.7079E-03 3.8297E-04
0.725 1.9765 1.2147E-02 4.0900E-03 9.7978E-04
0.725 1.9855 7.1220E-03 2.4177E-03 4.8751E-04
0.725 1.9945 7.6299E-03 2.1156E-03 3.3669E-04
0.725 2.0035 6.0216E-03 1.9785E-03 4.1630E-04
0.725 2.0125 4.5183E-03 1.6345E-03 2.8836E-04
0.725 2.0215 7.7648E-03 2.6812E-03 3.1927E-04
0.725 2.0305 5.4353E-03 2.0614E-03 2.3381E-04
0.725 2.0395 4.7348E-03 1.8301E-03 2.4239E-04
0.725 2.0485 3.8345E-03 1.6595E-03 4.0658E-04
0.725 2.0575 6.0036E-03 2.0014E-03 2.4651E-04
0.725 2.0665 5.3553E-03 2.1577E-03 6.5174E-04
0.725 2.0755 4.9384E-03 1.6449E-03 2.1063E-04
0.725 2.0845 2.8150E-03 1.4716E-03 1.3427E-04
0.725 2.0935 2.9972E-03 1.1516E-03 2.8712E-04
0.725 2.1025 5.3609E-03 2.0543E-03 2.5692E-04
0.725 2.1115 6.3083E-03 2.8592E-03 2.7633E-04
0.725 2.1205 5.8253E-03 2.6052E-03 6.0975E-04
0.725 2.1295 5.3250E-03 1.9138E-03 4.0631E-04
0.725 2.1385 8.6333E-03 4.2968E-03 4.3624E-04
0.725 2.1475 2.9609E-03 1.3119E-03 1.5055E-04
0.725 2.1565 3.3460E-03 1.1537E-03 1.4178E-04
0.725 2.1655 4.7092E-03 2.0592E-03 2.2696E-04
0.725 2.1745 3.2342E-03 1.9355E-03 6.0042E-04
0.725 2.1835 2.9613E-03 1.2603E-03 1.2758E-04
0.725 2.1925 3.8838E-03 2.0766E-03 2.7340E-04
0.725 2.2015 4.1903E-03 1.3989E-03 1.8666E-04
0.725 2.2105 4.5767E-03 1.8684E-03 3.5777E-04
0.725 2.2195 2.4165E-03 1.6813E-03 1.2394E-04
0.725 2.2285 6.0147E-03 2.7948E-03 2.9713E-04
0.725 2.2375 6.8781E-03 3.3805E-03 4.4131E-04
0.725 2.2465 1.4771E-03 7.0144E-04 3.6188E-04
0.725 2.2555 2.7301E-03 1.1146E-03 1.2432E-04
0.725 2.2735 1.5650E-03 1.2379E-03 6.5619E-05
0.725 2.2825 2.8372E-03 1.4224E-03 1.9459E-04
0.725 2.2915 3.7630E-03 1.6045E-03 1.5846E-04
0.725 2.3005 5.4656E-03 2.7487E-03 2.5811E-04
0.725 2.3095 3.6122E-03 1.3190E-03 4.4947E-04
0.725 2.3185 2.6857E-03 1.2688E-03 2.8938E-04
0.725 2.3275 3.8032E-03 1.9622E-03 1.8931E-04
0.725 2.3365 4.7949E-03 2.6529E-03 2.0227E-04
0.725 2.3455 2.2043E-03 1.3555E-03 2.4840E-04
0.725 2.3545 3.6843E-03 1.7902E-03 2.1453E-04
0.725 2.3635 1.8745E-03 8.9150E-04 3.3827E-04
0.725 2.3725 3.6794E-03 2.0470E-03 5.8860E-04
0.725 2.3815 1.1907E-03 6.2660E-04 7.3137E-05
0.725 2.3905 3.0397E-03 1.5199E-03 1.2977E-04
0.725 2.3995 1.5662E-03 1.3564E-03 2.7748E-05
0.725 2.4085 3.7122E-03 2.1265E-03 1.7061E-04
0.725 2.4175 3.4574E-03 2.0935E-03 1.8337E-04
0.725 2.4265 4.7189E-03 2.4368E-03 5.1215E-04
0.725 2.4445 1.4233E-03 1.0219E-03 1.1506E-04
0.725 2.4535 2.4207E-03 1.0055E-03 1.3018E-04
0.725 2.4625 1.0583E-03 8.8544E-04 1.0038E-04
0.725 2.4805 8.5351E-04 6.9688E-04 1.7376E-04
0.725 2.4895 1.1693E-03 5.5115E-04 7.1901E-05
0.725 2.4985 1.0403E-03 5.7293E-04 2.5490E-04
0.725 2.5075 3.2553E-03 2.4863E-03 2.7953E-04
0.725 2.5165 1.3284E-03 7.5994E-04 2.5193E-04
0.725 2.5255 1.9369E-03 8.7056E-04 3.0116E-04
0.725 2.5345 1.2233E-03 7.4912E-04 2.1972E-05
0.725 2.5435 6.8911E-04 4.5363E-04 4.7140E-05
0.725 2.5525 1.7604E-03 7.6055E-04 1.7220E-04
0.725 2.5615 1.7843E-03 1.1970E-03 1.6524E-04
0.725 2.5705 4.2951E-03 3.6685E-03 8.2232E-04
0.725 2.5795 1.0831E-03 5.9233E-04 4.2178E-04
0.725 2.5975 1.7546E-03 8.6895E-04 8.9177E-05
0.725 2.6065 1.5807E-03 1.1192E-03 8.0408E-05
0.725 2.6155 1.2301E-03 6.3524E-04 3.3808E-04
0.725 2.6245 1.3485E-03 8.7046E-04 2.9974E-04
0.725 2.6335 6.7155E-04 4.9550E-04 3.1752E-05
0.725 2.6515 6.4422E-04 4.8558E-04 4.9295E-05
0.725 2.6605 1.0968E-03 6.8743E-04 9.9453E-05
0.725 2.6695 9.4753E-04 8.2059E-04 2.6586E-04
0.725 2.6785 1.2272E-03 1.0268E-03 2.4139E-05
0.725 2.6875 9.6965E-04 8.3974E-04 1.7418E-05
0.725 2.7055 1.3526E-03 7.3050E-04 7.1974E-05
0.725 2.7145 7.0115E-04 6.4006E-04 1.2698E-05
0.725 2.7235 2.1129E-03 1.2794E-03 9.6078E-05
0.725 2.7865 1.6256E-03 1.6256E-03 7.4860E-05
0.725 2.7955 8.0397E-04 6.9626E-04 3.1275E-04
0.775 0.2305 2.9701E-01 3.7632E-03 3.0980E-02
0.775 0.2395 2.8313E-01 1.9599E-03 2.9001E-02
0.775 0.2485 2.8715E-01 1.8515E-03 2.9036E-02
0.775 0.2575 2.7577E-01 1.7965E-03 2.8394E-02
0.775 0.2665 2.6455E-01 1.6972E-03 2.6475E-02
0.775 0.2755 2.5827E-01 1.7043E-03 2.6299E-02
0.775 0.2845 2.5131E-01 1.7353E-03 2.4940E-02
0.775 0.2935 2.5430E-01 1.8397E-03 2.4805E-02
0.775 0.3025 2.4714E-01 1.8548E-03 2.3950E-02
0.775 0.3115 2.4171E-01 1.8871E-03 2.3397E-02
0.775 0.3205 2.3635E-01 1.8904E-03 2.2792E-02
0.775 0.3295 2.2911E-01 1.8746E-03 2.1745E-02
0.775 0.3385 2.2358E-01 1.8765E-03 2.1672E-02
0.775 0.3475 2.2102E-01 1.9038E-03 2.0724E-02
0.775 0.3565 2.1618E-01 1.9004E-03 2.0405E-02
0.775 0.3655 2.0643E-01 1.8544E-03 1.9671E-02
0.775 0.3745 2.0109E-01 1.8764E-03 1.8870E-02
0.775 0.3835 1.9808E-01 1.9018E-03 1.8242E-02
0.775 0.3925 1.9532E-01 1.9003E-03 1.8105E-02
0.775 0.4015 1.9029E-01 1.9087E-03 1.7192E-02
0.775 0.4105 1.8787E-01 1.9481E-03 1.6621E-02
0.775 0.4195 1.8345E-01 1.9513E-03 1.6621E-02
0.775 0.4285 1.8372E-01 2.0277E-03 1.6116E-02
0.775 0.4375 1.7834E-01 2.0042E-03 1.5766E-02
0.775 0.4465 1.7569E-01 2.0310E-03 1.5620E-02
0.775 0.4555 1.7295E-01 2.0642E-03 1.5145E-02
0.775 0.4645 1.7472E-01 2.1316E-03 1.5624E-02
0.775 0.4735 1.7162E-01 2.1265E-03 1.5155E-02
0.775 0.4825 1.6481E-01 2.0505E-03 1.4347E-02
0.775 0.4915 1.6859E-01 2.1370E-03 1.4472E-02
0.775 0.5005 1.6176E-01 2.0787E-03 1.3894E-02
0.775 0.5095 1.5672E-01 2.0382E-03 1.3858E-02
0.775 0.5185 1.5683E-01 2.0930E-03 1.2709E-02
0.775 0.5275 1.5682E-01 2.1745E-03 1.1864E-02
0.775 0.5365 1.5816E-01 2.2555E-03 1.2218E-02
0.775 0.5455 1.5027E-01 2.1789E-03 1.1383E-02
0.775 0.5545 1.5034E-01 2.2425E-03 1.1630E-02
0.775 0.5635 1.4719E-01 2.2382E-03 1.0302E-02
0.775 0.5725 1.4282E-01 2.2078E-03 9.3228E-03
0.775 0.5815 1.4035E-01 2.2073E-03 9.5090E-03
0.775 0.5905 1.3913E-01 2.2461E-03 9.5265E-03
0.775 0.5995 1.3126E-01 2.1640E-03 7.5475E-03
0.775 0.6085 1.3058E-01 2.2073E-03 8.0433E-03
0.775 0.6175 1.2994E-01 2.2599E-03 7.0210E-03
0.775 0.6265 1.3415E-01 2.4102E-03 6.7442E-03
0.775 0.6355 1.3094E-01 2.4174E-03 7.4007E-03
0.775 0.6445 1.2956E-01 2.4416E-03 5.2101E-03
0.775 0.6535 1.2711E-01 2.4311E-03 6.1244E-03
0.775 0.6625 1.2073E-01 2.3158E-03 4.9030E-03
0.775 0.6715 1.2426E-01 2.3719E-03 5.2074E-03
0.775 0.6805 1.2409E-01 2.4021E-03 3.7836E-03
0.775 0.6895 1.1820E-01 2.2527E-03 4.5012E-03
0.775 0.6985 1.1968E-01 2.3482E-03 4.0865E-03
0.775 0.7075 1.1611E-01 2.2995E-03 3.3888E-03
0.775 0.7165 1.0894E-01 2.1569E-03 2.9869E-03
0.775 0.7255 1.1253E-01 2.2554E-03 4.2561E-03
0.775 0.7345 1.1823E-01 2.3601E-03 3.0832E-03
0.775 0.7435 1.1455E-01 2.3203E-03 4.2263E-03
0.775 0.7525 1.1625E-01 2.3728E-03 2.1156E-03
0.775 0.7615 1.1841E-01 2.4528E-03 3.9012E-03
0.775 0.7705 1.1544E-01 2.4164E-03 2.6164E-03
0.775 0.7795 1.2138E-01 2.6484E-03 2.0723E-03
0.775 0.7885 1.1804E-01 2.5629E-03 3.5263E-03
0.775 0.7975 1.1820E-01 2.5363E-03 2.8877E-03
0.775 0.8065 1.2119E-01 2.6457E-03 3.0657E-03
0.775 0.8155 1.2255E-01 2.7007E-03 4.0161E-03
0.775 0.8245 1.2045E-01 2.6234E-03 4.2804E-03
0.775 0.8335 1.1934E-01 2.6252E-03 6.3622E-03
0.775 0.8425 1.1675E-01 2.5766E-03 2.3538E-03
0.775 0.8515 1.2277E-01 2.7731E-03 2.8443E-03
0.775 0.8605 1.1870E-01 2.7078E-03 3.9323E-03
0.775 0.8695 1.1535E-01 2.6363E-03 2.2140E-03
0.775 0.8785 1.1707E-01 2.6962E-03 2.6972E-03
0.775 0.8875 1.1705E-01 2.7352E-03 5.2576E-03
0.775 0.8965 1.1507E-01 2.7253E-03 3.6254E-03
0.775 0.9055 1.1528E-01 2.7927E-03 1.8346E-03
0.775 0.9145 1.1581E-01 2.8720E-03 3.5555E-03
0.775 0.9235 1.1512E-01 2.9014E-03 4.0069E-03
0.775 0.9325 1.1157E-01 2.8707E-03 2.9229E-03
0.775 0.9415 1.1118E-01 2.8770E-03 1.9388E-03
0.775 0.9505 1.0889E-01 2.8702E-03 5.9064E-03
0.775 0.9595 1.0792E-01 2.8854E-03 4.6694E-03
0.775 0.9685 1.0680E-01 2.8753E-03 2.2720E-03
0.775 0.9775 1.0362E-01 2.8514E-03 2.3102E-03
0.775 0.9865 1.0945E-01 3.0696E-03 2.0998E-03
0.775 0.9955 1.0650E-01 3.0309E-03 1.6736E-03
0.775 1.0045 1.0236E-01 2.9230E-03 3.8518E-03
0.775 1.0135 1.0348E-01 3.0325E-03 2.5025E-03
0.775 1.0225 9.9538E-02 2.9257E-03 3.5741E-03
0.775 1.0315 9.8368E-02 2.9514E-03 3.1219E-03
0.775 1.0405 9.2156E-02 2.8091E-03 1.8084E-03
0.775 1.0495 9.0284E-02 2.7371E-03 3.3636E-03
0.775 1.0585 9.3624E-02 2.9107E-03 2.3344E-03
0.775 1.0675 8.5892E-02 2.7219E-03 2.5779E-03
0.775 1.0765 8.6003E-02 2.7295E-03 5.0009E-03
0.775 1.0855 9.0459E-02 2.9090E-03 2.3911E-03
0.775 1.0945 8.6141E-02 2.8801E-03 2.3897E-03
0.775 1.1035 8.2345E-02 2.7580E-03 3.7917E-03
0.775 1.1125 7.7366E-02 2.6133E-03 1.5745E-03
0.775 1.1215 7.5848E-02 2.5995E-03 6.6004E-03
0.775 1.1305 7.7901E-02 2.7879E-03 1.5097E-03
0.775 1.1395 7.6012E-02 2.7957E-03 3.2725E-03
0.775 1.1485 7.5254E-02 2.8391E-03 1.1798E-03
0.775 1.1575 7.2388E-02 2.7286E-03 1.1355E-03
0.775 1.1665 7.2298E-02 2.8112E-03 3.0126E-03
0.775 1.1755 6.9432E-02 2.6630E-03 1.4231E-03
0.775 1.1845 7.0315E-02 2.7831E-03 2.9042E-03
0.775 1.1935 6.9861E-02 2.8895E-03 1.2794E-03
0.775 1.2025 6.9960E-02 2.8980E-03 1.6410E-03
0.775 1.2115 6.7033E-02 2.8364E-03 1.5232E-03
0.775 1.2205 6.3891E-02 2.7554E-03 2.7579E-03
0.775 1.2295 5.9539E-02 2.5988E-03 1.8762E-03
0.775 1.2385 6.1391E-02 2.7593E-03 2.6449E-03
0.775 1.2475 5.9679E-02 2.7968E-03 3.2772E-03
0.775 1.2565 5.2424E-02 2.4173E-03 4.0436E-03
0.775 1.2655 5.5956E-02 2.7729E-03 3.8955E-03
0.775 1.2745 5.6942E-02 2.8970E-03 5.4559E-03
0.775 1.2835 5.4195E-02 2.7385E-03 2.8473E-03
0.775 1.2925 5.0768E-02 2.6312E-03 8.7498E-04
0.775 1.3015 5.2473E-02 2.8255E-03 1.5269E-03
0.775 1.3105 4.5754E-02 2.4161E-03 7.2638E-04
0.775 1.3195 4.2929E-02 2.3189E-03 1.1862E-03
0.775 1.3285 4.7453E-02 2.6724E-03 2.5987E-03
0.775 1.3375 4.1137E-02 2.2428E-03 1.0644E-03
0.775 1.3465 3.9197E-02 2.2406E-03 6.2469E-04
0.775 1.3555 4.0603E-02 2.4084E-03 3.9434E-03
0.775 1.3645 3.7425E-02 2.1630E-03 3.6496E-03
0.775 1.3735 3.8499E-02 2.3722E-03 8.4721E-04
0.775 1.3825 3.6278E-02 2.2716E-03 1.0622E-03
0.775 1.3915 3.8124E-02 2.4108E-03 1.4715E-03
0.775 1.4005 3.5118E-02 2.2954E-03 2.3890E-03
0.775 1.4095 3.3389E-02 2.2302E-03 2.6429E-03
0.775 1.4185 3.3852E-02 2.3997E-03 2.6365E-03
0.775 1.4275 3.5832E-02 2.5161E-03 3.0438E-03
0.775 1.4365 4.0067E-02 3.0029E-03 1.0148E-03
0.775 1.4455 2.8314E-02 2.0760E-03 4.5927E-04
0.775 1.4545 2.7441E-02 1.9474E-03 6.3099E-04
0.775 1.4635 2.8522E-02 2.0826E-03 9.2989E-04
0.775 1.4725 3.2079E-02 2.4005E-03 5.2119E-04
0.775 1.4815 2.4412E-02 1.8386E-03 3.3923E-03
0.775 1.4905 2.4918E-02 1.8796E-03 4.6606E-04
0.775 1.4995 2.7850E-02 2.2981E-03 7.4599E-04
0.775 1.5085 2.3264E-02 1.8204E-03 4.1746E-03
0.775 1.5175 2.3511E-02 1.8960E-03 6.1083E-04
0.775 1.5265 2.4018E-02 1.8826E-03 5.7608E-04
0.775 1.5355 2.1035E-02 1.7227E-03 1.8336E-03
0.775 1.5445 1.9655E-02 1.7340E-03 4.4049E-03
0.775 1.5535 2.1959E-02 1.9956E-03 1.1810E-03
0.775 1.5625 1.8674E-02 1.6373E-03 1.4137E-03
0.775 1.5715 1.9238E-02 1.7779E-03 6.4642E-03
0.775 1.5805 2.2420E-02 2.1479E-03 4.4972E-04
0.775 1.5895 1.7478E-02 1.6412E-03 1.1358E-03
0.775 1.5985 1.7275E-02 1.6635E-03 1.6365E-03
0.775 1.6075 1.9990E-02 2.0910E-03 4.4586E-04
0.775 1.6165 1.6072E-02 1.6008E-03 2.0140E-03
0.775 1.6255 2.1797E-02 2.3749E-03 1.0598E-03
0.775 1.6345 1.5973E-02 1.6871E-03 1.8852E-03
0.775 1.6435 1.7236E-02 2.0743E-03 4.6874E-04
0.775 1.6525 1.2842E-02 1.5147E-03 8.7478E-04
0.775 1.6615 1.6890E-02 2.2264E-03 9.6054E-04
0.775 1.6705 1.4537E-02 1.9246E-03 2.7011E-03
0.775 1.6795 1.4691E-02 2.1232E-03 3.5416E-04
0.775 1.6885 1.4750E-02 2.4067E-03 6.0158E-04
0.775 1.6975 1.4418E-02 2.8573E-03 8.7361E-04
0.775 1.7065 1.3632E-02 2.3678E-03 4.3566E-04
0.775 1.7155 1.0719E-02 1.9402E-03 4.7137E-04
0.775 1.7245 1.4227E-02 2.5635E-03 3.7859E-04
0.775 1.7335 1.1141E-02 2.1292E-03 4.7205E-04
0.775 1.7425 9.5379E-03 1.6936E-03 1.2862E-03
0.775 1.7515 9.2742E-03 1.8391E-03 6.9493E-04
0.775 1.7605 1.0943E-02 2.2277E-03 9.8649E-04
0.775 1.7695 9.8320E-03 1.9860E-03 2.6651E-04
0.775 1.7785 9.0189E-03 1.7675E-03 2.3238E-04
0.775 1.7875 1.1622E-02 2.5617E-03 3.2031E-04
0.775 1.7965 8.7438E-03 1.9976E-03 3.3967E-04
0.775 1.8055 7.1355E-03 1.5057E-03 3.6511E-04
0.775 1.8145 1.3179E-02 3.1687E-03 4.7009E-04
0.775 1.8235 1.0221E-02 2.2827E-03 4.9779E-04
0.775 1.8325 7.3377E-03 1.6768E-03 2.1250E-04
0.775 1.8415 4.1178E-03 1.0568E-03 1.5651E-04
0.775 1.8505 8.2021E-03 1.8864E-03 3.0722E-04
0.775 1.8595 8.4197E-03 2.0166E-03 3.3524E-04
0.775 1.8685 1.0935E-02 2.9006E-03 3.4702E-04
0.775 1.8775 7.8901E-03 1.8788E-03 3.0335E-04
0.775 1.8865 6.8153E-03 1.8207E-03 7.3937E-04
0.775 1.8955 1.1062E-02 3.6706E-03 6.0573E-04
0.775 1.9045 1.1079E-02 3.7055E-03 3.0508E-04
0.775 1.9135 6.3651E-03 2.1823E-03 1.3909E-04
0.775 1.9225 4.5634E-03 1.2200E-03 2.1225E-04
0.775 1.9315 6.0341E-03 1.9180E-03 2.8762E-04
0.775 1.9405 6.0827E-03 1.9727E-03 2.1828E-04
0.775 1.9495 8.4340E-03 2.6732E-03 2.8113E-04
0.775 1.9585 3.7023E-03 1.3092E-03 1.4622E-04
0.775 1.9675 9.3696E-03 3.4986E-03 5.0734E-04
0.775 1.9765 1.1998E-02 5.3913E-03 1.0648E-03
0.775 1.9855 2.7513E-03 1.2313E-03 9.9997E-05
0.775 1.9945 2.3566E-03 1.0297E-03 9.1094E-05
0.775 2.0035 4.3652E-03 1.6891E-03 3.2909E-04
0.775 2.0125 5.5491E-03 2.4065E-03 3.8385E-04
0.775 2.0215 2.9598E-03 2.4065E-03 1.2420E-04
0.775 2.0305 1.0470E-02 5.4856E-03 4.6370E-04
0.775 2.0395 6.4327E-03 2.3905E-03 3.4853E-04
0.775 2.0485 3.0801E-03 1.6987E-03 3.6264E-04
0.775 2.0575 5.5168E-03 3.0825E-03 2.3110E-04
0.775 2.0665 3.1534E-03 1.3976E-03 4.2765E-04
0.775 2.0755 3.1141E-03 1.3941E-03 1.3697E-04
0.775 2.0845 3.0377E-03 1.6337E-03 1.5223E-04
0.775 2.0935 4.9280E-03 2.9688E-03 5.2262E-04
0.775 2.1025 3.7741E-03 2.2378E-03 1.9009E-04
0.775 2.1115 3.6012E-03 2.4647E-03 1.6336E-04
0.775 2.1205 1.9569E-03 1.0416E-03 2.2728E-04
0.775 2.1295 5.8862E-03 2.7086E-03 4.9222E-04
0.775 2.1385 2.6767E-03 1.1286E-03 1.4307E-04
0.775 2.1475 3.9544E-03 1.7278E-03 2.1265E-04
0.775 2.1565 2.5454E-03 1.3145E-03 1.1050E-04
0.775 2.1655 4.0750E-03 2.1838E-03 2.0575E-04
0.775 2.1745 2.8863E-03 1.5481E-03 5.9958E-04
0.775 2.1835 2.5674E-03 1.6322E-03 1.1355E-04
0.775 2.1925 2.8226E-03 1.1205E-03 2.1622E-04
0.775 2.2015 3.1807E-03 1.3030E-03 1.4626E-04
0.775 2.2105 3.2641E-03 1.5861E-03 2.7928E-04
0.775 2.2195 3.2295E-03 1.4839E-03 1.7458E-04
0.775 2.2285 2.1045E-03 1.0868E-03 1.0907E-04
0.775 2.2375 4.4932E-03 2.8008E-03 3.1140E-04
0.775 2.2465 2.0920E-03 1.1900E-03 5.7407E-04
0.775 2.2555 6.1517E-03 2.6932E-03 2.9020E-04
0.775 2.2645 4.8155E-03 2.5380E-03 2.2611E-04
0.775 2.2735 2.6184E-03 1.5855E-03 1.1183E-04
0.775 2.2825 1.6563E-03 7.7651E-04 1.2322E-04
0.775 2.2915 1.1213E-03 1.0739E-03 4.8095E-05
0.775 2.3005 5.3105E-03 2.9621E-03 2.6085E-04
0.775 2.3095 3.7164E-03 1.8729E-03 5.1361E-04
0.775 2.3185 1.4951E-03 8.2456E-04 1.7827E-04
0.775 2.3275 1.9437E-03 9.5787E-04 1.0143E-04
0.775 2.3365 3.6300E-03 2.7725E-03 1.5599E-04
0.775 2.3455 1.2733E-03 1.2727E-03 1.5896E-04
0.775 2.3545 2.9345E-03 2.2240E-03 1.8257E-04
0.775 2.3635 1.2849E-03 7.8683E-04 2.5878E-04
0.775 2.3725 1.6813E-03 1.0853E-03 2.9974E-04
0.775 2.3815 3.7134E-03 2.3970E-03 2.4476E-04
0.775 2.3905 1.9445E-03 1.3044E-03 8.4548E-05
0.775 2.3995 2.3870E-03 1.6879E-03 8.6139E-04
0.775 2.4085 1.9540E-03 1.1832E-03 9.2694E-05
0.775 2.4175 1.1519E-03 9.9760E-04 6.4426E-05
0.775 2.4355 6.6763E-03 5.4512E-03 5.8795E-04
0.775 2.4445 1.0940E-03 7.7355E-04 9.6654E-05
0.775 2.4535 1.6136E-03 1.2324E-03 1.2682E-04
0.775 2.4625 1.6458E-03 8.2941E-04 1.7174E-04
0.775 2.4715 1.6653E-03 1.1171E-03 2.7393E-04
0.775 2.4805 2.3895E-03 1.3294E-03 5.4277E-04
0.775 2.4895 8.0627E-04 6.7457E-04 1.2131E-04
0.775 2.5255 1.8288E-03 1.6991E-03 3.1617E-04
0.775 2.5345 1.2010E-03 1.0164E-03 2.4098E-04
0.775 2.5435 1.2257E-03 1.1189E-03 9.0513E-05
0.775 2.5525 2.4157E-03 1.8450E-03 4.4187E-04
0.775 2.5615 4.0177E-03 2.4143E-03 4.0837E-04
0.775 2.5885 8.5567E-04 7.4103E-04 9.3838E-05
0.775 2.5975 3.3757E-03 2.3870E-03 3.9983E-04
0.775 2.6065 1.6649E-03 9.6125E-04 3.9439E-04
0.775 2.6155 1.0951E-03 9.9964E-04 3.3590E-04
0.775 2.6515 1.0390E-03 9.4848E-04 2.6005E-04
0.775 2.6605 2.3081E-03 2.1070E-03 2.2914E-04
0.775 2.6695 2.0260E-03 1.5474E-03 6.3419E-04
0.775 2.6875 1.4823E-03 1.4823E-03 1.1470E-04
0.775 2.7055 1.9292E-03 1.4734E-03 1.0754E-04
0.775 2.7325 1.3967E-03 1.1404E-03 6.4882E-05
0.775 2.7415 3.4517E-03 2.8879E-03 8.6813E-04
0.775 2.7595 1.0123E-03 7.7316E-04 1.9991E-04
0.775 2.7865 7.8352E-04 5.7220E-04 3.6777E-05
0.825 0.2485 2.8095E-01 3.0516E-03 7.2104E-03
0.825 0.2575 2.7416E-01 2.0311E-03 2.7598E-02
0.825 0.2665 2.7130E-01 1.9164E-03 2.6995E-02
0.825 0.2755 2.6054E-01 1.9036E-03 2.6095E-02
0.825 0.2845 2.5622E-01 1.8525E-03 2.5139E-02
0.825 0.2935 2.4707E-01 1.7858E-03 2.4924E-02
0.825 0.3025 2.3932E-01 1.7619E-03 2.3699E-02
0.825 0.3115 2.3692E-01 1.8144E-03 2.4036E-02
0.825 0.3205 2.3188E-01 1.8455E-03 2.3819E-02
0.825 0.3295 2.2825E-01 1.8915E-03 2.2795E-02
0.825 0.3385 2.2576E-01 1.9587E-03 2.2212E-02
0.825 0.3475 2.1880E-01 1.9690E-03 2.1481E-02
0.825 0.3565 2.1476E-01 1.9924E-03 2.1325E-02
0.825 0.3655 2.0913E-01 1.9827E-03 2.0126E-02
0.825 0.3745 2.0001E-01 1.9134E-03 1.8921E-02
0.825 0.3835 1.9932E-01 1.9515E-03 1.8369E-02
0.825 0.3925 1.9553E-01 1.9643E-03 1.7935E-02
0.825 0.4015 1.9245E-01 1.9710E-03 1.7658E-02
0.825 0.4105 1.8648E-01 1.9524E-03 1.8278E-02
0.825 0.4195 1.8081E-01 1.9225E-03 1.6948E-02
0.825 0.4285 1.7784E-01 1.9627E-03 1.6157E-02
0.825 0.4375 1.7244E-01 1.9334E-03 1.5775E-02
0.825 0.4465 1.6954E-01 1.9488E-03 1.5221E-02
0.825 0.4555 1.6967E-01 1.9763E-03 1.5204E-02
0.825 0.4645 1.6657E-01 2.0008E-03 1.4420E-02
0.825 0.4735 1.6471E-01 2.0217E-03 1.4827E-02
0.825 0.4825 1.6020E-01 1.9983E-03 1.3671E-02
0.825 0.4915 1.6158E-01 2.0705E-03 1.3664E-02
0.825 0.5005 1.6354E-01 2.1503E-03 1.4121E-02
0.825 0.5095 1.5963E-01 2.1513E-03 1.3898E-02
0.825 0.5185 1.5779E-01 2.1821E-03 1.3673E-02
0.825 0.5275 1.4912E-01 2.0762E-03 1.2273E-02
0.825 0.5365 1.4894E-01 2.1207E-03 1.2043E-02
0.825 0.5455 1.4497E-01 2.0939E-03 1.1476E-02
0.825 0.5545 1.5104E-01 2.2628E-03 1.2801E-02
0.825 0.5635 1.4454E-01 2.1923E-03 1.1773E-02
0.825 0.5725 1.4216E-01 2.1696E-03 1.0459E-02
0.825 0.5815 1.3990E-01 2.1690E-03 1.1306E-02
0.825 0.5905 1.3503E-01 2.1443E-03 1.0005E-02
0.825 0.5995 1.3105E-01 2.1052E-03 8.9372E-03
0.825 0.6085 1.2508E-01 2.0747E-03 8.3716E-03
0.825 0.6175 1.2740E-01 2.1869E-03 8.5623E-03
0.825 0.6265 1.2665E-01 2.2276E-03 8.3248E-03
0.825 0.6355 1.2285E-01 2.1560E-03 7.1298E-03
0.825 0.6445 1.2063E-01 2.1434E-03 6.8357E-03
0.825 0.6535 1.1764E-01 2.1241E-03 6.5073E-03
0.825 0.6625 1.1697E-01 2.1357E-03 6.5064E-03
0.825 0.6715 1.1455E-01 2.0972E-03 6.9278E-03
0.825 0.6805 1.1857E-01 2.2055E-03 5.4839E-03
0.825 0.6895 1.1580E-01 2.2097E-03 7.3156E-03
0.825 0.6985 1.1678E-01 2.2645E-03 6.2022E-03
0.825 0.7075 1.1852E-01 2.3265E-03 4.5609E-03
0.825 0.7165 1.1287E-01 2.2202E-03 5.9301E-03
0.825 0.7255 1.1392E-01 2.2781E-03 4.8341E-03
0.825 0.7345 1.1478E-01 2.3162E-03 6.0302E-03
0.825 0.7435 1.1271E-01 2.3104E-03 5.3313E-03
0.825 0.7525 1.1185E-01 2.3173E-03 4.9826E-03
0.825 0.7615 1.1428E-01 2.3893E-03 2.7727E-03
0.825 0.7705 1.1280E-01 2.3745E-03 2.8935E-03
0.825 0.7795 1.1183E-01 2.3810E-03 3.9648E-03
0.825 0.7885 1.1681E-01 2.5107E-03 3.0462E-03
0.825 0.7975 1.1586E-01 2.5000E-03 5.9905E-03
0.825 0.8065 1.1360E-01 2.4980E-03 3.1814E-03
0.825 0.8155 1.0901E-01 2.4154E-03 2.7836E-03
0.825 0.8245 1.1417E-01 2.5731E-03 4.9948E-03
0.825 0.8335 1.1582E-01 2.6583E-03 3.5428E-03
0.825 0.8425 1.1358E-01 2.6275E-03 3.1869E-03
0.825 0.8515 1.0906E-01 2.5478E-03 4.6697E-03
0.825 0.8605 1.1278E-01 2.7166E-03 3.3871E-03
0.825 0.8695 1.0960E-01 2.6208E-03 4.7647E-03
0.825 0.8785 1.0471E-01 2.5118E-03 3.2687E-03
0.825 0.8875 1.1029E-01 2.6820E-03 3.8133E-03
0.825 0.8965 1.0797E-01 2.6547E-03 4.4889E-03
0.825 0.9055 1.1024E-01 2.7356E-03 2.6644E-03
0.825 0.9145 1.1023E-01 2.7717E-03 3.6475E-03
0.825 0.9235 1.0440E-01 2.6381E-03 4.1426E-03
0.825 0.9325 1.0423E-01 2.6516E-03 4.4409E-03
0.825 0.9415 1.0517E-01 2.7325E-03 3.1054E-03
0.825 0.9505 1.0049E-01 2.6326E-03 5.7991E-03
0.825 0.9595 1.0274E-01 2.7663E-03 2.8856E-03
0.825 0.9685 9.7350E-02 2.6499E-03 5.4483E-03
0.825 0.9775 1.0078E-01 2.7748E-03 3.5729E-03
0.825 0.9865 9.6896E-02 2.6483E-03 2.9447E-03
0.825 0.9955 9.1591E-02 2.5052E-03 3.6854E-03
0.825 1.0045 9.3705E-02 2.6121E-03 3.5559E-03
0.825 1.0135 9.5110E-02 2.6958E-03 4.0363E-03
0.825 1.0225 8.8774E-02 2.5814E-03 3.5055E-03
0.825 1.0315 8.8618E-02 2.5982E-03 4.5930E-03
0.825 1.0405 8.9487E-02 2.6507E-03 2.5728E-03
0.825 1.0495 8.6166E-02 2.6163E-03 5.2834E-03
0.825 1.0585 8.5879E-02 2.6437E-03 4.6795E-03
0.825 1.0675 8.2713E-02 2.5676E-03 6.0030E-03
0.825 1.0765 8.2520E-02 2.5830E-03 2.7456E-03
0.825 1.0855 7.8457E-02 2.4910E-03 2.0498E-03
0.825 1.0945 8.0283E-02 2.5815E-03 6.7065E-03
0.825 1.1035 8.0683E-02 2.6511E-03 5.9576E-03
0.825 1.1125 7.5631E-02 2.5094E-03 2.9776E-03
0.825 1.1215 7.6074E-02 2.6033E-03 2.3849E-03
0.825 1.1305 7.1302E-02 2.4583E-03 3.0103E-03
0.825 1.1395 6.5593E-02 2.3017E-03 3.5610E-03
0.825 1.1485 6.9644E-02 2.5100E-03 3.0635E-03
0.825 1.1575 7.0831E-02 2.5811E-03 3.2281E-03
0.825 1.1665 6.9173E-02 2.5868E-03 2.4358E-03
0.825 1.1755 6.0972E-02 2.2999E-03 4.7228E-03
0.825 1.1845 6.4763E-02 2.5237E-03 1.1823E-03
0.825 1.1935 6.5566E-02 2.5971E-03 3.3475E-03
0.825 1.2025 6.0126E-02 2.4284E-03 3.9601E-03
0.825 1.2115 5.8673E-02 2.3384E-03 4.2925E-03
0.825 1.2205 5.8201E-02 2.4261E-03 2.9441E-03
0.825 1.2295 5.5046E-02 2.2945E-03 1.5370E-03
0.825 1.2385 5.5708E-02 2.4294E-03 1.3615E-03
0.825 1.2475 5.1078E-02 2.2215E-03 2.9451E-03
0.825 1.2565 4.7750E-02 2.1203E-03 1.9996E-03
0.825 1.2655 5.1525E-02 2.3890E-03 3.2445E-03
0.825 1.2745 4.7061E-02 2.1468E-03 3.3977E-03
0.825 1.2835 4.8133E-02 2.2682E-03 2.6607E-03
0.825 1.2925 4.7338E-02 2.2643E-03 3.4272E-03
0.825 1.3015 4.3864E-02 2.1213E-03 1.5313E-03
0.825 1.3105 4.4846E-02 2.2683E-03 4.3696E-03
0.825 1.3195 4.3653E-02 2.2610E-03 1.1822E-03
0.825 1.3285 3.8299E-02 2.0218E-03 7.8974E-04
0.825 1.3375 4.3278E-02 2.3869E-03 6.9896E-04
0.825 1.3465 3.7457E-02 2.0592E-03 1.5669E-03
0.825 1.3555 3.5490E-02 1.9961E-03 9.3396E-04
0.825 1.3645 4.2604E-02 2.5350E-03 1.6074E-03
0.825 1.3735 3.4621E-02 2.0336E-03 1.1832E-03
0.825 1.3825 2.9882E-02 1.7616E-03 1.0265E-03
0.825 1.3915 2.9475E-02 1.7543E-03 2.9015E-03
0.825 1.4005 3.2880E-02 2.0466E-03 1.6067E-03
0.825 1.4095 2.9773E-02 1.9060E-03 2.3780E-03
0.825 1.4185 3.1250E-02 2.1129E-03 2.7351E-03
0.825 1.4275 2.9996E-02 1.9371E-03 3.0004E-03
0.825 1.4365 2.5308E-02 1.6870E-03 9.4254E-04
0.825 1.4455 2.8023E-02 1.9103E-03 2.6653E-03
0.825 1.4545 3.1094E-02 2.3218E-03 1.8256E-03
0.825 1.4635 2.5413E-02 1.8178E-03 1.4943E-03
0.825 1.4725 2.3542E-02 1.7220E-03 3.2878E-03
0.825 1.4815 2.4516E-02 1.8641E-03 2.5786E-03
0.825 1.4905 2.7370E-02 2.1316E-03 1.2701E-03
0.825 1.4995 2.2722E-02 1.8679E-03 9.3801E-04
0.825 1.5085 2.2032E-02 1.8052E-03 3.6050E-04
0.825 1.5175 2.3710E-02 1.9920E-03 2.6182E-03
0.825 1.5265 2.3587E-02 2.0173E-03 1.0160E-03
0.825 1.5355 2.1832E-02 1.8316E-03 2.6099E-03
0.825 1.5445 1.7265E-02 1.4240E-03 8.7092E-04
0.825 1.5535 2.2151E-02 1.9971E-03 2.4440E-03
0.825 1.5625 2.0441E-02 1.8435E-03 1.7760E-03
0.825 1.5715 1.6749E-02 1.5270E-03 1.8996E-03
0.825 1.5805 1.9653E-02 1.8861E-03 1.0690E-03
0.825 1.5895 1.7666E-02 1.6486E-03 2.3622E-03
0.825 1.5985 1.7664E-02 1.7138E-03 3.1032E-03
0.825 1.6075 1.7888E-02 1.7898E-03 1.6546E-03
0.825 1.6165 1.5662E-02 1.5556E-03 1.5245E-03
0.825 1.6255 1.4446E-02 1.4910E-03 9.6242E-04
0.825 1.6345 1.3368E-02 1.3683E-03 1.3998E-03
0.825 1.6435 1.2459E-02 1.3200E-03 2.2419E-04
0.825 1.6525 1.1203E-02 1.1261E-03 7.0394E-04
0.825 1.6615 1.2914E-02 1.4659E-03 2.1302E-03
0.825 1.6705 1.0236E-02 1.1120E-03 1.7175E-04
0.825 1.6795 1.3683E-02 1.6297E-03 8.9410E-04
0.825 1.6885 1.2884E-02 1.6639E-03 6.6657E-04
0.825 1.6975 9.4014E-03 1.0954E-03 2.8639E-04
0.825 1.7065 1.0016E-02 1.2216E-03 2.5889E-04
0.825 1.7155 1.2167E-02 1.4972E-03 1.2037E-03
0.825 1.7245 1.0076E-02 1.3350E-03 4.0106E-04
0.825 1.7335 9.8740E-03 1.3130E-03 1.2813E-03
0.825 1.7425 1.1213E-02 1.5470E-03 1.0759E-03
0.825 1.7515 1.0211E-02 1.4193E-03 6.5068E-04
0.825 1.7605 8.8280E-03 1.1593E-03 7.6395E-04
0.825 1.7695 8.8846E-03 1.2827E-03 9.1854E-04
0.825 1.7785 9.8849E-03 1.5175E-03 2.5390E-04
0.825 1.7875 7.7746E-03 1.0561E-03 1.0667E-03
0.825 1.7965 7.0952E-03 1.0050E-03 1.5017E-03
0.825 1.8055 8.2218E-03 1.1420E-03 1.5593E-04
0.825 1.8145 7.3555E-03 1.1522E-03 3.2598E-04
0.825 1.8235 7.5411E-03 1.1141E-03 1.0852E-03
0.825 1.8325 7.5425E-03 1.2325E-03 1.3854E-04
0.825 1.8415 7.8973E-03 1.3162E-03 3.7463E-04
0.825 1.8505 7.1333E-03 1.1520E-03 1.1126E-04
0.825 1.8595 7.8979E-03 1.2787E-03 1.2317E-04
0.825 1.8685 6.8486E-03 1.1714E-03 1.6020E-03
0.825 1.8775 6.3873E-03 1.0744E-03 1.4876E-04
0.825 1.8865 9.4522E-03 1.9497E-03 3.0878E-03
0.825 1.8955 7.2636E-03 1.3967E-03 3.4507E-04
0.825 1.9045 5.3974E-03 9.5677E-04 2.8748E-04
0.825 1.9135 5.2021E-03 9.9272E-04 1.6306E-03
0.825 1.9225 4.4276E-03 8.2867E-04 7.7574E-04
0.825 1.9315 6.7142E-03 1.3419E-03 6.7894E-04
0.825 1.9405 7.9967E-03 1.7365E-03 2.2543E-03
0.825 1.9495 3.8336E-03 7.1391E-04 7.3239E-04
0.825 1.9585 5.9043E-03 1.2031E-03 4.7431E-04
0.825 1.9675 4.0818E-03 7.9460E-04 1.2365E-04
0.825 1.9765 5.4078E-03 1.2304E-03 1.9432E-04
0.825 1.9855 3.8991E-03 7.8989E-04 5.9899E-04
0.825 1.9945 3.9998E-03 8.0395E-04 5.4657E-04
0.825 2.0035 4.7534E-03 1.0860E-03 4.1951E-04
0.825 2.0125 4.0611E-03 9.0680E-04 1.0994E-03
0.825 2.0215 3.6724E-03 8.4344E-04 2.4353E-04
0.825 2.0305 4.7284E-03 1.1674E-03 1.6951E-03
0.825 2.0395 5.1421E-03 1.3943E-03 1.9888E-03
0.825 2.0485 3.1487E-03 7.7589E-04 6.3103E-04
0.825 2.0575 6.1467E-03 1.7366E-03 6.8042E-04
0.825 2.0665 5.2665E-03 1.5043E-03 7.6417E-04
0.825 2.0755 3.1204E-03 8.6002E-04 5.2917E-05
0.825 2.0845 3.0508E-03 8.1783E-04 5.0891E-05
0.825 2.0935 4.3375E-03 1.2961E-03 7.2213E-05
0.825 2.1025 3.1152E-03 7.8655E-04 5.1989E-05
0.825 2.1115 2.2009E-03 5.8163E-04 3.6903E-05
0.825 2.1205 2.7060E-03 7.6805E-04 4.5698E-05
0.825 2.1295 2.1598E-03 5.4249E-04 3.6640E-05
0.825 2.1385 3.2852E-03 1.0344E-03 5.6003E-05
0.825 2.1475 1.8037E-03 4.9607E-04 3.0528E-05
0.825 2.1565 3.6071E-03 1.2160E-03 5.9903E-05
0.825 2.1655 6.4858E-03 2.4436E-03 1.0818E-04
0.825 2.1745 2.9311E-03 9.6203E-04 4.9098E-05
0.825 2.1835 1.4510E-03 4.7046E-04 2.4387E-05
0.825 2.1925 2.6847E-03 8.1947E-04 4.5308E-05
0.825 2.2015 5.3183E-03 2.3284E-03 9.0204E-05
0.825 2.2105 2.3373E-03 7.4854E-04 3.9844E-05
0.825 2.2195 1.9907E-03 6.4914E-04 3.3791E-05
0.825 2.2285 3.8680E-03 1.8888E-03 6.4623E-05
0.825 2.2375 2.5119E-03 8.6003E-04 4.1848E-05
0.825 2.2465 1.5553E-03 4.6936E-04 2.6083E-05
0.825 2.2555 2.9803E-03 1.2510E-03 5.0130E-05
0.825 2.2645 1.1751E-03 4.4522E-04 1.9866E-05
0.825 2.2735 1.3981E-03 5.3717E-04 2.3764E-05
0.825 2.2825 2.0275E-03 7.7690E-04 3.4590E-05
0.825 2.2915 4.4667E-03 2.3875E-03 7.6441E-05
0.825 2.3005 2.4105E-03 1.0224E-03 4.0643E-05
0.825 2.3095 2.7113E-03 1.1346E-03 4.5259E-05
0.825 2.3185 2.6999E-03 1.2185E-03 4.5177E-05
0.825 2.3275 2.1843E-03 9.3012E-04 3.6754E-05
0.825 2.3365 1.6577E-03 6.8041E-04 2.8203E-05
0.825 2.3455 3.9581E-03 2.1157E-03 6.7101E-05
0.825 2.3545 2.0337E-03 9.3667E-04 3.4610E-05
0.825 2.3635 2.2675E-03 1.0308E-03 3.8813E-05
0.825 2.3725 8.5453E-04 3.4447E-04 1.4720E-05
0.825 2.3815 3.0145E-03 1.6331E-03 5.1080E-05
0.825 2.3905 1.4799E-03 6.0743E-04 2.4803E-05
0.825 2.3995 1.3270E-03 5.5134E-04 2.2331E-05
0.825 2.4085 2.9796E-03 1.8581E-03 5.0342E-05
0.825 2.4175 2.0737E-03 1.1524E-03 3.5212E-05
0.825 2.4265 8.9911E-04 3.9363E-04 1.5296E-05
0.825 2.4355 8.5702E-04 3.2171E-04 1.4657E-05
0.825 2.4445 1.4830E-03 7.5980E-04 2.5480E-05
0.825 2.4535 8.5452E-04 3.7410E-04 1.4761E-05
0.825 2.4625 2.9138E-03 2.2132E-03 5.0210E-05
0.825 2.4715 1.9846E-03 1.0970E-03 3.3588E-05
0.825 2.4805 9.2993E-04 4.2566E-04 1.5760E-05
0.825 2.4895 9.6101E-04 5.7750E-04 1.6352E-05
0.825 2.4985 1.3215E-03 5.7346E-04 2.2467E-05
0.825 2.5075 3.3121E-03 2.4840E-03 5.6581E-05
0.825 2.5165 8.1544E-04 4.4663E-04 1.4083E-05
0.825 2.5255 8.0320E-04 4.3993E-04 1.3896E-05
0.825 2.5345 4.4510E-04 2.1628E-04 7.7142E-06
0.825 2.5435 1.6893E-03 1.0820E-03 2.9423E-05
0.825 2.5525 1.5368E-03 9.9199E-04 2.6594E-05
0.825 2.5705 2.6134E-03 1.9755E-03 4.4601E-05
0.825 2.5795 7.3626E-04 3.6813E-04 1.2593E-05
0.825 2.5885 6.3535E-04 3.9823E-04 1.0987E-05
0.825 2.5975 3.5811E-04 2.0676E-04 6.1757E-06
0.825 2.6065 1.7665E-03 1.3683E-03 3.0561E-05
0.825 2.6155 6.9719E-04 4.2694E-04 1.2154E-05
0.825 2.6245 4.1281E-04 2.4997E-04 7.2283E-06
0.825 2.6335 6.1117E-04 3.4089E-04 1.0707E-05
0.825 2.6515 4.4122E-04 3.3699E-04 7.6890E-06
0.825 2.6785 8.4999E-04 5.7545E-04 1.4693E-05
0.825 2.6965 9.3334E-04 6.2222E-04 1.6324E-05
0.825 2.7055 2.6351E-04 1.4660E-04 4.6594E-06
0.825 2.7145 4.5574E-04 2.9418E-04 8.0035E-06
0.825 2.7235 7.5076E-04 6.2813E-04 1.3355E-05
0.825 2.7325 4.7498E-04 2.7078E-04 8.4290E-06
0.825 2.7415 2.9349E-04 2.0753E-04 5.3145E-06
0.825 2.7505 4.8367E-04 3.5322E-04 8.5628E-06
0.825 2.7595 2.8698E-04 1.6569E-04 5.0296E-06
0.825 2.7685 3.5479E-04 2.3800E-04 6.1900E-06
0.825 2.7775 7.0189E-04 5.8724E-04 1.2279E-05
0.875 0.2665 2.7079E-01 3.6339E-03 2.6968E-02
0.875 0.2755 2.6961E-01 2.2667E-03 2.7024E-02
0.875 0.2845 2.6081E-01 1.9424E-03 2.5607E-02
0.875 0.2935 2.5483E-01 1.9542E-03 2.5721E-02
0.875 0.3025 2.4839E-01 1.9354E-03 2.4610E-02
0.875 0.3115 2.4275E-01 1.9147E-03 2.4639E-02
0.875 0.3205 2.3378E-01 1.8975E-03 2.4024E-02
0.875 0.3295 2.2373E-01 1.8469E-03 2.2353E-02
0.875 0.3385 2.2343E-01 1.9141E-03 2.1991E-02
0.875 0.3475 2.1567E-01 1.8939E-03 2.1180E-02
0.875 0.3565 2.1302E-01 1.9575E-03 2.1159E-02
0.875 0.3655 2.0913E-01 2.0216E-03 2.0133E-02
0.875 0.3745 2.0491E-01 2.0471E-03 1.9391E-02
0.875 0.3835 2.0144E-01 2.0865E-03 1.8595E-02
0.875 0.3925 1.9605E-01 2.0971E-03 1.7983E-02
0.875 0.4015 1.9251E-01 2.1223E-03 1.7664E-02
0.875 0.4105 1.8173E-01 2.0097E-03 1.7812E-02
0.875 0.4195 1.8014E-01 2.0321E-03 1.6885E-02
0.875 0.4285 1.7423E-01 2.0175E-03 1.5829E-02
0.875 0.4375 1.7268E-01 2.0698E-03 1.5798E-02
0.875 0.4465 1.6916E-01 2.0813E-03 1.5187E-02
0.875 0.4555 1.6569E-01 2.0747E-03 1.4847E-02
0.875 0.4645 1.5836E-01 1.9885E-03 1.3710E-02
0.875 0.4735 1.6063E-01 2.0370E-03 1.4460E-02
0.875 0.4825 1.5810E-01 2.0730E-03 1.3492E-02
0.875 0.4915 1.5328E-01 2.0498E-03 1.2962E-02
0.875 0.5005 1.5149E-01 2.0650E-03 1.3148E-02
0.875 0.5095 1.5065E-01 2.0647E-03 1.3179E-02
0.875 0.5185 1.4859E-01 2.0678E-03 1.2936E-02
0.875 0.5275 1.4860E-01 2.0937E-03 1.2292E-02
0.875 0.5365 1.4826E-01 2.1349E-03 1.2049E-02
0.875 0.5455 1.4261E-01 2.0759E-03 1.1347E-02
0.875 0.5545 1.3963E-01 2.0859E-03 1.1884E-02
0.875 0.5635 1.4007E-01 2.1700E-03 1.1460E-02
0.875 0.5725 1.4106E-01 2.2623E-03 1.0434E-02
0.875 0.5815 1.3680E-01 2.2271E-03 1.1103E-02
0.875 0.5905 1.3280E-01 2.1709E-03 9.8877E-03
0.875 0.5995 1.3235E-01 2.2082E-03 9.0759E-03
0.875 0.6085 1.2971E-01 2.2020E-03 8.7301E-03
0.875 0.6175 1.2597E-01 2.1882E-03 8.5120E-03
0.875 0.6265 1.2109E-01 2.1136E-03 8.0030E-03
0.875 0.6355 1.2040E-01 2.1269E-03 7.0350E-03
0.875 0.6445 1.2099E-01 2.1750E-03 6.9026E-03
0.875 0.6535 1.1405E-01 2.0593E-03 6.3523E-03
0.875 0.6625 1.1535E-01 2.1167E-03 6.4579E-03
0.875 0.6715 1.1605E-01 2.1715E-03 7.0557E-03
0.875 0.6805 1.1259E-01 2.1483E-03 5.2524E-03
0.875 0.6895 1.1138E-01 2.1310E-03 7.0677E-03
0.875 0.6985 1.0935E-01 2.1144E-03 5.8429E-03
0.875 0.7075 1.0924E-01 2.1513E-03 4.2496E-03
0.875 0.7165 1.0684E-01 2.1479E-03 5.6447E-03
0.875 0.7255 1.1201E-01 2.3221E-03 4.7917E-03
0.875 0.7345 1.0769E-01 2.2321E-03 5.6861E-03
0.875 0.7435 1.0710E-01 2.2184E-03 5.0960E-03
0.875 0.7525 1.0685E-01 2.2136E-03 4.7903E-03
0.875 0.7615 1.0707E-01 2.2518E-03 2.6512E-03
0.875 0.7705 1.0697E-01 2.2748E-03 2.7920E-03
0.875 0.7795 1.0470E-01 2.2677E-03 3.7446E-03
0.875 0.7885 1.0547E-01 2.3176E-03 2.7932E-03
0.875 0.7975 1.0630E-01 2.3769E-03 5.5174E-03
0.875 0.8065 1.0385E-01 2.3435E-03 2.9446E-03
0.875 0.8155 1.0254E-01 2.3145E-03 2.6560E-03
0.875 0.8245 1.0548E-01 2.3981E-03 4.6363E-03
0.875 0.8335 1.0410E-01 2.3600E-03 3.2141E-03
0.875 0.8425 9.8775E-02 2.2393E-03 2.8014E-03
0.875 0.8515 1.0428E-01 2.4178E-03 4.4851E-03
0.875 0.8605 1.0604E-01 2.5192E-03 3.2129E-03
0.875 0.8695 1.0242E-01 2.4519E-03 4.4711E-03
0.875 0.8785 1.0603E-01 2.5880E-03 3.3358E-03
0.875 0.8875 1.0085E-01 2.5006E-03 3.5084E-03
0.875 0.8965 1.0290E-01 2.5691E-03 4.2960E-03
0.875 0.9055 1.0051E-01 2.5190E-03 2.4585E-03
0.875 0.9145 1.0189E-01 2.6194E-03 3.3929E-03
0.875 0.9235 9.7137E-02 2.5225E-03 3.8708E-03
0.875 0.9325 1.0004E-01 2.6432E-03 4.2778E-03
0.875 0.9415 9.5053E-02 2.5152E-03 2.8275E-03
0.875 0.9505 9.7329E-02 2.6555E-03 5.6275E-03
0.875 0.9595 9.8078E-02 2.7312E-03 2.7765E-03
0.875 0.9685 9.1191E-02 2.5651E-03 5.1137E-03
0.875 0.9775 9.3953E-02 2.6997E-03 3.3471E-03
0.875 0.9865 8.7931E-02 2.5434E-03 2.6895E-03
0.875 0.9955 8.8559E-02 2.5750E-03 3.5763E-03
0.875 1.0045 9.0136E-02 2.6309E-03 3.4343E-03
0.875 1.0135 8.6874E-02 2.5261E-03 3.6986E-03
0.875 1.0225 9.0749E-02 2.6835E-03 3.5966E-03
0.875 1.0315 8.7305E-02 2.6274E-03 4.5344E-03
0.875 1.0405 8.4300E-02 2.5712E-03 2.4399E-03
0.875 1.0495 8.0462E-02 2.4741E-03 4.9408E-03
0.875 1.0585 7.9434E-02 2.4757E-03 4.3362E-03
0.875 1.0675 7.6383E-02 2.4424E-03 5.5493E-03
0.875 1.0765 7.5280E-02 2.4546E-03 2.5167E-03
0.875 1.0855 7.8350E-02 2.5847E-03 2.0627E-03
0.875 1.0945 7.5134E-02 2.4933E-03 6.2810E-03
0.875 1.1035 6.9611E-02 2.2997E-03 5.1449E-03
0.875 1.1125 7.2291E-02 2.4398E-03 2.8555E-03
0.875 1.1215 6.9318E-02 2.3848E-03 2.1842E-03
0.875 1.1305 6.5865E-02 2.2857E-03 2.7885E-03
0.875 1.1395 6.1416E-02 2.1709E-03 3.3398E-03
0.875 1.1485 5.9524E-02 2.1612E-03 2.6250E-03
0.875 1.1575 6.2384E-02 2.3656E-03 2.8498E-03
0.875 1.1665 5.9100E-02 2.2501E-03 2.0892E-03
0.875 1.1755 5.8487E-02 2.2963E-03 4.5340E-03
0.875 1.1845 6.0030E-02 2.4054E-03 1.1115E-03
0.875 1.1935 5.2796E-02 2.1591E-03 2.7004E-03
0.875 1.2025 5.6989E-02 2.3882E-03 3.7575E-03
0.875 1.2115 5.5026E-02 2.3311E-03 4.0292E-03
0.875 1.2205 5.2653E-02 2.2750E-03 2.6683E-03
0.875 1.2295 5.5825E-02 2.4936E-03 1.5679E-03
0.875 1.2385 5.1198E-02 2.2691E-03 1.2609E-03
0.875 1.2475 5.0987E-02 2.3629E-03 2.9439E-03
0.875 1.2565 5.1434E-02 2.3997E-03 2.1594E-03
0.875 1.2655 4.4923E-02 2.0846E-03 2.8320E-03
0.875 1.2745 4.2617E-02 2.0255E-03 3.0794E-03
0.875 1.2835 4.1433E-02 1.9859E-03 2.2937E-03
0.875 1.2925 4.0893E-02 1.9744E-03 2.9631E-03
0.875 1.3015 4.2482E-02 2.1836E-03 1.4884E-03
0.875 1.3105 4.5814E-02 2.3556E-03 4.4659E-03
0.875 1.3195 3.8853E-02 1.9919E-03 1.0584E-03
0.875 1.3285 3.4363E-02 1.7870E-03 7.1570E-04
0.875 1.3375 3.7519E-02 2.0589E-03 6.1578E-04
0.875 1.3465 3.8146E-02 2.1572E-03 1.5996E-03
0.875 1.3555 4.0984E-02 2.4737E-03 1.0851E-03
0.875 1.3645 3.4901E-02 2.0966E-03 1.3206E-03
0.875 1.3735 3.2052E-02 1.9513E-03 1.0993E-03
0.875 1.3825 3.1885E-02 1.9481E-03 1.0991E-03
0.875 1.3915 3.2418E-02 2.0412E-03 3.1926E-03
0.875 1.4005 2.7909E-02 1.7724E-03 1.3661E-03
0.875 1.4095 2.7950E-02 1.8322E-03 2.2338E-03
0.875 1.4185 2.7274E-02 1.8342E-03 2.3883E-03
0.875 1.4275 2.5951E-02 1.8069E-03 2.5969E-03
0.875 1.4365 2.7894E-02 1.9452E-03 1.0418E-03
0.875 1.4455 2.4707E-02 1.7888E-03 2.3510E-03
0.875 1.4545 2.5966E-02 1.8934E-03 1.5263E-03
0.875 1.4635 2.5916E-02 1.9669E-03 1.5256E-03
0.875 1.4725 2.1744E-02 1.6299E-03 3.0374E-03
0.875 1.4815 2.7154E-02 2.2019E-03 2.8571E-03
0.875 1.4905 2.1648E-02 1.7609E-03 1.0064E-03
0.875 1.4995 1.8938E-02 1.5053E-03 7.8356E-04
0.875 1.5085 1.6388E-02 1.3191E-03 2.7196E-04
0.875 1.5175 1.9227E-02 1.6158E-03 2.1239E-03
0.875 1.5265 1.7432E-02 1.4721E-03 7.5242E-04
0.875 1.5355 1.7972E-02 1.5410E-03 2.1490E-03
0.875 1.5445 2.0835E-02 1.9124E-03 1.0525E-03
0.875 1.5535 1.6972E-02 1.5592E-03 1.8732E-03
0.875 1.5625 1.7736E-02 1.6623E-03 1.5418E-03
0.875 1.5715 1.9133E-02 1.8838E-03 2.1705E-03
0.875 1.5805 1.7158E-02 1.7058E-03 9.3444E-04
0.875 1.5895 1.5917E-02 1.6192E-03 2.1288E-03
0.875 1.5985 1.3924E-02 1.4014E-03 2.4465E-03
0.875 1.6075 1.3281E-02 1.3923E-03 1.2290E-03
0.875 1.6165 1.3335E-02 1.4322E-03 1.2985E-03
0.875 1.6255 1.2840E-02 1.3729E-03 8.5613E-04
0.875 1.6345 1.4331E-02 1.5626E-03 1.5012E-03
0.875 1.6435 1.3626E-02 1.5789E-03 2.4782E-04
0.875 1.6525 1.0659E-02 1.2322E-03 6.7035E-04
0.875 1.6615 1.1641E-02 1.3506E-03 1.9204E-03
0.875 1.6705 1.0552E-02 1.2290E-03 1.7918E-04
0.875 1.6795 9.7314E-03 1.1802E-03 6.3640E-04
0.875 1.6885 1.0620E-02 1.2701E-03 5.5011E-04
0.875 1.6975 1.1642E-02 1.4431E-03 3.5593E-04
0.875 1.7065 9.9961E-03 1.3363E-03 2.5966E-04
0.875 1.7155 7.5259E-03 9.7795E-04 7.4484E-04
0.875 1.7245 8.5312E-03 1.1321E-03 3.4027E-04
0.875 1.7335 9.4046E-03 1.3072E-03 1.2206E-03
0.875 1.7425 1.0082E-02 1.4668E-03 9.6775E-04
0.875 1.7515 8.6786E-03 1.2152E-03 5.5347E-04
0.875 1.7605 8.4789E-03 1.1847E-03 7.3405E-04
0.875 1.7695 7.2303E-03 9.9924E-04 7.4772E-04
0.875 1.7785 6.6273E-03 9.5539E-04 1.7102E-04
0.875 1.7875 7.1959E-03 1.1417E-03 9.8748E-04
0.875 1.7965 6.8235E-03 1.0657E-03 1.4443E-03
0.875 1.8055 7.0292E-03 1.1175E-03 1.3443E-04
0.875 1.8145 8.5139E-03 1.5687E-03 3.7790E-04
0.875 1.8235 6.8658E-03 1.2011E-03 9.8813E-04
0.875 1.8325 7.2021E-03 1.2759E-03 1.3344E-04
0.875 1.8415 5.7413E-03 9.5541E-04 2.7271E-04
0.875 1.8505 7.3714E-03 1.3069E-03 1.1633E-04
0.875 1.8595 6.4495E-03 1.2516E-03 1.0177E-04
0.875 1.8685 4.2472E-03 7.4226E-04 9.9356E-04
0.875 1.8775 4.9545E-03 9.5871E-04 1.1599E-04
0.875 1.8865 6.5073E-03 1.3031E-03 2.1258E-03
0.875 1.8955 5.2031E-03 9.5300E-04 2.4749E-04
0.875 1.9045 4.6131E-03 9.1346E-04 2.4595E-04
0.875 1.9135 5.3088E-03 1.1104E-03 1.6641E-03
0.875 1.9225 8.2328E-03 1.9185E-03 1.4426E-03
0.875 1.9315 3.5407E-03 7.1756E-04 3.5813E-04
0.875 1.9405 5.6158E-03 1.1944E-03 1.5832E-03
0.875 1.9495 4.6130E-03 1.0176E-03 8.8136E-04
0.875 1.9585 4.1496E-03 9.4122E-04 3.3348E-04
0.875 1.9675 4.1222E-03 9.5042E-04 1.2523E-04
0.875 1.9765 5.1961E-03 1.1871E-03 1.8709E-04
0.875 1.9855 3.7076E-03 8.7702E-04 5.6964E-04
0.875 1.9945 5.2496E-03 1.3382E-03 7.1747E-04
0.875 2.0035 4.0986E-03 9.7108E-04 3.6183E-04
0.875 2.0125 3.0459E-03 6.5322E-04 8.2463E-04
0.875 2.0215 3.3647E-03 8.9134E-04 2.2325E-04
0.875 2.0305 3.3090E-03 7.7861E-04 1.1863E-03
0.875 2.0395 3.6670E-03 9.5471E-04 1.4183E-03
0.875 2.0485 2.7178E-03 6.6502E-04 5.4471E-04
0.875 2.0575 2.4661E-03 6.0918E-04 2.7304E-04
0.875 2.0665 2.9876E-03 7.3279E-04 4.3356E-04
0.875 2.0755 3.9446E-03 1.1333E-03 6.7424E-05
0.875 2.0845 4.4428E-03 1.2595E-03 7.4742E-05
0.875 2.0935 5.9713E-03 1.9296E-03 1.0025E-04
0.875 2.1025 2.4537E-03 6.5450E-04 4.1292E-05
0.875 2.1115 4.1067E-03 1.5024E-03 6.9437E-05
0.875 2.1205 1.9718E-03 5.6879E-04 3.3577E-05
0.875 2.1295 2.3880E-03 7.3697E-04 4.0839E-05
0.875 2.1385 2.2743E-03 6.7998E-04 3.9082E-05
0.875 2.1475 2.1655E-03 6.4936E-04 3.6954E-05
0.875 2.1565 3.2394E-03 1.1348E-03 5.4245E-05
0.875 2.1655 3.0668E-03 1.0272E-03 5.1575E-05
0.875 2.1745 3.0625E-03 1.2001E-03 5.1741E-05
0.875 2.1835 3.0419E-03 1.0149E-03 5.1544E-05
0.875 2.1925 2.9321E-03 1.0272E-03 4.9877E-05
0.875 2.2015 5.5293E-03 2.9228E-03 9.4498E-05
0.875 2.2105 1.8479E-03 6.4585E-04 3.1748E-05
0.875 2.2195 2.5773E-03 7.9622E-04 4.4089E-05
0.875 2.2285 2.3038E-03 8.1880E-04 3.8773E-05
0.875 2.2375 1.9393E-03 6.6812E-04 3.2570E-05
0.875 2.2465 3.2186E-03 1.1654E-03 5.4410E-05
0.875 2.2555 3.9660E-03 1.7309E-03 6.7215E-05
0.875 2.2645 1.6201E-03 5.2056E-04 2.7606E-05
0.875 2.2735 8.2948E-04 2.5872E-04 1.4214E-05
0.875 2.2825 4.2469E-03 2.0145E-03 7.3017E-05
0.875 2.2915 2.9453E-03 1.3042E-03 5.0795E-05
0.875 2.3005 2.2396E-03 1.1096E-03 3.8068E-05
0.875 2.3095 2.1192E-03 8.3275E-04 3.5664E-05
0.875 2.3185 1.0900E-03 3.6381E-04 1.8386E-05
0.875 2.3275 1.8200E-03 6.4683E-04 3.0840E-05
0.875 2.3365 1.5026E-03 7.6985E-04 2.5774E-05
0.875 2.3455 2.1182E-03 1.0452E-03 3.6183E-05
0.875 2.3545 6.7756E-03 4.9482E-03 1.1622E-04
0.875 2.3635 1.8836E-03 7.4015E-04 3.2499E-05
0.875 2.3725 1.1961E-03 4.9383E-04 2.0775E-05
0.875 2.3815 2.0637E-03 9.2554E-04 3.5242E-05
0.875 2.3905 2.3476E-03 1.1398E-03 3.9643E-05
0.875 2.3995 1.2867E-03 5.2265E-04 2.1826E-05
0.875 2.4085 1.4831E-03 6.8307E-04 2.5250E-05
0.875 2.4175 1.7223E-03 7.8004E-04 2.9487E-05
0.875 2.4265 1.3672E-03 6.3288E-04 2.3453E-05
0.875 2.4355 1.2672E-03 4.5742E-04 2.1848E-05
0.875 2.4445 1.1866E-03 5.1493E-04 2.0554E-05
0.875 2.4535 2.0422E-03 1.1101E-03 3.5570E-05
0.875 2.4625 2.0697E-03 1.2961E-03 3.5963E-05
0.875 2.4715 6.5881E-04 2.3643E-04 1.1248E-05
0.875 2.4805 2.1217E-03 1.3231E-03 3.6213E-05
0.875 2.4895 1.6533E-03 9.0953E-04 2.8356E-05
0.875 2.4985 2.0560E-03 1.2822E-03 3.5250E-05
0.875 2.5075 2.0245E-03 1.2625E-03 3.4875E-05
0.875 2.5165 8.6401E-04 4.5467E-04 1.5069E-05
0.875 2.5255 1.2548E-03 5.7523E-04 2.1787E-05
0.875 2.5345 6.9877E-04 3.4488E-04 1.2213E-05
0.875 2.5435 1.2183E-03 5.5847E-04 2.1402E-05
0.875 2.5525 1.3573E-03 8.6937E-04 2.3687E-05
0.875 2.5615 1.2351E-03 7.9724E-04 2.1308E-05
0.875 2.5705 2.4354E-03 1.8266E-03 4.1814E-05
0.875 2.5795 4.5031E-04 1.6782E-04 7.7679E-06
0.875 2.5885 2.8129E-03 2.0911E-03 4.8666E-05
0.875 2.5975 1.7525E-03 1.0929E-03 3.0491E-05
0.875 2.6065 1.3448E-03 8.5560E-04 2.3445E-05
0.875 2.6155 2.1328E-03 1.6055E-03 3.7517E-05
0.875 2.6245 7.2970E-04 3.8399E-04 1.2896E-05
0.875 2.6335 1.2189E-03 6.0389E-04 2.1535E-05
0.875 2.6425 5.8605E-04 2.6826E-04 1.0405E-05
0.875 2.6515 3.7130E-04 1.7253E-04 6.5298E-06
0.875 2.6605 1.2444E-03 7.9172E-04 2.1668E-05
0.875 2.6695 6.8478E-04 3.6035E-04 1.1911E-05
0.875 2.6785 1.0407E-03 6.7176E-04 1.8181E-05
0.875 2.6875 8.5680E-04 5.6401E-04 1.5211E-05
0.875 2.6965 8.4660E-04 5.5730E-04 1.4934E-05
0.875 2.7055 1.0876E-03 6.9664E-04 1.9232E-05
0.875 2.7145 8.0622E-04 4.6097E-04 1.4287E-05
0.875 2.7415 3.5953E-04 1.8949E-04 6.4979E-06
0.875 2.7505 6.5180E-04 3.8057E-04 1.1649E-05
0.875 2.7595 5.1570E-04 2.7815E-04 9.1213E-06
0.875 2.7685 1.0047E-03 6.4353E-04 1.7694E-05
0.875 2.7775 2.8670E-04 1.9232E-04 5.0935E-06
0.875 2.7865 1.0211E-03 7.9825E-04 1.8132E-05
0.875 2.7955 2.2452E-04 1.1226E-04 3.9960E-06
0.925 0.2845 2.5662E-01 5.1110E-03 1.1722E-02
0.925 0.2935 2.5600E-01 2.6392E-03 5.1232E-03
0.925 0.3025 2.4791E-01 2.0458E-03 2.5096E-02
0.925 0.3115 2.4541E-01 2.0164E-03 2.4032E-02
0.925 0.3205 2.4031E-01 2.0176E-03 2.3713E-02
0.925 0.3295 2.3452E-01 2.0397E-03 2.2880E-02
0.925 0.3385 2.2892E-01 2.0602E-03 2.2427E-02
0.925 0.3475 2.2629E-01 2.0907E-03 2.2066E-02
0.925 0.3565 2.1748E-01 2.0468E-03 2.1202E-02
0.925 0.3655 2.1571E-01 2.1033E-03 2.0587E-02
0.925 0.3745 2.0503E-01 2.0525E-03 1.9659E-02
0.925 0.3835 2.0133E-01 2.0708E-03 1.9805E-02
0.925 0.3925 1.9921E-01 2.1372E-03 1.9865E-02
0.925 0.4015 1.8993E-01 2.0797E-03 1.8515E-02
0.925 0.4105 1.8187E-01 2.0534E-03 1.6832E-02
0.925 0.4195 1.8472E-01 2.1720E-03 1.8078E-02
0.925 0.4285 1.7916E-01 2.1596E-03 1.7476E-02
0.925 0.4375 1.7562E-01 2.1977E-03 1.7667E-02
0.925 0.4465 1.6828E-01 2.1644E-03 1.6471E-02
0.925 0.4555 1.6611E-01 2.2035E-03 1.5437E-02
0.925 0.4645 1.6115E-01 2.1817E-03 1.4876E-02
0.925 0.4735 1.5904E-01 2.2114E-03 1.5122E-02
0.925 0.4825 1.5397E-01 2.1499E-03 1.3495E-02
0.925 0.4915 1.5119E-01 2.1641E-03 1.4161E-02
0.925 0.5005 1.5150E-01 2.2004E-03 1.3959E-02
0.925 0.5095 1.4744E-01 2.1578E-03 1.3020E-02
0.925 0.5185 1.4101E-01 2.0674E-03 1.2327E-02
0.925 0.5275 1.4081E-01 2.0858E-03 1.2519E-02
0.925 0.5365 1.4170E-01 2.1508E-03 1.2347E-02
0.925 0.5455 1.4287E-01 2.2364E-03 1.2660E-02
0.925 0.5545 1.3895E-01 2.1944E-03 1.3296E-02
0.925 0.5635 1.3327E-01 2.1561E-03 1.1354E-02
0.925 0.5725 1.3295E-01 2.2095E-03 1.1764E-02
0.925 0.5815 1.3251E-01 2.2281E-03 1.0483E-02
0.925 0.5905 1.2953E-01 2.2122E-03 1.0082E-02
0.925 0.5995 1.3042E-01 2.2626E-03 1.1580E-02
0.925 0.6085 1.2549E-01 2.1857E-03 9.5117E-03
0.925 0.6175 1.2137E-01 2.1305E-03 8.4271E-03
0.925 0.6265 1.1893E-01 2.1528E-03 8.9555E-03
0.925 0.6355 1.1796E-01 2.1770E-03 8.0671E-03
0.925 0.6445 1.1180E-01 2.0662E-03 6.8180E-03
0.925 0.6535 1.1619E-01 2.2059E-03 6.9512E-03
0.925 0.6625 1.0826E-01 2.0389E-03 6.5437E-03
0.925 0.6715 1.1226E-01 2.1834E-03 6.4294E-03
0.925 0.6805 1.1159E-01 2.1822E-03 5.5080E-03
0.925 0.6895 1.0521E-01 2.0680E-03 5.1065E-03
0.925 0.6985 1.1133E-01 2.2702E-03 6.3162E-03
0.925 0.7075 1.0684E-01 2.1994E-03 5.3944E-03
0.925 0.7165 1.0924E-01 2.2717E-03 4.7534E-03
0.925 0.7255 1.0345E-01 2.1711E-03 4.6166E-03
0.925 0.7345 1.0117E-01 2.1440E-03 4.7257E-03
0.925 0.7435 1.0209E-01 2.2167E-03 5.8704E-03
0.925 0.7525 9.8144E-02 2.1637E-03 3.0242E-03
0.925 0.7615 1.0636E-01 2.3665E-03 3.9650E-03
0.925 0.7705 1.0540E-01 2.3260E-03 4.0826E-03
0.925 0.7795 1.0447E-01 2.3464E-03 3.3150E-03
0.925 0.7885 1.0171E-01 2.2949E-03 3.1675E-03
0.925 0.7975 9.8761E-02 2.2737E-03 5.1885E-03
0.925 0.8065 1.0084E-01 2.4033E-03 3.6883E-03
0.925 0.8155 1.0029E-01 2.3902E-03 2.0105E-03
0.925 0.8245 1.0464E-01 2.5390E-03 4.6467E-03
0.925 0.8335 1.0068E-01 2.4658E-03 2.7018E-03
0.925 0.8425 1.0243E-01 2.5395E-03 4.4941E-03
0.925 0.8515 9.5489E-02 2.3738E-03 2.4453E-03
0.925 0.8605 9.4428E-02 2.3394E-03 4.5200E-03
0.925 0.8695 9.6912E-02 2.4297E-03 2.5603E-03
0.925 0.8785 9.8163E-02 2.4834E-03 3.8611E-03
0.925 0.8875 9.3852E-02 2.4054E-03 1.9619E-03
0.925 0.8965 9.5536E-02 2.4750E-03 6.3874E-03
0.925 0.9055 9.5951E-02 2.5376E-03 4.2161E-03
0.925 0.9145 9.3710E-02 2.4797E-03 4.5644E-03
0.925 0.9235 9.5845E-02 2.5676E-03 2.5193E-03
0.925 0.9325 8.8742E-02 2.4101E-03 1.9624E-03
0.925 0.9415 9.2293E-02 2.5908E-03 4.1863E-03
0.925 0.9505 9.2911E-02 2.6381E-03 2.9521E-03
0.925 0.9595 8.9339E-02 2.5886E-03 4.9221E-03
0.925 0.9685 8.9259E-02 2.6002E-03 3.0685E-03
0.925 0.9775 9.1000E-02 2.6706E-03 2.3634E-03
0.925 0.9865 8.6352E-02 2.5692E-03 3.5199E-03
0.925 0.9955 8.6576E-02 2.6197E-03 3.1617E-03
0.925 1.0045 8.3129E-02 2.6174E-03 2.2234E-03
0.925 1.0135 8.4398E-02 2.6615E-03 3.3220E-03
0.925 1.0225 8.5190E-02 2.7116E-03 1.6939E-03
0.925 1.0315 8.0355E-02 2.5270E-03 1.3458E-03
0.925 1.0405 7.5182E-02 2.3965E-03 2.5755E-03
0.925 1.0495 7.3104E-02 2.3149E-03 3.8537E-03
0.925 1.0585 8.3104E-02 2.7400E-03 2.6872E-03
0.925 1.0675 7.3688E-02 2.4272E-03 1.6770E-03
0.925 1.0765 7.1153E-02 2.3904E-03 4.6228E-03
0.925 1.0855 6.8348E-02 2.3165E-03 2.5808E-03
0.925 1.0945 6.8563E-02 2.3850E-03 2.3573E-03
0.925 1.1035 7.3035E-02 2.6341E-03 2.4409E-03
0.925 1.1125 6.7434E-02 2.4077E-03 2.5878E-03
0.925 1.1215 6.6081E-02 2.4013E-03 2.0327E-03
0.925 1.1305 6.5935E-02 2.4603E-03 2.4292E-03
0.925 1.1395 6.1575E-02 2.2907E-03 2.7515E-03
0.925 1.1485 5.7803E-02 2.2172E-03 2.6152E-03
0.925 1.1575 5.8829E-02 2.2724E-03 1.9544E-03
0.925 1.1665 5.9298E-02 2.3532E-03 2.5180E-03
0.925 1.1755 5.8044E-02 2.3463E-03 2.2004E-03
0.925 1.1845 5.5528E-02 2.2815E-03 2.6156E-03
0.925 1.1935 4.8491E-02 2.0055E-03 1.3274E-03
0.925 1.2025 4.9428E-02 2.0901E-03 3.7287E-03
0.925 1.2115 4.9548E-02 2.1837E-03 1.5104E-03
0.925 1.2205 4.8931E-02 2.2276E-03 8.1011E-04
0.925 1.2295 4.9794E-02 2.4367E-03 1.2143E-03
0.925 1.2385 4.6240E-02 2.3367E-03 2.2606E-03
0.925 1.2475 4.3800E-02 2.2886E-03 2.3987E-03
0.925 1.2565 4.4113E-02 2.3464E-03 3.2676E-03
0.925 1.2655 4.3169E-02 2.3776E-03 4.7936E-03
0.925 1.2745 4.7469E-02 2.6291E-03 3.2394E-03
0.925 1.2835 4.1854E-02 2.2793E-03 1.2978E-03
0.925 1.2925 3.5990E-02 1.9170E-03 1.3452E-03
0.925 1.3015 4.0354E-02 2.2070E-03 1.2960E-03
0.925 1.3105 3.8016E-02 2.0267E-03 1.8877E-03
0.925 1.3195 3.5941E-02 1.9941E-03 1.1949E-03
0.925 1.3285 3.4758E-02 1.9206E-03 2.9761E-03
0.925 1.3375 3.1520E-02 1.8014E-03 2.1728E-03
0.925 1.3465 2.9199E-02 1.7066E-03 1.5247E-03
0.925 1.3555 3.2059E-02 1.9096E-03 5.3303E-04
0.925 1.3645 2.8565E-02 1.7232E-03 3.5824E-03
0.925 1.3735 2.7746E-02 1.6776E-03 2.2563E-03
0.925 1.3825 3.1245E-02 1.9889E-03 1.5229E-03
0.925 1.3915 2.7943E-02 1.8470E-03 1.0908E-03
0.925 1.4005 2.4538E-02 1.5830E-03 2.6669E-03
0.925 1.4095 2.4467E-02 1.6357E-03 7.1542E-04
0.925 1.4185 2.4631E-02 1.7158E-03 2.6649E-03
0.925 1.4275 2.2382E-02 1.5721E-03 2.5986E-03
0.925 1.4365 2.0602E-02 1.5180E-03 7.3280E-04
0.925 1.4455 1.9348E-02 1.3736E-03 7.0378E-04
0.925 1.4545 1.9616E-02 1.4765E-03 1.9347E-03
0.925 1.4635 2.2500E-02 1.7458E-03 1.9492E-03
0.925 1.4725 2.2210E-02 1.8286E-03 3.7175E-04
0.925 1.4815 2.0193E-02 1.7010E-03 1.7534E-03
0.925 1.4905 1.6985E-02 1.4259E-03 4.8356E-04
0.925 1.4995 2.2469E-02 1.9614E-03 3.7746E-04
0.925 1.5085 2.1650E-02 1.9772E-03 3.6423E-03
0.925 1.5175 1.8289E-02 1.6627E-03 1.7339E-03
0.925 1.5265 1.6357E-02 1.5212E-03 2.0468E-03
0.925 1.5355 1.7507E-02 1.6652E-03 1.1937E-03
0.925 1.5445 1.4792E-02 1.3637E-03 1.2235E-03
0.925 1.5535 1.3228E-02 1.2447E-03 8.0776E-04
0.925 1.5625 1.3264E-02 1.3444E-03 5.7938E-04
0.925 1.5715 1.3430E-02 1.3633E-03 6.8282E-04
0.925 1.5805 1.3684E-02 1.4374E-03 8.6186E-04
0.925 1.5895 1.3900E-02 1.4258E-03 1.7380E-03
0.925 1.5985 1.2516E-02 1.3059E-03 1.9452E-03
0.925 1.6075 1.0910E-02 1.1601E-03 5.5780E-04
0.925 1.6165 1.2098E-02 1.3650E-03 1.0315E-03
0.925 1.6255 1.1372E-02 1.2485E-03 6.0323E-04
0.925 1.6345 1.0643E-02 1.2035E-03 6.6437E-04
0.925 1.6435 1.0450E-02 1.2774E-03 1.2218E-03
0.925 1.6525 1.2032E-02 1.5229E-03 9.9642E-04
0.925 1.6615 1.3885E-02 2.0274E-03 1.8380E-03
0.925 1.6705 1.0051E-02 1.3287E-03 1.1713E-03
0.925 1.6795 1.0632E-02 1.4824E-03 2.3609E-03
0.925 1.6885 8.9008E-03 1.2301E-03 2.9775E-04
0.925 1.6975 1.1386E-02 1.6550E-03 1.4259E-03
0.925 1.7065 9.2619E-03 1.3125E-03 1.1645E-03
0.925 1.7155 6.1208E-03 9.1167E-04 1.2171E-03
0.925 1.7245 1.0587E-02 1.6546E-03 1.6656E-03
0.925 1.7335 7.7243E-03 1.2268E-03 7.4889E-04
0.925 1.7425 8.6154E-03 1.3930E-03 1.5043E-03
0.925 1.7515 1.0306E-02 1.7904E-03 1.2315E-03
0.925 1.7605 6.2875E-03 1.0016E-03 7.6380E-04
0.925 1.7695 5.8253E-03 9.4144E-04 7.9141E-04
0.925 1.7785 6.9492E-03 1.2043E-03 1.1621E-04
0.925 1.7875 5.3785E-03 8.6924E-04 3.9235E-04
0.925 1.7965 6.5551E-03 1.1727E-03 2.4633E-04
0.925 1.8055 4.9705E-03 8.0328E-04 1.0987E-03
0.925 1.8145 5.7244E-03 1.0707E-03 5.9018E-04
0.925 1.8235 6.2268E-03 1.1466E-03 5.2782E-04
0.925 1.8325 5.9541E-03 1.1420E-03 5.9900E-04
0.925 1.8415 5.2569E-03 1.0338E-03 7.9606E-04
0.925 1.8505 5.3166E-03 1.0389E-03 6.5530E-04
0.925 1.8595 6.2546E-03 1.3594E-03 4.3763E-04
0.925 1.8685 4.7795E-03 9.6575E-04 1.2071E-03
0.925 1.8775 6.1091E-03 1.4631E-03 9.0624E-04
0.925 1.8865 5.5914E-03 1.2892E-03 2.4598E-03
0.925 1.8955 4.9581E-03 1.1539E-03 5.1937E-04
0.925 1.9045 1.0044E-02 2.9780E-03 1.1455E-03
0.925 1.9135 3.4852E-03 7.6501E-04 3.7029E-04
0.925 1.9225 3.6351E-03 8.5022E-04 1.1372E-03
0.925 1.9315 3.5026E-03 7.7432E-04 5.8389E-05
0.925 1.9405 4.0883E-03 9.3401E-04 5.7156E-04
0.925 1.9495 4.7543E-03 1.2211E-03 7.0249E-04
0.925 1.9585 5.1368E-03 1.3799E-03 7.0597E-04
0.925 1.9675 2.7638E-03 6.9904E-04 1.0382E-04
0.925 1.9765 3.9486E-03 1.1150E-03 6.5564E-05
0.925 1.9855 2.3515E-03 5.5500E-04 3.9193E-05
0.925 1.9945 3.0077E-03 7.9854E-04 5.0215E-05
0.925 2.0035 3.6409E-03 9.4184E-04 2.0901E-04
0.925 2.0125 3.0636E-03 9.0622E-04 6.2067E-05
0.925 2.0215 3.3052E-03 9.3511E-04 5.5330E-05
0.925 2.0305 2.5983E-03 7.1057E-04 4.3120E-05
0.925 2.0395 5.5828E-03 1.8983E-03 9.2775E-05
0.925 2.0485 6.2066E-03 2.2054E-03 1.0333E-04
0.925 2.0575 1.9715E-03 6.0589E-04 3.2985E-05
0.925 2.0665 1.5314E-03 3.7771E-04 2.5692E-05
0.925 2.0755 2.6008E-03 7.9188E-04 4.3623E-05
0.925 2.0845 2.3585E-03 6.9943E-04 3.9020E-05
0.925 2.0935 2.1542E-03 5.8769E-04 3.5745E-05
0.925 2.1025 1.5483E-03 4.5365E-04 2.5775E-05
0.925 2.1115 1.9605E-03 5.3748E-04 3.2708E-05
0.925 2.1205 1.4907E-03 4.8002E-04 2.4947E-05
0.925 2.1295 3.2766E-03 1.0822E-03 5.5011E-05
0.925 2.1385 1.8080E-03 4.9568E-04 3.0020E-05
0.925 2.1475 3.6407E-03 1.4889E-03 6.0285E-05
0.925 2.1565 2.4777E-03 8.3338E-04 4.1089E-05
0.925 2.1655 2.6238E-03 9.6800E-04 4.3683E-05
0.925 2.1745 2.2203E-03 9.4170E-04 3.7043E-05
0.925 2.1835 3.0879E-03 1.3705E-03 5.1790E-05
0.925 2.1925 3.3963E-03 1.6368E-03 5.6905E-05
0.925 2.2015 2.2913E-03 9.6179E-04 3.7972E-05
0.925 2.2105 1.6964E-03 6.8588E-04 2.8136E-05
0.925 2.2195 2.1120E-03 8.8940E-04 3.5203E-05
0.925 2.2285 1.6934E-03 6.0919E-04 2.8222E-05
0.925 2.2375 1.5089E-03 5.4876E-04 2.5229E-05
0.925 2.2465 3.0930E-03 1.6612E-03 5.1974E-05
0.925 2.2555 3.3736E-03 1.7994E-03 5.6541E-05
0.925 2.2645 5.1586E-03 3.1069E-03 8.5487E-05
0.925 2.2735 9.5923E-04 3.2193E-04 1.5929E-05
0.925 2.2825 1.3700E-03 5.9449E-04 2.2798E-05
0.925 2.2915 2.2760E-03 1.0126E-03 3.7958E-05
0.925 2.3005 1.5150E-03 6.0502E-04 2.5365E-05
0.925 2.3095 2.5383E-03 1.2233E-03 4.2624E-05
0.925 2.3185 1.6047E-03 7.3246E-04 2.7010E-05
0.925 2.3275 1.1797E-03 4.8159E-04 1.9657E-05
0.925 2.3365 2.5058E-03 1.3459E-03 4.1731E-05
0.925 2.3455 2.7724E-03 1.7063E-03 4.6323E-05
0.925 2.3545 1.7801E-03 8.7507E-04 2.9763E-05
0.925 2.3635 1.1436E-03 4.9625E-04 1.9204E-05
0.925 2.3725 1.0713E-03 4.6755E-04 1.8039E-05
0.925 2.3815 5.3930E-04 1.9213E-04 9.1011E-06
0.925 2.3905 1.5489E-03 6.9907E-04 2.6061E-05
0.925 2.3995 2.5354E-03 1.9085E-03 4.2368E-05
0.925 2.4085 7.5907E-04 3.4398E-04 1.2740E-05
0.925 2.4175 1.0722E-03 4.6283E-04 1.7987E-05
0.925 2.4265 1.1546E-03 5.8367E-04 1.9448E-05
0.925 2.4355 5.7802E-04 2.9336E-04 9.7969E-06
0.925 2.4445 8.6803E-04 4.5223E-04 1.4689E-05
0.925 2.4535 1.0366E-03 5.2739E-04 1.7600E-05
0.925 2.4625 8.3977E-04 4.3751E-04 1.4228E-05
0.925 2.4715 8.8525E-04 5.1110E-04 1.4859E-05
0.925 2.4805 7.9857E-04 4.6626E-04 1.3576E-05
0.925 2.4895 5.7167E-04 2.8583E-04 9.6651E-06
0.925 2.4985 8.4424E-04 4.8742E-04 1.4301E-05
0.925 2.5075 6.4659E-04 3.1550E-04 1.0982E-05
0.925 2.5165 2.1834E-03 1.3371E-03 3.7125E-05
0.925 2.5255 7.3936E-04 4.3169E-04 1.2616E-05
0.925 2.5345 2.4082E-04 1.0522E-04 4.0994E-06
0.925 2.5435 7.8312E-04 4.5214E-04 1.3263E-05
0.925 2.5525 3.0874E-04 1.3220E-04 5.2337E-06
0.925 2.5615 1.7754E-03 1.3421E-03 3.0177E-05
0.925 2.5705 1.2504E-03 7.9080E-04 2.1318E-05
0.925 2.5795 7.3983E-04 4.9322E-04 1.2644E-05
0.925 2.5885 9.7295E-04 5.4389E-04 1.6668E-05
0.925 2.5975 9.5980E-04 7.5879E-04 1.6554E-05
0.925 2.6065 7.1023E-04 3.6676E-04 1.2251E-05
0.925 2.6155 1.8690E-03 1.4017E-03 3.2015E-05
0.925 2.6245 4.6114E-04 2.5258E-04 7.8841E-06
0.925 2.6335 5.1210E-04 3.0773E-04 8.7951E-06
0.925 2.6425 3.9322E-04 2.4646E-04 6.7515E-06
0.925 2.6515 7.3956E-04 4.8684E-04 1.2721E-05
0.925 2.6605 4.8204E-04 2.5999E-04 8.3404E-06
0.925 2.6695 6.4925E-04 5.3011E-04 1.1419E-05
0.925 2.6875 1.7954E-03 1.3421E-03 3.1241E-05
0.925 2.6965 6.7832E-04 3.8784E-04 1.1717E-05
0.925 2.7145 8.1548E-04 6.4469E-04 1.4118E-05
0.925 2.7325 2.7894E-04 1.6333E-04 4.8593E-06
0.925 2.7415 2.1670E-04 9.4685E-05 3.7765E-06
0.925 2.7505 3.8963E-04 1.9482E-04 6.8189E-06
0.925 2.7595 6.7437E-04 5.4069E-04 1.1896E-05
0.925 2.7685 2.8588E-04 2.6097E-04 5.0999E-06
0.925 2.7775 4.2421E-04 2.5492E-04 7.4301E-06
0.925 2.7865 2.6115E-04 1.5291E-04 4.5574E-06
0.925 2.7955 3.6915E-04 2.2606E-04 6.4580E-06
0.975 0.3025 2.3276E-01 9.2327E-03 2.3578E-02
0.975 0.3115 2.3774E-01 3.2530E-03 2.3296E-02
0.975 0.3205 2.3783E-01 2.3668E-03 2.3482E-02
0.975 0.3295 2.3895E-01 2.1690E-03 2.3326E-02
0.975 0.3385 2.3084E-01 2.1304E-03 2.2627E-02
0.975 0.3475 2.2513E-01 2.1311E-03 2.1964E-02
0.975 0.3565 2.1993E-01 2.1502E-03 2.1451E-02
0.975 0.3655 2.1454E-01 2.1703E-03 2.0486E-02
0.975 0.3745 2.0720E-01 2.1760E-03 1.9876E-02
0.975 0.3835 2.0201E-01 2.1556E-03 1.9880E-02
0.975 0.3925 1.9851E-01 2.1760E-03 1.9803E-02
0.975 0.4015 1.9567E-01 2.2096E-03 1.9082E-02
0.975 0.4105 1.8854E-01 2.1639E-03 1.7489E-02
0.975 0.4195 1.7879E-01 2.0970E-03 1.7498E-02
0.975 0.4285 1.7834E-01 2.1614E-03 1.7395E-02
0.975 0.4375 1.7219E-01 2.1517E-03 1.7321E-02
0.975 0.4465 1.6657E-01 2.1442E-03 1.6305E-02
0.975 0.4555 1.6260E-01 2.1379E-03 1.5111E-02
0.975 0.4645 1.5817E-01 2.1451E-03 1.4600E-02
0.975 0.4735 1.5665E-01 2.1853E-03 1.4895E-02
0.975 0.4825 1.5550E-01 2.2544E-03 1.3628E-02
0.975 0.4915 1.5664E-01 2.3555E-03 1.4671E-02
0.975 0.5005 1.4600E-01 2.2404E-03 1.3533E-02
0.975 0.5095 1.3975E-01 2.1810E-03 1.2419E-02
0.975 0.5185 1.4175E-01 2.2620E-03 1.2467E-02
0.975 0.5275 1.4048E-01 2.2803E-03 1.2561E-02
0.975 0.5365 1.3422E-01 2.2237E-03 1.1761E-02
0.975 0.5455 1.3504E-01 2.2835E-03 1.2029E-02
0.975 0.5545 1.2476E-01 2.1442E-03 1.1990E-02
0.975 0.5635 1.2820E-01 2.2057E-03 1.0980E-02
0.975 0.5725 1.2306E-01 2.1412E-03 1.0940E-02
0.975 0.5815 1.2364E-01 2.1984E-03 9.8376E-03
0.975 0.5905 1.1940E-01 2.1714E-03 9.3461E-03
0.975 0.5995 1.1894E-01 2.2078E-03 1.0606E-02
0.975 0.6085 1.2074E-01 2.3160E-03 9.2035E-03
0.975 0.6175 1.1467E-01 2.1989E-03 8.0139E-03
0.975 0.6265 1.1962E-01 2.3894E-03 9.0560E-03
0.975 0.6355 1.1793E-01 2.3680E-03 8.1159E-03
0.975 0.6445 1.1368E-01 2.3053E-03 6.9855E-03
0.975 0.6535 1.1290E-01 2.3309E-03 6.8063E-03
0.975 0.6625 1.1193E-01 2.3364E-03 6.8139E-03
0.975 0.6715 1.0932E-01 2.2952E-03 6.3095E-03
0.975 0.6805 1.0965E-01 2.3224E-03 5.4666E-03
0.975 0.6895 1.0748E-01 2.2993E-03 5.2692E-03
0.975 0.6985 1.0279E-01 2.1605E-03 5.8727E-03
0.975 0.7075 1.0347E-01 2.2116E-03 5.2685E-03
0.975 0.7165 1.0213E-01 2.2212E-03 4.4928E-03
0.975 0.7255 1.0139E-01 2.2262E-03 4.5700E-03
0.975 0.7345 9.5557E-02 2.1017E-03 4.5025E-03
0.975 0.7435 9.8397E-02 2.2016E-03 5.6895E-03
0.975 0.7525 1.0064E-01 2.3106E-03 3.1581E-03
0.975 0.7615 9.6068E-02 2.2178E-03 3.6246E-03
0.975 0.7705 9.5327E-02 2.2493E-03 3.7319E-03
0.975 0.7795 9.6739E-02 2.2961E-03 3.1166E-03
0.975 0.7885 9.4290E-02 2.2362E-03 2.9810E-03
0.975 0.7975 9.2748E-02 2.1834E-03 4.8977E-03
0.975 0.8065 9.7784E-02 2.3857E-03 3.6131E-03
0.975 0.8155 9.6207E-02 2.3560E-03 1.9909E-03
0.975 0.8245 9.3987E-02 2.3201E-03 4.2004E-03
0.975 0.8335 9.4432E-02 2.3558E-03 2.5766E-03
0.975 0.8425 9.2910E-02 2.3228E-03 4.1013E-03
0.975 0.8515 9.4351E-02 2.3876E-03 2.4578E-03
0.975 0.8605 9.1008E-02 2.3262E-03 4.3772E-03
0.975 0.8695 9.5706E-02 2.5008E-03 2.5669E-03
0.975 0.8785 9.3950E-02 2.4437E-03 3.7201E-03
0.975 0.8875 9.3209E-02 2.4743E-03 1.9930E-03
0.975 0.8965 9.4294E-02 2.5319E-03 6.3182E-03
0.975 0.9055 9.0617E-02 2.4691E-03 4.0014E-03
0.975 0.9145 9.0741E-02 2.4835E-03 4.4372E-03
0.975 0.9235 8.9437E-02 2.4741E-03 2.3817E-03
0.975 0.9325 8.9031E-02 2.5066E-03 2.0043E-03
0.975 0.9415 8.3077E-02 2.3255E-03 3.7843E-03
0.975 0.9505 8.8284E-02 2.5570E-03 2.8287E-03
0.975 0.9595 8.4848E-02 2.5066E-03 4.6876E-03
0.975 0.9685 8.1867E-02 2.4498E-03 2.8339E-03
0.975 0.9775 8.0156E-02 2.4581E-03 2.1066E-03
0.975 0.9865 8.2876E-02 2.6172E-03 3.3943E-03
0.975 0.9955 7.7603E-02 2.4533E-03 2.8506E-03
0.975 1.0045 8.0246E-02 2.5823E-03 2.1692E-03
0.975 1.0135 7.8507E-02 2.5421E-03 3.1052E-03
0.975 1.0225 7.4641E-02 2.4049E-03 1.5118E-03
0.975 1.0315 7.1368E-02 2.3451E-03 1.2262E-03
0.975 1.0405 6.9177E-02 2.2701E-03 2.3843E-03
0.975 1.0495 6.9763E-02 2.3544E-03 3.6870E-03
0.975 1.0585 6.9328E-02 2.3917E-03 2.2568E-03
0.975 1.0675 7.1152E-02 2.5216E-03 1.6409E-03
0.975 1.0765 7.1666E-02 2.5958E-03 4.6636E-03
0.975 1.0855 6.8379E-02 2.4839E-03 2.5943E-03
0.975 1.0945 6.7501E-02 2.5269E-03 2.3340E-03
0.975 1.1035 6.4839E-02 2.4375E-03 2.1798E-03
0.975 1.1125 6.1454E-02 2.3243E-03 2.3688E-03
0.975 1.1215 6.3166E-02 2.4618E-03 1.9564E-03
0.975 1.1305 6.0170E-02 2.3942E-03 2.2273E-03
0.975 1.1395 5.5574E-02 2.2018E-03 2.4913E-03
0.975 1.1485 5.6906E-02 2.2990E-03 2.5825E-03
0.975 1.1575 5.8470E-02 2.4310E-03 1.9534E-03
0.975 1.1665 5.3919E-02 2.2519E-03 2.2974E-03
0.975 1.1755 5.2844E-02 2.1988E-03 2.0118E-03
0.975 1.1845 4.7587E-02 2.0660E-03 2.2477E-03
0.975 1.1935 5.0810E-02 2.2653E-03 1.4020E-03
0.975 1.2025 5.0238E-02 2.2469E-03 3.7938E-03
0.975 1.2115 5.1526E-02 2.4472E-03 1.5807E-03
0.975 1.2205 4.4276E-02 2.0711E-03 7.4862E-04
0.975 1.2295 4.4295E-02 2.1393E-03 1.0908E-03
0.975 1.2385 4.6254E-02 2.2946E-03 2.2668E-03
0.975 1.2475 4.3547E-02 2.1469E-03 2.3894E-03
0.975 1.2565 4.3958E-02 2.2801E-03 3.2595E-03
0.975 1.2655 4.0613E-02 2.1710E-03 4.5118E-03
0.975 1.2745 3.9544E-02 2.2395E-03 2.7018E-03
0.975 1.2835 4.0338E-02 2.4837E-03 1.2580E-03
0.975 1.2925 3.6794E-02 2.2766E-03 1.3807E-03
0.975 1.3015 3.4601E-02 2.2074E-03 1.1171E-03
0.975 1.3105 3.3690E-02 2.2087E-03 1.6766E-03
0.975 1.3195 3.1954E-02 2.0672E-03 1.0676E-03
0.975 1.3285 3.3263E-02 2.1156E-03 2.8503E-03
0.975 1.3375 3.0398E-02 1.9727E-03 2.0978E-03
0.975 1.3465 2.8438E-02 1.8207E-03 1.4879E-03
0.975 1.3555 3.2476E-02 2.1965E-03 5.5018E-04
0.975 1.3645 2.8301E-02 1.8320E-03 3.5503E-03
0.975 1.3735 3.1174E-02 2.1378E-03 2.5371E-03
0.975 1.3825 2.3498E-02 1.5466E-03 1.1478E-03
0.975 1.3915 2.5115E-02 1.7850E-03 9.8372E-04
0.975 1.4005 2.8149E-02 2.0203E-03 3.0607E-03
0.975 1.4095 2.2104E-02 1.6033E-03 6.5015E-04
0.975 1.4185 2.0935E-02 1.5659E-03 2.2661E-03
0.975 1.4275 1.9190E-02 1.4296E-03 2.2289E-03
0.975 1.4365 2.1987E-02 1.7283E-03 7.8514E-04
0.975 1.4455 2.0342E-02 1.6579E-03 7.4272E-04
0.975 1.4545 1.8524E-02 1.5266E-03 1.8280E-03
0.975 1.4635 2.0695E-02 1.7017E-03 1.7940E-03
0.975 1.4725 1.9752E-02 1.7245E-03 3.3629E-04
0.975 1.4815 1.5040E-02 1.1982E-03 1.3068E-03
0.975 1.4905 2.0772E-02 1.9731E-03 5.9489E-04
0.975 1.4995 1.3916E-02 1.3033E-03 2.3770E-04
0.975 1.5085 1.6143E-02 1.5382E-03 2.7163E-03
0.975 1.5175 1.5292E-02 1.4209E-03 1.4505E-03
0.975 1.5265 1.2097E-02 1.1198E-03 1.5142E-03
0.975 1.5355 1.3852E-02 1.3725E-03 9.4546E-04
0.975 1.5445 1.5734E-02 1.6181E-03 1.3024E-03
0.975 1.5535 1.5451E-02 1.7027E-03 9.4467E-04
0.975 1.5625 1.1312E-02 1.1781E-03 4.9531E-04
0.975 1.5715 1.2050E-02 1.2796E-03 6.1372E-04
0.975 1.5805 1.1568E-02 1.2887E-03 7.2941E-04
0.975 1.5895 1.2633E-02 1.4035E-03 1.5801E-03
0.975 1.5985 1.1193E-02 1.3045E-03 1.7400E-03
0.975 1.6075 8.9280E-03 1.0335E-03 4.5723E-04
0.975 1.6165 1.2493E-02 1.5625E-03 1.0659E-03
0.975 1.6255 1.1436E-02 1.3627E-03 6.0753E-04
0.975 1.6345 1.0010E-02 1.3471E-03 6.2551E-04
0.975 1.6435 8.8381E-03 1.1533E-03 1.0336E-03
0.975 1.6525 7.9848E-03 1.0162E-03 6.6167E-04
0.975 1.6615 1.0080E-02 1.4148E-03 1.3346E-03
0.975 1.6705 7.4308E-03 1.0256E-03 8.6617E-04
0.975 1.6795 9.6284E-03 1.4415E-03 2.1382E-03
0.975 1.6885 6.6338E-03 8.9649E-04 2.2272E-04
0.975 1.6975 6.8846E-03 9.9537E-04 8.6243E-04
0.975 1.7065 8.9936E-03 1.4939E-03 1.1311E-03
0.975 1.7155 7.3968E-03 1.2158E-03 1.4710E-03
0.975 1.7245 1.0040E-02 1.7036E-03 1.5798E-03
0.975 1.7335 8.4228E-03 1.4185E-03 8.1695E-04
0.975 1.7425 8.9155E-03 1.5923E-03 1.5569E-03
0.975 1.7515 8.5629E-03 1.5687E-03 1.0235E-03
0.975 1.7605 9.1087E-03 1.7202E-03 1.1068E-03
0.975 1.7695 6.1812E-03 1.1359E-03 8.3992E-04
0.975 1.7785 5.9460E-03 1.0660E-03 1.0074E-04
0.975 1.7875 4.6189E-03 7.9791E-04 3.3717E-04
0.975 1.7965 9.2187E-03 1.9871E-03 3.4732E-04
0.975 1.8055 5.2083E-03 1.0242E-03 1.1514E-03
0.975 1.8145 3.6734E-03 7.1596E-04 3.7885E-04
0.975 1.8235 5.2044E-03 1.0596E-03 4.4137E-04
0.975 1.8325 5.6581E-03 1.2138E-03 5.6943E-04
0.975 1.8415 4.9910E-03 1.0815E-03 7.5592E-04
0.975 1.8505 6.1840E-03 1.5052E-03 7.6238E-04
0.975 1.8595 5.3103E-03 1.1128E-03 3.7181E-04
0.975 1.8685 3.5170E-03 7.2378E-04 8.8829E-04
0.975 1.8775 4.1318E-03 8.8346E-04 6.1302E-04
0.975 1.8865 3.5539E-03 7.9903E-04 1.5634E-03
0.975 1.8955 5.5595E-03 1.3757E-03 5.8254E-04
0.975 1.9045 3.0504E-03 6.5772E-04 3.4798E-04
0.975 1.9135 3.8866E-03 9.2356E-04 4.1306E-04
0.975 1.9225 4.1057E-03 1.0108E-03 1.2845E-03
0.975 1.9315 2.6692E-03 5.4256E-04 4.4993E-05
0.975 1.9405 6.0832E-03 1.9006E-03 8.5059E-04
0.975 1.9495 4.6689E-03 1.5521E-03 6.8997E-04
0.975 1.9585 6.3236E-03 2.4015E-03 8.6921E-04
0.975 1.9675 4.2310E-03 1.3503E-03 1.5927E-04
0.975 1.9765 4.5451E-03 1.5012E-03 7.6279E-05
0.975 1.9855 3.5167E-03 1.1350E-03 5.9238E-05
0.975 1.9945 3.0100E-03 9.4544E-04 5.0794E-05
0.975 2.0035 5.5575E-03 2.1054E-03 3.1931E-04
0.975 2.0125 2.7596E-03 8.6892E-04 5.6303E-05
0.975 2.0215 3.4452E-03 1.0572E-03 5.8255E-05
0.975 2.0305 2.6530E-03 9.0573E-04 4.4489E-05
0.975 2.0395 3.7481E-03 1.6717E-03 6.2910E-05
0.975 2.0485 2.4305E-03 8.3217E-04 4.0887E-05
0.975 2.0575 2.7306E-03 1.0176E-03 4.6150E-05
0.975 2.0665 2.1407E-03 6.7942E-04 3.6265E-05
0.975 2.0755 2.0291E-03 6.4584E-04 3.4359E-05
0.975 2.0845 1.9194E-03 5.9061E-04 3.2066E-05
0.975 2.0935 1.6815E-03 5.4411E-04 2.8171E-05
0.975 2.1025 1.2985E-03 4.0437E-04 2.1830E-05
0.975 2.1115 5.5961E-03 2.9380E-03 9.4245E-05
0.975 2.1205 1.8146E-03 5.9901E-04 3.0656E-05
0.975 2.1295 1.4942E-03 5.0369E-04 2.5319E-05
0.975 2.1385 4.3376E-03 2.0547E-03 7.2694E-05
0.975 2.1475 2.3550E-03 9.8266E-04 3.9366E-05
0.975 2.1565 4.4166E-03 2.0844E-03 7.3925E-05
0.975 2.1655 2.0264E-03 8.5333E-04 3.4047E-05
0.975 2.1745 1.5365E-03 5.8628E-04 2.5871E-05
0.975 2.1835 2.4802E-03 1.1034E-03 4.1973E-05
0.975 2.1925 9.7714E-04 3.2794E-04 1.6524E-05
0.975 2.2015 7.9060E-04 2.6391E-04 1.3225E-05
0.975 2.2105 2.0375E-03 8.4785E-04 3.4117E-05
0.975 2.2195 1.2662E-03 5.1692E-04 2.1311E-05
0.975 2.2285 1.5904E-03 6.7454E-04 2.6747E-05
0.975 2.2375 2.0952E-03 1.0231E-03 3.5344E-05
0.975 2.2465 7.8771E-04 2.9088E-04 1.3362E-05
0.975 2.2555 1.0109E-03 4.2001E-04 1.7108E-05
0.975 2.2645 2.8878E-03 1.7727E-03 4.8296E-05
0.975 2.2735 1.4127E-03 6.4760E-04 2.3671E-05
0.975 2.2825 2.5247E-03 1.3495E-03 4.2392E-05
0.975 2.2915 9.0791E-04 4.0442E-04 1.5276E-05
0.975 2.3005 2.5355E-03 1.5605E-03 4.2826E-05
0.975 2.3095 1.6087E-03 8.8497E-04 2.7256E-05
0.975 2.3185 1.5486E-03 9.8522E-04 2.6298E-05
0.975 2.3275 1.8701E-03 1.0131E-03 3.1443E-05
0.975 2.3365 8.6547E-04 3.8266E-04 1.4557E-05
0.975 2.3455 2.0845E-03 1.2906E-03 3.5153E-05
0.975 2.3545 1.0515E-03 4.5169E-04 1.7743E-05
0.975 2.3635 1.2788E-03 7.1067E-04 2.1687E-05
0.975 2.3725 8.8591E-04 4.5748E-04 1.5053E-05
0.975 2.3815 1.4494E-03 9.1668E-04 2.4678E-05
0.975 2.3905 8.5387E-04 4.0252E-04 1.4497E-05
0.975 2.3995 6.0567E-04 2.9893E-04 1.0219E-05
0.975 2.4085 3.4326E-04 1.6282E-04 5.8154E-06
0.975 2.4175 7.6451E-04 3.6303E-04 1.2942E-05
0.975 2.4265 7.9556E-04 4.5932E-04 1.3526E-05
0.975 2.4355 2.2158E-03 1.6564E-03 3.7919E-05
0.975 2.4445 1.2816E-03 8.1055E-04 2.1890E-05
0.975 2.4535 6.3020E-04 3.0441E-04 1.0797E-05
0.975 2.4625 9.9187E-04 6.4025E-04 1.6968E-05
0.975 2.4715 1.1385E-03 7.2433E-04 1.9360E-05
0.975 2.4805 4.0014E-04 2.0663E-04 6.8805E-06
0.975 2.4895 5.9077E-04 2.8537E-04 1.0086E-05
0.975 2.5075 4.5816E-04 2.2908E-04 7.8549E-06
0.975 2.5255 9.6307E-04 6.1686E-04 1.6587E-05
0.975 2.5345 1.0219E-03 6.5012E-04 1.7558E-05
0.975 2.5525 9.0386E-04 5.0229E-04 1.5467E-05
0.975 2.5615 7.6870E-04 5.0068E-04 1.3190E-05
0.975 2.5705 5.1675E-04 3.0571E-04 8.8975E-06
0.975 2.5795 5.0958E-04 2.4615E-04 8.7902E-06
0.975 2.5975 1.9832E-04 1.2543E-04 3.4555E-06
0.975 2.6065 9.1314E-04 5.8094E-04 1.5902E-05
0.975 2.6245 4.1924E-04 2.2612E-04 7.2420E-06
0.975 2.6335 5.1729E-04 3.0203E-04 8.9777E-06
0.975 2.6425 2.7855E-04 1.7981E-04 4.8307E-06
0.975 2.6515 5.0424E-04 2.9441E-04 8.7581E-06
0.975 2.6605 7.2429E-04 5.7260E-04 1.2664E-05
0.975 2.6695 3.5769E-04 2.5292E-04 6.3745E-06
0.975 2.6785 3.5334E-04 2.1637E-04 6.2017E-06
0.975 2.6875 4.7999E-04 2.8026E-04 8.4357E-06
0.975 2.7055 3.6928E-04 1.8226E-04 6.4569E-06
0.975 2.7145 9.2651E-04 7.1222E-04 1.6211E-05
0.975 2.7415 6.5109E-04 5.1474E-04 1.1461E-05
0.975 2.7505 2.4145E-04 2.2041E-04 1.0433E-05
0.975 2.7685 7.8734E-04 6.0987E-04 1.4049E-05
0.975 2.7775 5.4521E-04 4.3714E-04 9.6474E-06
0.975 2.7865 3.8530E-04 3.2236E-04 6.7950E-06
1.050 0.3295 2.2889E-01 4.9774E-03 7.0272E-03
1.050 0.3385 2.2235E-01 2.8696E-03 2.2269E-02
1.050 0.3475 2.1974E-01 2.2601E-03 2.2609E-02
1.050 0.3565 2.1836E-01 1.9632E-03 2.1777E-02
1.050 0.3655 2.1070E-01 1.7305E-03 2.0397E-02
1.050 0.3745 2.0796E-01 1.6307E-03 2.0384E-02
1.050 0.3835 2.0694E-01 1.6490E-03 2.0173E-02
1.050 0.3925 1.9661E-01 1.5980E-03 1.8785E-02
1.050 0.4015 1.9281E-01 1.6040E-03 1.8555E-02
1.050 0.4105 1.8973E-01 1.6272E-03 1.8221E-02
1.050 0.4195 1.8346E-01 1.6079E-03 1.7299E-02
1.050 0.4285 1.8112E-01 1.6422E-03 1.7256E-02
1.050 0.4375 1.7430E-01 1.6180E-03 1.6116E-02
1.050 0.4465 1.6899E-01 1.6024E-03 1.5538E-02
1.050 0.4555 1.6647E-01 1.6151E-03 1.5539E-02
1.050 0.4645 1.6184E-01 1.6113E-03 1.4851E-02
1.050 0.4735 1.6021E-01 1.6458E-03 1.5304E-02
1.050 0.4825 1.5640E-01 1.6413E-03 1.4571E-02
1.050 0.4915 1.5056E-01 1.6125E-03 1.5171E-02
1.050 0.5005 1.4548E-01 1.5865E-03 1.4165E-02
1.050 0.5095 1.3851E-01 1.5360E-03 1.3611E-02
1.050 0.5185 1.3935E-01 1.5953E-03 1.2931E-02
1.050 0.5275 1.3524E-01 1.5766E-03 1.2546E-02
1.050 0.5365 1.3464E-01 1.6167E-03 1.2732E-02
1.050 0.5455 1.3272E-01 1.6393E-03 1.2058E-02
1.050 0.5545 1.3295E-01 1.6985E-03 1.1898E-02
1.050 0.5635 1.2485E-01 1.6217E-03 1.1360E-02
1.050 0.5725 1.2243E-01 1.6239E-03 1.1104E-02
1.050 0.5815 1.2105E-01 1.6312E-03 1.0260E-02
1.050 0.5905 1.2434E-01 1.7295E-03 1.1775E-02
1.050 0.5995 1.1823E-01 1.6751E-03 1.0362E-02
1.050 0.6085 1.1394E-01 1.6362E-03 8.7661E-03
1.050 0.6175 1.1077E-01 1.6238E-03 8.9543E-03
1.050 0.6265 1.1118E-01 1.6564E-03 1.0018E-02
1.050 0.6355 1.0771E-01 1.6528E-03 9.1946E-03
1.050 0.6445 1.0774E-01 1.6907E-03 8.1396E-03
1.050 0.6535 1.0586E-01 1.6850E-03 6.8830E-03
1.050 0.6625 1.0512E-01 1.7117E-03 6.3366E-03
1.050 0.6715 9.9854E-02 1.6525E-03 7.2038E-03
1.050 0.6805 9.7556E-02 1.6230E-03 6.0070E-03
1.050 0.6895 9.5114E-02 1.6026E-03 5.2073E-03
1.050 0.6985 9.5576E-02 1.6346E-03 5.8692E-03
1.050 0.7075 9.5168E-02 1.6495E-03 5.1208E-03
1.050 0.7165 9.2699E-02 1.6313E-03 4.7228E-03
1.050 0.7255 9.4272E-02 1.6639E-03 5.2166E-03
1.050 0.7345 9.5470E-02 1.7144E-03 3.8136E-03
1.050 0.7435 9.6518E-02 1.7644E-03 4.0107E-03
1.050 0.7525 9.2025E-02 1.6991E-03 4.9619E-03
1.050 0.7615 9.1630E-02 1.6856E-03 3.9170E-03
1.050 0.7705 9.1989E-02 1.7396E-03 4.0525E-03
1.050 0.7795 8.9408E-02 1.6824E-03 3.3021E-03
1.050 0.7885 8.7934E-02 1.6584E-03 3.1325E-03
1.050 0.7975 9.0322E-02 1.7235E-03 5.6128E-03
1.050 0.8065 8.9816E-02 1.7356E-03 2.2231E-03
1.050 0.8155 8.6635E-02 1.6716E-03 4.8583E-03
1.050 0.8245 8.7300E-02 1.7165E-03 2.3717E-03
1.050 0.8335 8.7323E-02 1.7100E-03 2.3640E-03
1.050 0.8425 8.8190E-02 1.7395E-03 6.2660E-03
1.050 0.8515 8.4015E-02 1.6570E-03 5.4854E-03
1.050 0.8605 8.4758E-02 1.6969E-03 4.1102E-03
1.050 0.8695 8.4651E-02 1.7198E-03 2.5727E-03
1.050 0.8785 8.2572E-02 1.6758E-03 1.7570E-03
1.050 0.8875 8.2384E-02 1.7182E-03 5.8620E-03
1.050 0.8965 8.4833E-02 1.7828E-03 2.6584E-03
1.050 0.9055 8.4073E-02 1.7916E-03 3.1360E-03
1.050 0.9145 8.1392E-02 1.7607E-03 2.1915E-03
1.050 0.9235 7.9726E-02 1.7316E-03 8.1542E-03
1.050 0.9325 8.3321E-02 1.8499E-03 4.2340E-03
1.050 0.9415 8.2806E-02 1.8855E-03 7.6684E-03
1.050 0.9505 7.9908E-02 1.8236E-03 5.0263E-03
1.050 0.9595 8.0609E-02 1.8678E-03 2.2910E-03
1.050 0.9685 7.6388E-02 1.7645E-03 5.2112E-03
1.050 0.9775 7.4517E-02 1.7314E-03 3.8416E-03
1.050 0.9865 7.6125E-02 1.8027E-03 4.1727E-03
1.050 0.9955 6.9451E-02 1.6499E-03 3.7925E-03
1.050 1.0045 6.9801E-02 1.6870E-03 2.6512E-03
1.050 1.0135 7.1305E-02 1.7550E-03 2.8519E-03
1.050 1.0225 6.8460E-02 1.6944E-03 2.0259E-03
1.050 1.0315 6.7606E-02 1.7115E-03 1.2126E-03
1.050 1.0405 6.8137E-02 1.7384E-03 2.4684E-03
1.050 1.0495 6.6480E-02 1.7324E-03 3.3425E-03
1.050 1.0585 6.4939E-02 1.7139E-03 2.5276E-03
1.050 1.0675 6.4880E-02 1.7328E-03 3.0914E-03
1.050 1.0765 6.0449E-02 1.6358E-03 2.9919E-03
1.050 1.0855 6.0176E-02 1.6526E-03 2.5287E-03
1.050 1.0945 5.8584E-02 1.6469E-03 3.0302E-03
1.050 1.1035 5.8193E-02 1.6796E-03 1.9174E-03
1.050 1.1125 5.6827E-02 1.6584E-03 4.3841E-03
1.050 1.1215 5.5634E-02 1.6415E-03 1.3551E-03
1.050 1.1305 5.3174E-02 1.6163E-03 2.4120E-03
1.050 1.1395 5.2779E-02 1.6261E-03 2.3936E-03
1.050 1.1485 5.1691E-02 1.6024E-03 3.3461E-03
1.050 1.1575 5.1703E-02 1.6509E-03 1.9236E-03
1.050 1.1665 4.6860E-02 1.4932E-03 3.7374E-03
1.050 1.1755 4.7599E-02 1.5456E-03 1.6787E-03
1.050 1.1845 4.7656E-02 1.6014E-03 1.6227E-03
1.050 1.1935 4.5392E-02 1.5493E-03 1.9198E-03
1.050 1.2025 4.2469E-02 1.4655E-03 7.4338E-04
1.050 1.2115 4.1210E-02 1.4345E-03 1.3395E-03
1.050 1.2205 3.9080E-02 1.3884E-03 2.5174E-03
1.050 1.2295 3.9623E-02 1.4400E-03 1.0111E-03
1.050 1.2385 4.0175E-02 1.5402E-03 2.2572E-03
1.050 1.2475 3.6673E-02 1.3921E-03 1.5136E-03
1.050 1.2565 3.5635E-02 1.3789E-03 1.0232E-03
1.050 1.2655 3.3928E-02 1.3435E-03 9.9041E-04
1.050 1.2745 3.4250E-02 1.4073E-03 1.2006E-03
1.050 1.2835 3.0182E-02 1.2658E-03 7.5213E-04
1.050 1.2925 3.0653E-02 1.2867E-03 2.9637E-03
1.050 1.3015 2.9539E-02 1.2853E-03 8.0842E-04
1.050 1.3105 2.9092E-02 1.3054E-03 1.1846E-03
1.050 1.3195 2.7249E-02 1.2180E-03 1.2592E-03
1.050 1.3285 2.8912E-02 1.3486E-03 2.4690E-03
1.050 1.3375 2.8512E-02 1.3655E-03 2.5075E-03
1.050 1.3465 2.5329E-02 1.2261E-03 5.0180E-04
1.050 1.3555 2.4950E-02 1.2340E-03 3.1786E-03
1.050 1.3645 2.4430E-02 1.2439E-03 1.8669E-03
1.050 1.3735 2.3925E-02 1.2488E-03 2.5654E-03
1.050 1.3825 2.1344E-02 1.1184E-03 4.8228E-04
1.050 1.3915 2.2495E-02 1.2584E-03 1.4944E-03
1.050 1.4005 1.9382E-02 1.0522E-03 1.5509E-03
1.050 1.4095 2.0523E-02 1.1707E-03 1.2487E-03
1.050 1.4185 1.9249E-02 1.1009E-03 1.4897E-03
1.050 1.4275 1.9153E-02 1.1334E-03 1.3018E-03
1.050 1.4365 1.8833E-02 1.1716E-03 6.7122E-04
1.050 1.4455 1.8017E-02 1.1239E-03 2.1045E-03
1.050 1.4545 1.6200E-02 1.0564E-03 1.1529E-03
1.050 1.4635 1.6323E-02 1.0720E-03 7.6779E-04
1.050 1.4725 1.6897E-02 1.1340E-03 1.6386E-03
1.050 1.4815 1.4047E-02 9.6322E-04 8.1455E-04
1.050 1.4905 1.3843E-02 9.4730E-04 9.0607E-04
1.050 1.4995 1.3223E-02 9.3145E-04 1.9902E-03
1.050 1.5085 1.2786E-02 9.1875E-04 4.3377E-04
1.050 1.5175 1.1488E-02 8.5350E-04 6.5277E-04
1.050 1.5265 1.4205E-02 1.1062E-03 1.3914E-03
1.050 1.5355 1.3046E-02 1.0739E-03 1.5315E-03
1.050 1.5445 1.2703E-02 1.0329E-03 1.5391E-03
1.050 1.5535 9.5418E-03 7.4348E-04 1.4673E-03
1.050 1.5625 1.1231E-02 9.3507E-04 1.2097E-03
1.050 1.5715 9.0048E-03 7.5312E-04 2.1792E-04
1.050 1.5805 1.1064E-02 1.0200E-03 4.3540E-04
1.050 1.5895 1.1195E-02 1.0737E-03 1.0713E-03
1.050 1.5985 8.9454E-03 8.4740E-04 1.3280E-03
1.050 1.6075 1.0795E-02 1.0310E-03 5.1565E-04
1.050 1.6165 9.5162E-03 9.0373E-04 6.6236E-04
1.050 1.6255 7.4297E-03 7.2259E-04 8.2952E-04
1.050 1.6345 9.2170E-03 9.7134E-04 5.2540E-04
1.050 1.6435 7.6128E-03 8.5436E-04 4.3040E-04
1.050 1.6525 8.1693E-03 8.8995E-04 1.6636E-03
1.050 1.6615 7.6600E-03 8.3300E-04 8.6278E-04
1.050 1.6705 7.0648E-03 7.7537E-04 1.2224E-04
1.050 1.6795 7.4079E-03 8.7779E-04 5.5799E-04
1.050 1.6885 6.4179E-03 7.4802E-04 8.1177E-04
1.050 1.6975 6.5299E-03 7.9400E-04 7.0321E-04
1.050 1.7065 6.0908E-03 7.4310E-04 1.0516E-04
1.050 1.7155 5.4549E-03 6.6115E-04 5.5953E-04
1.050 1.7245 5.4570E-03 7.1987E-04 9.4208E-05
1.050 1.7335 5.1919E-03 6.7700E-04 5.9807E-04
1.050 1.7425 4.4400E-03 5.7474E-04 8.0418E-04
1.050 1.7515 5.4189E-03 7.3078E-04 8.6290E-04
1.050 1.7605 3.6483E-03 4.7498E-04 2.9681E-04
1.050 1.7695 5.0278E-03 7.0107E-04 8.2254E-04
1.050 1.7785 6.1460E-03 9.5051E-04 8.9678E-04
1.050 1.7875 4.5566E-03 6.6079E-04 4.2645E-04
1.050 1.7965 4.5041E-03 7.1496E-04 2.3395E-04
1.050 1.8055 4.9831E-03 8.0063E-04 3.2817E-04
1.050 1.8145 4.4131E-03 7.0859E-04 1.6461E-03
1.050 1.8235 5.5367E-03 9.8756E-04 4.4920E-04
1.050 1.8325 3.7845E-03 6.3185E-04 4.5765E-04
1.050 1.8415 3.6300E-03 6.2601E-04 2.2442E-04
1.050 1.8505 3.4618E-03 5.9100E-04 2.9095E-04
1.050 1.8595 2.6172E-03 4.2246E-04 1.2131E-04
1.050 1.8685 2.5081E-03 4.1262E-04 2.0984E-04
1.050 1.8775 3.5627E-03 6.4081E-04 5.9170E-04
1.050 1.8865 3.5580E-03 6.9125E-04 3.1574E-04
1.050 1.8955 3.1165E-03 6.2124E-04 5.2883E-05
1.050 1.9045 3.3896E-03 6.4710E-04 5.7615E-05
1.050 1.9135 1.6784E-03 2.8847E-04 2.8569E-05
1.050 1.9225 3.1583E-03 6.7382E-04 5.3902E-05
1.050 1.9315 3.3430E-03 7.3300E-04 5.6505E-05
1.050 1.9405 3.2972E-03 7.8418E-04 5.5807E-05
1.050 1.9495 2.9031E-03 5.9682E-04 4.9158E-05
1.050 1.9585 2.3021E-03 4.8401E-04 3.9148E-05
1.050 1.9675 3.1635E-03 7.4776E-04 5.3748E-05
1.050 1.9765 2.2090E-03 4.9717E-04 3.7198E-05
1.050 1.9855 3.0285E-03 7.6852E-04 8.0380E-05
1.050 1.9945 2.5091E-03 5.7511E-04 1.8457E-04
1.050 2.0035 2.0261E-03 4.6424E-04 3.4299E-05
1.050 2.0125 2.0196E-03 4.4374E-04 3.4202E-05
1.050 2.0215 2.2836E-03 5.7313E-04 3.8350E-05
1.050 2.0305 9.5744E-04 2.0185E-04 1.6097E-05
1.050 2.0395 2.0942E-03 5.1416E-04 3.5233E-05
1.050 2.0485 1.6961E-03 4.2494E-04 2.8650E-05
1.050 2.0575 2.7094E-03 7.1779E-04 4.5754E-05
1.050 2.0665 1.4993E-03 3.7854E-04 2.5146E-05
1.050 2.0755 4.6208E-03 1.7186E-03 7.7384E-05
1.050 2.0845 1.3902E-03 3.5172E-04 2.3338E-05
1.050 2.0935 1.7227E-03 4.7084E-04 2.8954E-05
1.050 2.1025 9.6237E-04 2.4325E-04 1.6245E-05
1.050 2.1115 1.5499E-03 4.2583E-04 2.6009E-05
1.050 2.1205 2.9892E-03 1.0652E-03 5.0072E-05
1.050 2.1295 2.1119E-03 6.6691E-04 3.5354E-05
1.050 2.1385 1.5921E-03 4.4572E-04 2.6688E-05
1.050 2.1475 1.5467E-03 4.6299E-04 2.5995E-05
1.050 2.1565 2.0877E-03 7.5713E-04 3.5176E-05
1.050 2.1655 1.1209E-03 3.2357E-04 1.8744E-05
1.050 2.1745 9.2862E-04 2.4500E-04 1.5533E-05
1.050 2.1835 1.5781E-03 5.8220E-04 2.6472E-05
1.050 2.1925 8.0807E-04 2.2765E-04 1.3581E-05
1.050 2.2015 1.3516E-03 5.0373E-04 2.2785E-05
1.050 2.2105 1.2293E-03 4.1742E-04 2.0674E-05
1.050 2.2195 1.9321E-03 7.3783E-04 3.2303E-05
1.050 2.2285 1.0694E-03 3.8471E-04 1.7897E-05
1.050 2.2375 1.3445E-03 5.2688E-04 2.2725E-05
1.050 2.2465 1.6734E-03 6.8689E-04 2.8105E-05
1.050 2.2555 1.1745E-03 4.1525E-04 1.9751E-05
1.050 2.2645 1.7803E-03 8.5799E-04 2.9957E-05
1.050 2.2735 1.0032E-03 4.2898E-04 1.6847E-05
1.050 2.2825 1.9927E-03 1.0629E-03 3.3455E-05
1.050 2.2915 1.8160E-03 9.7296E-04 3.1198E-05
1.050 2.3005 1.9098E-03 1.0186E-03 3.2145E-05
1.050 2.3095 1.0642E-03 4.1939E-04 1.7952E-05
1.050 2.3185 9.3519E-04 3.3331E-04 1.5740E-05
1.050 2.3275 7.8117E-04 2.4864E-04 1.3109E-05
1.050 2.3365 6.7981E-04 2.5044E-04 1.1429E-05
1.050 2.3455 4.5779E-04 1.5654E-04 7.7098E-06
1.050 2.3545 6.0701E-04 2.2587E-04 1.0256E-05
1.050 2.3635 1.0470E-03 4.3685E-04 1.7720E-05
1.050 2.3725 5.9925E-04 2.3423E-04 1.0126E-05
1.050 2.3815 4.9011E-04 1.9673E-04 8.2744E-06
1.050 2.3905 5.3295E-04 1.7529E-04 8.9874E-06
1.050 2.3995 2.2678E-03 1.3693E-03 3.8317E-05
1.050 2.4085 1.5314E-03 9.4249E-04 2.6159E-05
1.050 2.4175 3.0774E-04 1.1469E-04 5.2520E-06
1.050 2.4265 4.7880E-04 2.0180E-04 8.1432E-06
1.050 2.4355 7.9259E-04 3.6177E-04 1.3407E-05
1.050 2.4445 1.0389E-03 4.6219E-04 1.7590E-05
1.050 2.4535 2.4901E-04 1.0474E-04 4.2978E-06
1.050 2.4625 1.3564E-03 6.4738E-04 2.3165E-05
1.050 2.4715 1.7606E-03 1.3088E-03 3.0054E-05
1.050 2.4895 8.5240E-04 4.6892E-04 1.4558E-05
1.050 2.4985 1.0157E-03 5.5027E-04 1.7303E-05
1.050 2.5075 4.2240E-04 1.8970E-04 7.2008E-06
1.050 2.5165 9.7058E-04 6.0780E-04 1.6590E-05
1.050 2.5255 3.6150E-04 1.6547E-04 6.2379E-06
1.050 2.5345 7.0629E-04 3.9250E-04 1.2227E-05
1.050 2.5435 7.6412E-04 4.8614E-04 1.3162E-05
1.050 2.5525 4.1493E-04 1.8482E-04 7.1666E-06
1.050 2.5615 3.9760E-04 1.9206E-04 6.8578E-06
1.050 2.5705 4.2556E-04 1.8816E-04 7.3094E-06
1.050 2.5795 7.7297E-04 4.2337E-04 1.3335E-05
1.050 2.5885 5.4885E-04 2.7746E-04 9.4694E-06
1.050 2.5975 7.0175E-04 4.4646E-04 1.2131E-05
1.050 2.6065 7.9118E-04 4.9777E-04 1.3716E-05
1.050 2.6155 2.7183E-04 1.2744E-04 4.7371E-06
1.050 2.6245 5.7776E-04 3.7294E-04 1.0008E-05
1.050 2.6335 3.9916E-04 2.0796E-04 6.9252E-06
1.050 2.6425 5.1597E-04 3.3607E-04 8.9569E-06
1.050 2.6515 2.0839E-04 8.5075E-05 3.6250E-06
1.050 2.6605 2.7435E-04 1.6801E-04 4.7893E-06
1.050 2.6785 2.6763E-04 1.1589E-04 4.6703E-06
1.050 2.6875 5.9486E-04 4.6502E-04 1.0396E-05
1.050 2.6965 3.9182E-04 2.2622E-04 6.8422E-06
1.050 2.7055 5.8076E-04 4.5400E-04 1.0207E-05
1.050 2.7145 5.1017E-04 3.2932E-04 8.9839E-06
1.050 2.7235 2.1011E-04 1.0850E-04 3.7004E-06
1.050 2.7325 4.0500E-04 2.3157E-04 7.1524E-06
1.050 2.7415 3.0801E-04 1.8222E-04 5.4426E-06
1.050 2.7505 4.0608E-04 2.6731E-04 7.1352E-06
1.050 2.7595 2.8110E-04 1.3716E-04 4.9535E-06
1.050 2.7685 2.3831E-04 1.4593E-04 4.2045E-06
1.050 2.7775 1.3470E-04 6.9714E-05 2.4413E-06
1.050 2.7865 1.7490E-04 9.2180E-05 3.1032E-06
1.050 2.7955 3.1725E-04 1.8523E-04 5.6354E-06
1.150 0.2125 2.8374E-01 3.1977E-03 2.9012E-02
1.150 0.2215 2.8466E-01 3.2688E-03 2.8356E-02
1.150 0.2305 2.7086E-01 3.5293E-03 2.7704E-02
1.150 0.2395 2.7058E-01 3.5279E-03 2.6659E-02
1.150 0.2485 2.7152E-01 3.6020E-03 2.7037E-02
1.150 0.2575 2.5896E-01 3.7878E-03 2.6139E-02
1.150 0.2665 2.5780E-01 4.1456E-03 2.6075E-02
1.150 0.2755 2.5080E-01 4.3825E-03 2.5271E-02
1.150 0.2845 2.4148E-01 4.4667E-03 2.5330E-02
1.150 0.2935 2.4176E-01 4.6132E-03 2.4847E-02
1.150 0.3025 2.3541E-01 4.9139E-03 2.6315E-02
1.150 0.3115 2.3540E-01 5.1483E-03 2.4477E-02
1.150 0.3205 2.3533E-01 5.4012E-03 2.3806E-02
1.150 0.3295 2.2593E-01 5.5490E-03 2.4680E-02
1.150 0.3385 2.1863E-01 5.1221E-03 2.3877E-02
1.150 0.3475 2.0281E-01 5.3557E-03 2.4345E-02
1.150 0.3565 2.1078E-01 5.5320E-03 3.1436E-02
1.150 0.3655 1.9518E-01 5.9183E-03 2.4661E-02
1.150 0.3745 1.8631E-01 4.3014E-03 1.7249E-02
1.150 0.3835 1.9040E-01 3.0533E-03 2.2050E-02
1.150 0.3925 1.9170E-01 2.5143E-03 2.0059E-02
1.150 0.4015 1.8595E-01 2.1832E-03 1.8143E-02
1.150 0.4105 1.8342E-01 1.9720E-03 1.7731E-02
1.150 0.4195 1.7989E-01 1.8169E-03 1.7295E-02
1.150 0.4285 1.7915E-01 1.7804E-03 1.6986E-02
1.150 0.4375 1.7313E-01 1.7343E-03 1.6462E-02
1.150 0.4465 1.6758E-01 1.7015E-03 1.5835E-02
1.150 0.4555 1.6610E-01 1.7237E-03 1.5662E-02
1.150 0.4645 1.6465E-01 1.7557E-03 1.5395E-02
1.150 0.4735 1.5711E-01 1.6980E-03 1.4378E-02
1.150 0.4825 1.4952E-01 1.6451E-03 1.3789E-02
1.150 0.4915 1.4836E-01 1.6759E-03 1.3958E-02
1.150 0.5005 1.4484E-01 1.6794E-03 1.4179E-02
1.150 0.5095 1.3582E-01 1.6051E-03 1.3016E-02
1.150 0.5185 1.3527E-01 1.6477E-03 1.2925E-02
1.150 0.5275 1.3767E-01 1.7376E-03 1.3377E-02
1.150 0.5365 1.3166E-01 1.7042E-03 1.2010E-02
1.150 0.5455 1.2690E-01 1.6794E-03 1.1681E-02
1.150 0.5545 1.2411E-01 1.6801E-03 1.1252E-02
1.150 0.5635 1.2092E-01 1.6602E-03 1.0641E-02
1.150 0.5725 1.1954E-01 1.6717E-03 1.1129E-02
1.150 0.5815 1.1768E-01 1.6798E-03 1.0311E-02
1.150 0.5905 1.1521E-01 1.6767E-03 1.0216E-02
1.150 0.5995 1.1034E-01 1.6370E-03 9.5307E-03
1.150 0.6085 1.0847E-01 1.6293E-03 9.1148E-03
1.150 0.6175 1.0890E-01 1.6726E-03 8.9652E-03
1.150 0.6265 1.0794E-01 1.6929E-03 8.9896E-03
1.150 0.6355 1.0378E-01 1.6422E-03 8.1779E-03
1.150 0.6445 1.0186E-01 1.6608E-03 8.7086E-03
1.150 0.6535 9.7330E-02 1.5881E-03 7.2896E-03
1.150 0.6625 9.6811E-02 1.6245E-03 6.9276E-03
1.150 0.6715 9.8222E-02 1.6776E-03 7.3119E-03
1.150 0.6805 9.9552E-02 1.7370E-03 6.2509E-03
1.150 0.6895 9.1973E-02 1.6115E-03 5.6496E-03
1.150 0.6985 9.2168E-02 1.6370E-03 5.3142E-03
1.150 0.7075 9.0125E-02 1.6250E-03 5.0021E-03
1.150 0.7165 8.8551E-02 1.6311E-03 4.9184E-03
1.150 0.7255 8.8747E-02 1.6586E-03 5.2485E-03
1.150 0.7345 8.2460E-02 1.5708E-03 4.2604E-03
1.150 0.7435 8.9204E-02 1.7213E-03 5.3873E-03
1.150 0.7525 8.4017E-02 1.6450E-03 4.7276E-03
1.150 0.7615 8.3179E-02 1.6494E-03 3.6661E-03
1.150 0.7705 8.0583E-02 1.6254E-03 3.6530E-03
1.150 0.7795 7.8742E-02 1.6019E-03 4.7691E-03
1.150 0.7885 7.8462E-02 1.6347E-03 3.7532E-03
1.150 0.7975 8.1954E-02 1.7319E-03 3.6495E-03
1.150 0.8065 8.0346E-02 1.7478E-03 3.9659E-03
1.150 0.8155 7.9739E-02 1.7361E-03 5.9578E-03
1.150 0.8245 7.8762E-02 1.7238E-03 2.7600E-03
1.150 0.8335 7.7467E-02 1.7146E-03 4.1924E-03
1.150 0.8425 7.5258E-02 1.6787E-03 2.6785E-03
1.150 0.8515 7.6431E-02 1.7370E-03 2.8046E-03
1.150 0.8605 7.4572E-02 1.7119E-03 1.9643E-03
1.150 0.8695 7.6427E-02 1.7940E-03 3.1339E-03
1.150 0.8785 7.4874E-02 1.7622E-03 2.0446E-03
1.150 0.8875 7.4310E-02 1.7815E-03 4.2873E-03
1.150 0.8965 7.2809E-02 1.7441E-03 4.3797E-03
1.150 0.9055 7.0515E-02 1.7233E-03 3.6422E-03
1.150 0.9145 6.9059E-02 1.6955E-03 3.9900E-03
1.150 0.9235 6.8615E-02 1.7245E-03 3.7478E-03
1.150 0.9325 6.5312E-02 1.6407E-03 1.7884E-03
1.150 0.9415 6.4141E-02 1.6364E-03 3.4144E-03
1.150 0.9505 6.7490E-02 1.7569E-03 2.3280E-03
1.150 0.9595 6.5471E-02 1.7283E-03 5.8694E-03
1.150 0.9685 6.5406E-02 1.7618E-03 2.8089E-03
1.150 0.9775 6.4590E-02 1.7618E-03 5.2399E-03
1.150 0.9865 6.5306E-02 1.7903E-03 4.9798E-03
1.150 0.9955 6.2702E-02 1.7458E-03 2.0612E-03
1.150 1.0045 6.3235E-02 1.8012E-03 3.4614E-03
1.150 1.0135 5.8527E-02 1.6535E-03 3.3946E-03
1.150 1.0225 5.7670E-02 1.6687E-03 5.8158E-03
1.150 1.0315 5.9795E-02 1.7528E-03 2.1022E-03
1.150 1.0405 5.5579E-02 1.6264E-03 4.0912E-03
1.150 1.0495 5.5585E-02 1.6599E-03 2.6641E-03
1.150 1.0585 5.1567E-02 1.5496E-03 2.9559E-03
1.150 1.0675 5.5942E-02 1.7410E-03 2.9276E-03
1.150 1.0765 4.9634E-02 1.5377E-03 1.7669E-03
1.150 1.0855 5.2257E-02 1.6647E-03 1.6098E-03
1.150 1.0945 4.8167E-02 1.5280E-03 2.5409E-03
1.150 1.1035 4.9664E-02 1.6284E-03 2.9185E-03
1.150 1.1125 4.6436E-02 1.5223E-03 2.2540E-03
1.150 1.1215 4.6175E-02 1.5455E-03 3.2246E-03
1.150 1.1305 4.7403E-02 1.6391E-03 2.6583E-03
1.150 1.1395 4.2066E-02 1.4634E-03 8.5139E-04
1.150 1.1485 4.3300E-02 1.5301E-03 2.7317E-03
1.150 1.1575 4.1616E-02 1.5032E-03 1.1347E-03
1.150 1.1665 4.2420E-02 1.5719E-03 2.3813E-03
1.150 1.1755 3.7498E-02 1.3902E-03 1.7344E-03
1.150 1.1845 3.9608E-02 1.5320E-03 2.0443E-03
1.150 1.1935 3.8297E-02 1.4911E-03 9.8958E-04
1.150 1.2025 3.2995E-02 1.2935E-03 1.0272E-03
1.150 1.2115 3.5159E-02 1.4358E-03 2.8690E-03
1.150 1.2205 3.5308E-02 1.4380E-03 2.1011E-03
1.150 1.2295 3.1563E-02 1.3222E-03 1.7020E-03
1.150 1.2385 3.2254E-02 1.3791E-03 1.5108E-03
1.150 1.2475 2.9074E-02 1.2543E-03 5.6956E-04
1.150 1.2565 2.9697E-02 1.2906E-03 2.6548E-03
1.150 1.2655 2.9934E-02 1.3649E-03 8.8673E-04
1.150 1.2745 2.8138E-02 1.3316E-03 1.5377E-03
1.150 1.2835 2.8224E-02 1.3517E-03 1.2721E-03
1.150 1.2925 2.5812E-02 1.2296E-03 1.3159E-03
1.150 1.3015 2.4678E-02 1.2154E-03 1.7304E-03
1.150 1.3105 2.4487E-02 1.2251E-03 1.6745E-03
1.150 1.3195 2.2681E-02 1.1489E-03 2.0895E-03
1.150 1.3285 2.2081E-02 1.1344E-03 1.7021E-03
1.150 1.3375 2.0680E-02 1.1182E-03 5.5635E-04
1.150 1.3465 2.1053E-02 1.1832E-03 1.3948E-03
1.150 1.3555 2.0172E-02 1.1397E-03 4.3906E-03
1.150 1.3645 1.9973E-02 1.1496E-03 7.9483E-04
1.150 1.3735 2.0118E-02 1.2024E-03 9.5777E-04
1.150 1.3825 1.9508E-02 1.2117E-03 1.1671E-03
1.150 1.3915 1.8270E-02 1.1081E-03 1.7724E-03
1.150 1.4005 1.5013E-02 9.3795E-04 7.4660E-04
1.150 1.4095 1.7816E-02 1.1735E-03 9.0414E-04
1.150 1.4185 1.6652E-02 1.1224E-03 9.8333E-04
1.150 1.4275 1.4561E-02 9.9043E-04 1.2086E-03
1.150 1.4365 1.4127E-02 9.8681E-04 1.3190E-03
1.150 1.4455 1.4179E-02 1.0344E-03 2.5672E-04
1.150 1.4545 1.1805E-02 8.4695E-04 9.4745E-04
1.150 1.4635 1.2739E-02 9.8130E-04 1.0336E-03
1.150 1.4725 1.1398E-02 8.7582E-04 8.2845E-04
1.150 1.4815 1.1385E-02 8.9195E-04 7.0021E-04
1.150 1.4905 1.2630E-02 1.0391E-03 9.2517E-04
1.150 1.4995 1.1495E-02 9.8053E-04 4.1836E-04
1.150 1.5085 1.0415E-02 8.8270E-04 2.9082E-04
1.150 1.5175 1.0750E-02 9.2421E-04 1.6632E-03
1.150 1.5265 8.2276E-03 7.1085E-04 1.2598E-03
1.150 1.5355 8.9676E-03 8.1079E-04 4.5748E-04
1.150 1.5445 9.9186E-03 9.6102E-04 1.4384E-03
1.150 1.5535 1.1501E-02 1.2101E-03 3.5983E-04
1.150 1.5625 9.6262E-03 1.0063E-03 1.8870E-03
1.150 1.5715 9.7253E-03 1.0004E-03 1.7850E-04
1.150 1.5805 8.6955E-03 8.9552E-04 4.3664E-04
1.150 1.5895 7.8572E-03 8.3453E-04 1.2939E-03
1.150 1.5985 7.3915E-03 8.1967E-04 7.6690E-04
1.150 1.6075 6.2009E-03 6.4773E-04 2.5430E-04
1.150 1.6165 7.5147E-03 8.8286E-04 1.2898E-03
1.150 1.6255 6.6380E-03 7.8817E-04 8.5130E-04
1.150 1.6345 6.7245E-03 7.9543E-04 1.1113E-03
1.150 1.6435 6.2306E-03 7.4743E-04 1.5977E-03
1.150 1.6525 6.9516E-03 9.4112E-04 8.2549E-04
1.150 1.6615 5.6331E-03 7.1388E-04 3.9157E-04
1.150 1.6705 5.2281E-03 6.7682E-04 7.5962E-04
1.150 1.6795 5.0176E-03 6.5279E-04 1.2155E-03
1.150 1.6885 4.3711E-03 6.2759E-04 8.8635E-04
1.150 1.6975 5.5107E-03 7.8976E-04 1.0790E-04
1.150 1.7065 4.9469E-03 7.2574E-04 2.5643E-04
1.150 1.7155 5.3517E-03 7.9861E-04 4.7883E-04
1.150 1.7245 5.6703E-03 8.9054E-04 1.1972E-03
1.150 1.7335 4.4789E-03 6.9322E-04 7.4681E-04
1.150 1.7425 4.9914E-03 8.6538E-04 5.1870E-04
1.150 1.7515 4.3224E-03 7.0299E-04 9.2037E-04
1.150 1.7605 4.1624E-03 6.9026E-04 2.4311E-04
1.150 1.7695 3.7302E-03 6.5880E-04 5.7227E-04
1.150 1.7785 5.1818E-03 9.7334E-04 9.1200E-05
1.150 1.7875 3.0674E-03 4.9963E-04 1.0633E-03
1.150 1.7965 4.4889E-03 8.6008E-04 1.4671E-04
1.150 1.8055 3.3589E-03 6.0959E-04 4.3827E-04
1.150 1.8145 3.1941E-03 5.8755E-04 2.0273E-04
1.150 1.8235 2.6316E-03 4.7557E-04 6.7052E-04
1.150 1.8325 3.4585E-03 7.2404E-04 5.8725E-04
1.150 1.8415 3.8845E-03 7.7419E-04 8.5070E-04
1.150 1.8505 4.6846E-03 1.0629E-03 1.9418E-04
1.150 1.8595 2.9504E-03 6.0951E-04 7.5044E-05
1.150 1.8685 2.8461E-03 6.5704E-04 4.9424E-05
1.150 1.8775 2.0346E-03 4.1530E-04 3.5330E-05
1.150 1.8865 2.6689E-03 6.0266E-04 4.6433E-05
1.150 1.8955 2.5439E-03 5.9945E-04 4.3988E-05
1.150 1.9045 3.4327E-03 9.3912E-04 5.9389E-05
1.150 1.9135 2.2707E-03 5.1528E-04 3.9235E-05
1.150 1.9225 2.0102E-03 4.6059E-04 3.4786E-05
1.150 1.9315 1.7919E-03 4.0644E-04 3.0810E-05
1.150 1.9405 2.6236E-03 6.8365E-04 4.5129E-05
1.150 1.9495 2.0709E-03 5.3570E-04 3.5636E-05
1.150 1.9585 1.7621E-03 5.0377E-04 3.0440E-05
1.150 1.9675 2.8778E-03 9.0313E-04 4.9323E-05
1.150 1.9765 2.3680E-03 6.5209E-04 4.0573E-05
1.150 1.9855 1.6102E-03 4.1101E-04 2.7608E-05
1.150 1.9945 1.9950E-03 6.1524E-04 3.4249E-05
1.150 2.0035 6.3824E-03 2.6970E-03 1.0910E-04
1.150 2.0125 1.4006E-03 3.8951E-04 2.3915E-05
1.150 2.0215 2.0019E-03 6.1155E-04 3.4165E-05
1.150 2.0305 1.6864E-03 5.4318E-04 2.8936E-05
1.150 2.0395 1.2941E-03 3.5912E-04 2.2105E-05
1.150 2.0485 1.0797E-03 3.3640E-04 1.8436E-05
1.150 2.0575 1.6907E-03 5.9108E-04 2.8898E-05
1.150 2.0665 2.7326E-03 1.1876E-03 4.6585E-05
1.150 2.0755 2.0148E-03 6.9076E-04 3.4339E-05
1.150 2.0845 1.2475E-03 4.2473E-04 2.1176E-05
1.150 2.0935 2.2578E-03 8.0622E-04 3.8353E-05
1.150 2.1025 9.4760E-04 2.9333E-04 1.6113E-05
1.150 2.1115 8.1087E-04 2.1914E-04 1.3793E-05
1.150 2.1205 3.2398E-03 1.5157E-03 5.5146E-05
1.150 2.1295 3.1953E-03 1.6703E-03 5.4249E-05
1.150 2.1385 7.2297E-04 2.2862E-04 1.2280E-05
1.150 2.1475 1.8496E-03 7.5038E-04 3.1423E-05
1.150 2.1565 1.2527E-03 5.2270E-04 2.1532E-05
1.150 2.1655 4.9567E-04 1.6431E-04 8.4202E-06
1.150 2.1745 9.2463E-04 3.4887E-04 1.5774E-05
1.150 2.1835 2.1123E-03 1.2906E-03 3.6861E-05
1.150 2.1925 1.7794E-03 8.4925E-04 3.0226E-05
1.150 2.2015 4.5799E-04 1.7893E-04 7.8196E-06
1.150 2.2105 6.3498E-04 2.3506E-04 1.0854E-05
1.150 2.2285 1.2326E-03 6.7000E-04 2.0967E-05
1.150 2.2375 6.2930E-04 2.5830E-04 1.0748E-05
1.150 2.2465 1.2831E-03 5.6578E-04 2.1864E-05
1.150 2.2555 1.3793E-03 6.6191E-04 2.3398E-05
1.150 2.2645 1.5662E-03 9.6143E-04 2.6581E-05
1.150 2.2735 5.3271E-04 2.0822E-04 9.0498E-06
1.150 2.2825 6.8389E-04 3.1658E-04 1.1673E-05
1.150 2.2915 5.1891E-04 2.2943E-04 8.8158E-06
1.150 2.3005 6.5486E-04 3.0314E-04 1.1151E-05
1.150 2.3095 1.0625E-03 5.1448E-04 1.8069E-05
1.150 2.3185 7.3999E-04 2.9162E-04 1.2593E-05
1.150 2.3275 8.7863E-04 3.9294E-04 1.4980E-05
1.150 2.3365 4.5915E-04 1.7947E-04 7.8252E-06
1.150 2.3455 4.2188E-04 2.0379E-04 7.2011E-06
1.150 2.3545 1.0340E-03 5.5681E-04 1.7672E-05
1.150 2.3635 3.7081E-04 1.6804E-04 6.3307E-06
1.150 2.3725 5.0918E-04 2.6087E-04 8.7567E-06
1.150 2.3815 6.2442E-04 3.1221E-04 1.0669E-05
1.150 2.3995 8.0191E-04 5.0452E-04 1.3805E-05
1.150 2.4085 4.6747E-04 2.1891E-04 8.0281E-06
1.150 2.4175 3.8660E-04 1.8507E-04 6.6389E-06
1.150 2.4265 1.0680E-03 8.0398E-04 1.8435E-05
1.150 2.4355 3.9641E-04 1.8824E-04 6.7976E-06
1.150 2.4445 1.0312E-04 5.5690E-05 1.8382E-06
1.150 2.4625 5.7575E-04 3.6877E-04 9.9982E-06
1.150 2.4715 1.0452E-03 7.8389E-04 1.8027E-05
1.150 2.4805 1.0922E-03 8.1648E-04 1.8806E-05
1.150 2.5075 6.9369E-04 4.3441E-04 1.2017E-05
1.150 2.5165 4.0971E-04 2.0844E-04 7.1009E-06
1.150 2.5255 8.8980E-04 6.6982E-04 1.5463E-05
1.150 2.5435 2.7616E-04 1.4700E-04 4.8528E-06
1.150 2.5525 8.5013E-04 6.3995E-04 1.4784E-05
1.150 2.5615 2.2336E-04 1.3678E-04 4.0770E-06
1.150 2.5795 1.6271E-04 8.5757E-05 2.8527E-06
1.150 2.5885 2.8517E-04 1.9306E-04 5.0179E-06
1.150 2.5975 6.8536E-04 5.2057E-04 1.2036E-05
1.150 2.6065 2.5996E-04 1.5379E-04 4.5760E-06
1.150 2.6155 3.5898E-04 2.8782E-04 6.5563E-06
1.150 2.6245 2.5295E-04 1.4965E-04 4.4845E-06
1.150 2.6335 4.6587E-04 2.9639E-04 8.1914E-06
1.150 2.6515 3.2409E-04 2.1334E-04 5.7256E-06
1.150 2.6875 2.5412E-04 1.4837E-04 4.4737E-06
1.150 2.6965 4.1074E-04 3.2109E-04 7.2600E-06
1.150 2.7055 1.5028E-04 1.0975E-04 2.7921E-06
1.150 2.7145 3.5635E-04 2.8172E-04 6.3056E-06
1.150 2.7325 1.1600E-04 8.8597E-05 2.5617E-06
1.150 2.7415 6.4494E-04 4.8550E-04 1.1572E-05
1.150 2.7505 2.5503E-04 2.0823E-04 4.5613E-06
1.150 2.7595 2.5214E-04 2.0587E-04 4.5323E-06
1.150 2.7685 2.4933E-04 1.6622E-04 4.5164E-06
1.150 2.7775 4.9315E-04 3.7665E-04 8.8737E-06
1.150 2.7955 1.6083E-04 8.8091E-05 2.9018E-06
1.250 0.2395 2.7094E-01 3.3621E-03 2.7462E-02
1.250 0.2485 2.6959E-01 3.5189E-03 2.7992E-02
1.250 0.2575 2.5443E-01 3.6004E-03 2.5764E-02
1.250 0.2665 2.5586E-01 3.6588E-03 2.5297E-02
1.250 0.2755 2.5235E-01 3.6314E-03 2.4807E-02
1.250 0.2845 2.4740E-01 3.7626E-03 2.6051E-02
1.250 0.2935 2.4537E-01 3.9382E-03 2.4702E-02
1.250 0.3025 2.3482E-01 4.0174E-03 2.3613E-02
1.250 0.3115 2.3929E-01 4.2318E-03 2.4409E-02
1.250 0.3205 2.3645E-01 4.3856E-03 2.5568E-02
1.250 0.3295 2.2471E-01 4.6266E-03 2.2864E-02
1.250 0.3385 2.2657E-01 4.7433E-03 2.2884E-02
1.250 0.3475 2.2540E-01 4.7713E-03 2.2852E-02
1.250 0.3565 2.1630E-01 4.8106E-03 2.1588E-02
1.250 0.3655 2.1035E-01 4.8024E-03 2.2254E-02
1.250 0.3745 2.0854E-01 5.0152E-03 2.2505E-02
1.250 0.3835 1.9722E-01 4.9678E-03 1.9644E-02
1.250 0.3925 1.8450E-01 5.1932E-03 2.0652E-02
1.250 0.4015 1.7421E-01 5.4847E-03 1.8105E-02
1.250 0.4105 1.8104E-01 5.3096E-03 1.8828E-02
1.250 0.4195 1.7692E-01 5.4972E-03 1.7855E-02
1.250 0.4285 1.6950E-01 3.9912E-03 1.2250E-02
1.250 0.4375 1.5922E-01 3.0058E-03 1.6028E-02
1.250 0.4465 1.6616E-01 2.6923E-03 1.6140E-02
1.250 0.4555 1.5493E-01 2.2413E-03 1.4884E-02
1.250 0.4645 1.5336E-01 2.0812E-03 1.4709E-02
1.250 0.4735 1.4752E-01 1.8473E-03 1.4185E-02
1.250 0.4825 1.4586E-01 1.8265E-03 1.3343E-02
1.250 0.4915 1.4491E-01 1.8328E-03 1.3944E-02
1.250 0.5005 1.4225E-01 1.8402E-03 1.4662E-02
1.250 0.5095 1.3706E-01 1.7556E-03 1.4002E-02
1.250 0.5185 1.3600E-01 1.8003E-03 1.3901E-02
1.250 0.5275 1.3198E-01 1.7903E-03 1.3137E-02
1.250 0.5365 1.2875E-01 1.7344E-03 1.2321E-02
1.250 0.5455 1.3000E-01 1.8189E-03 1.2505E-02
1.250 0.5545 1.1845E-01 1.6626E-03 1.2253E-02
1.250 0.5635 1.1646E-01 1.6897E-03 1.1358E-02
1.250 0.5725 1.1594E-01 1.7239E-03 1.1249E-02
1.250 0.5815 1.1463E-01 1.7315E-03 1.0738E-02
1.250 0.5905 1.1269E-01 1.7550E-03 1.0279E-02
1.250 0.5995 1.0631E-01 1.6667E-03 9.6464E-03
1.250 0.6085 1.0572E-01 1.6967E-03 9.5732E-03
1.250 0.6175 1.0046E-01 1.6564E-03 9.7370E-03
1.250 0.6265 1.0077E-01 1.6909E-03 9.6586E-03
1.250 0.6355 9.6218E-02 1.6458E-03 8.2695E-03
1.250 0.6445 9.2057E-02 1.5804E-03 7.8060E-03
1.250 0.6535 9.5267E-02 1.6725E-03 7.4460E-03
1.250 0.6625 9.4894E-02 1.6815E-03 7.9332E-03
1.250 0.6715 9.4685E-02 1.7268E-03 7.5142E-03
1.250 0.6805 8.9172E-02 1.6516E-03 6.5976E-03
1.250 0.6895 8.6885E-02 1.6305E-03 7.2505E-03
1.250 0.6985 8.6424E-02 1.6644E-03 7.6045E-03
1.250 0.7075 8.6443E-02 1.6755E-03 5.9080E-03
1.250 0.7165 8.7336E-02 1.7184E-03 5.8692E-03
1.250 0.7255 8.0681E-02 1.6171E-03 5.2913E-03
1.250 0.7345 7.9199E-02 1.6228E-03 5.4369E-03
1.250 0.7435 7.9869E-02 1.6541E-03 4.9575E-03
1.250 0.7525 7.7191E-02 1.6040E-03 5.3117E-03
1.250 0.7615 7.9280E-02 1.6890E-03 6.5988E-03
1.250 0.7705 7.6142E-02 1.6405E-03 4.0556E-03
1.250 0.7795 7.7535E-02 1.7139E-03 4.7589E-03
1.250 0.7885 7.5249E-02 1.6455E-03 4.4149E-03
1.250 0.7975 7.3018E-02 1.6194E-03 3.9300E-03
1.250 0.8065 7.1651E-02 1.5970E-03 4.9890E-03
1.250 0.8155 7.4535E-02 1.6741E-03 3.4886E-03
1.250 0.8245 7.3583E-02 1.6746E-03 5.0543E-03
1.250 0.8335 7.2865E-02 1.6768E-03 3.9467E-03
1.250 0.8425 7.2524E-02 1.7217E-03 6.0366E-03
1.250 0.8515 7.0153E-02 1.7081E-03 2.6206E-03
1.250 0.8605 6.6512E-02 1.6084E-03 3.2961E-03
1.250 0.8695 6.7639E-02 1.6805E-03 3.7073E-03
1.250 0.8785 6.7422E-02 1.6626E-03 3.3575E-03
1.250 0.8875 6.3253E-02 1.5979E-03 3.2442E-03
1.250 0.8965 6.7413E-02 1.7539E-03 3.8609E-03
1.250 0.9055 6.6510E-02 1.7327E-03 4.3641E-03
1.250 0.9145 6.4066E-02 1.7265E-03 2.7984E-03
1.250 0.9235 6.3230E-02 1.6916E-03 2.4214E-03
1.250 0.9325 6.2592E-02 1.6735E-03 2.1345E-03
1.250 0.9415 6.1257E-02 1.6822E-03 5.6837E-03
1.250 0.9505 6.3369E-02 1.7544E-03 3.5322E-03
1.250 0.9595 6.2504E-02 1.7798E-03 3.3536E-03
1.250 0.9685 5.7778E-02 1.6031E-03 2.9555E-03
1.250 0.9775 5.7115E-02 1.6332E-03 1.5067E-03
1.250 0.9865 5.7353E-02 1.6420E-03 1.8874E-03
1.250 0.9955 5.6914E-02 1.6544E-03 3.1810E-03
1.250 1.0045 5.7103E-02 1.7117E-03 2.1770E-03
1.250 1.0135 5.4515E-02 1.6815E-03 2.5148E-03
1.250 1.0225 5.4920E-02 1.7244E-03 3.2827E-03
1.250 1.0315 5.1330E-02 1.6186E-03 3.0807E-03
1.250 1.0405 5.2111E-02 1.6838E-03 2.3246E-03
1.250 1.0495 5.0672E-02 1.6806E-03 2.9906E-03
1.250 1.0585 4.9017E-02 1.6418E-03 3.5109E-03
1.250 1.0675 4.7479E-02 1.6211E-03 2.0558E-03
1.250 1.0765 4.5582E-02 1.5919E-03 9.2327E-04
1.250 1.0855 4.6448E-02 1.6517E-03 1.5775E-03
1.250 1.0945 4.2250E-02 1.5381E-03 1.8368E-03
1.250 1.1035 4.0315E-02 1.4725E-03 1.4155E-03
1.250 1.1125 4.0013E-02 1.4967E-03 2.8695E-03
1.250 1.1215 3.9649E-02 1.5313E-03 2.6870E-03
1.250 1.1305 4.1926E-02 1.6727E-03 1.7850E-03
1.250 1.1395 3.9491E-02 1.6136E-03 3.9362E-03
1.250 1.1485 3.4376E-02 1.3906E-03 3.0295E-03
1.250 1.1575 3.7562E-02 1.5667E-03 3.3063E-03
1.250 1.1665 3.5686E-02 1.5125E-03 3.8892E-03
1.250 1.1755 3.5611E-02 1.5639E-03 6.9730E-04
1.250 1.1845 3.4292E-02 1.4748E-03 2.2065E-03
1.250 1.1935 3.1568E-02 1.3948E-03 1.8929E-03
1.250 1.2025 3.0133E-02 1.3817E-03 2.0823E-03
1.250 1.2115 3.0295E-02 1.4360E-03 1.5830E-03
1.250 1.2205 2.8773E-02 1.3754E-03 1.5353E-03
1.250 1.2295 2.7888E-02 1.3510E-03 2.1820E-03
1.250 1.2385 2.8749E-02 1.4133E-03 8.2536E-04
1.250 1.2475 2.6903E-02 1.3609E-03 2.5371E-03
1.250 1.2565 2.6450E-02 1.3590E-03 1.6521E-03
1.250 1.2655 2.4246E-02 1.2582E-03 2.0991E-03
1.250 1.2745 2.3800E-02 1.2689E-03 4.5845E-04
1.250 1.2835 2.2299E-02 1.2306E-03 1.4540E-03
1.250 1.2925 2.2021E-02 1.2355E-03 3.3367E-03
1.250 1.3015 2.2104E-02 1.2925E-03 1.8293E-03
1.250 1.3105 1.8900E-02 1.0856E-03 2.5940E-03
1.250 1.3195 1.9056E-02 1.1494E-03 1.3078E-03
1.250 1.3285 1.9651E-02 1.2165E-03 2.0838E-03
1.250 1.3375 1.7885E-02 1.1598E-03 6.5596E-04
1.250 1.3465 1.6105E-02 1.0254E-03 1.0803E-03
1.250 1.3555 1.6075E-02 1.0602E-03 8.6783E-04
1.250 1.3645 1.7521E-02 1.1563E-03 2.2657E-03
1.250 1.3735 1.5546E-02 1.0976E-03 1.0009E-03
1.250 1.3825 1.4299E-02 9.7942E-04 1.5779E-03
1.250 1.3915 1.3807E-02 9.7464E-04 1.9603E-03
1.250 1.4005 1.4308E-02 1.0977E-03 1.6183E-03
1.250 1.4095 1.2569E-02 9.4767E-04 8.0529E-04
1.250 1.4185 1.3759E-02 1.1396E-03 1.7028E-03
1.250 1.4275 1.2958E-02 1.0803E-03 5.1216E-04
1.250 1.4365 1.2108E-02 9.6668E-04 3.0388E-04
1.250 1.4455 1.2528E-02 1.0264E-03 1.9648E-03
1.250 1.4545 9.3629E-03 7.8915E-04 1.8065E-04
1.250 1.4635 1.1610E-02 1.0820E-03 6.4016E-04
1.250 1.4725 1.0859E-02 9.9409E-04 1.3006E-03
1.250 1.4815 9.0384E-03 8.2054E-04 1.0640E-03
1.250 1.4905 1.0622E-02 1.0174E-03 9.1026E-04
1.250 1.4995 1.0963E-02 1.1682E-03 2.7309E-03
1.250 1.5085 7.6022E-03 7.4208E-04 7.5334E-04
1.250 1.5175 7.2875E-03 6.9951E-04 8.2471E-04
1.250 1.5265 9.0165E-03 1.0221E-03 1.6694E-03
1.250 1.5355 8.8667E-03 9.5352E-04 1.0418E-03
1.250 1.5445 7.7161E-03 8.3705E-04 1.0486E-03
1.250 1.5535 9.0600E-03 1.0589E-03 9.2698E-04
1.250 1.5625 6.6774E-03 7.5739E-04 6.6288E-04
1.250 1.5715 6.7513E-03 8.1442E-04 8.5858E-04
1.250 1.5805 7.6603E-03 1.0167E-03 1.9922E-03
1.250 1.5895 7.6048E-03 1.0169E-03 1.1948E-03
1.250 1.5985 7.7779E-03 1.0744E-03 1.3649E-03
1.250 1.6075 5.1086E-03 6.8530E-04 1.0672E-04
1.250 1.6165 5.7844E-03 7.8053E-04 9.9263E-04
1.250 1.6255 5.5286E-03 7.5539E-04 5.1936E-04
1.250 1.6345 6.4955E-03 9.1455E-04 1.4878E-03
1.250 1.6435 5.1264E-03 7.6239E-04 6.6450E-04
1.250 1.6525 5.5644E-03 8.8823E-04 7.4714E-04
1.250 1.6615 4.3779E-03 7.0964E-04 3.0084E-04
1.250 1.6705 3.3666E-03 5.0504E-04 5.6563E-04
1.250 1.6795 4.1127E-03 6.7597E-04 5.0049E-04
1.250 1.6885 3.9106E-03 6.6259E-04 1.0716E-03
1.250 1.6975 3.0990E-03 4.8647E-04 6.2765E-04
1.250 1.7065 4.1353E-03 7.0926E-04 1.1545E-04
1.250 1.7155 4.6489E-03 8.9998E-04 4.1052E-04
1.250 1.7245 3.4216E-03 6.0041E-04 8.3653E-04
1.250 1.7335 2.2644E-03 4.0599E-04 3.9099E-04
1.250 1.7425 4.3436E-03 8.4667E-04 1.4638E-03
1.250 1.7515 3.6992E-03 8.0675E-04 4.0294E-04
1.250 1.7605 4.1117E-03 8.3726E-04 6.2943E-04
1.250 1.7695 2.3244E-03 4.2615E-04 5.7287E-04
1.250 1.7785 6.0418E-03 1.5280E-03 1.0922E-04
1.250 1.7875 3.5283E-03 8.0440E-04 6.3765E-05
1.250 1.7965 2.9663E-03 6.4618E-04 5.3467E-05
1.250 1.8055 4.0302E-03 1.0120E-03 7.2441E-05
1.250 1.8145 1.9469E-03 4.2652E-04 3.5187E-05
1.250 1.8235 3.2663E-03 8.2887E-04 5.8565E-05
1.250 1.8325 2.5418E-03 6.1191E-04 4.5489E-05
1.250 1.8415 2.3870E-03 5.6321E-04 4.2684E-05
1.250 1.8505 3.2078E-03 9.3916E-04 5.7373E-05
1.250 1.8595 2.7000E-03 7.0519E-04 4.8084E-05
1.250 1.8685 1.9790E-03 5.4689E-04 3.5260E-05
1.250 1.8775 1.8979E-03 4.8359E-04 3.3807E-05
1.250 1.8865 2.9295E-03 8.8475E-04 5.1938E-05
1.250 1.8955 1.9301E-03 6.0346E-04 3.4296E-05
1.250 1.9045 1.8759E-03 5.4538E-04 3.3295E-05
1.250 1.9135 2.9530E-03 1.0618E-03 5.2274E-05
1.250 1.9225 2.2859E-03 7.2387E-04 4.0379E-05
1.250 1.9315 1.5912E-03 4.2453E-04 2.8052E-05
1.250 1.9405 1.6090E-03 4.6780E-04 2.8391E-05
1.250 1.9495 3.6548E-03 1.7248E-03 6.4431E-05
1.250 1.9585 2.0021E-03 7.3107E-04 3.5173E-05
1.250 1.9675 1.7381E-03 6.0766E-04 3.0568E-05
1.250 1.9765 4.8458E-03 2.2489E-03 8.5112E-05
1.250 1.9855 2.2392E-03 8.0416E-04 3.9190E-05
1.250 1.9945 1.1421E-03 3.4861E-04 1.9991E-05
1.250 2.0035 1.2764E-03 4.5363E-04 2.2342E-05
1.250 2.0125 1.2489E-03 3.8882E-04 2.1818E-05
1.250 2.0215 3.2978E-03 1.7256E-03 5.7659E-05
1.250 2.0305 1.1819E-03 4.4171E-04 2.0735E-05
1.250 2.0395 1.5201E-03 6.7799E-04 2.6561E-05
1.250 2.0485 2.4936E-03 1.3161E-03 4.3388E-05
1.250 2.0575 1.5187E-03 6.7403E-04 2.6497E-05
1.250 2.0665 7.7866E-04 2.7215E-04 1.3568E-05
1.250 2.0755 1.4925E-03 5.7172E-04 2.5971E-05
1.250 2.0845 1.8130E-03 8.6527E-04 3.1452E-05
1.250 2.0935 1.6292E-03 7.1324E-04 2.8267E-05
1.250 2.1025 1.0846E-03 4.5256E-04 1.8818E-05
1.250 2.1115 1.4287E-03 6.8855E-04 2.4799E-05
1.250 2.1205 7.7128E-04 2.9204E-04 1.3374E-05
1.250 2.1295 1.4148E-03 6.2042E-04 2.4507E-05
1.250 2.1385 7.1436E-04 2.8756E-04 1.2397E-05
1.250 2.1475 2.4708E-03 1.8184E-03 4.3152E-05
1.250 2.1565 6.0110E-04 2.4540E-04 1.0428E-05
1.250 2.1655 4.4328E-04 1.6038E-04 7.6707E-06
1.250 2.1745 1.0256E-03 4.9933E-04 1.7739E-05
1.250 2.1835 1.1100E-03 5.3620E-04 1.9196E-05
1.250 2.1925 1.3821E-03 8.4840E-04 2.3903E-05
1.250 2.2015 1.3472E-03 8.2699E-04 2.3290E-05
1.250 2.2105 3.8079E-04 1.5284E-04 6.5878E-06
1.250 2.2285 8.1549E-04 3.9951E-04 1.4097E-05
1.250 2.2375 8.7559E-04 4.7593E-04 1.5179E-05
1.250 2.2465 7.1500E-04 3.5280E-04 1.2374E-05
1.250 2.2555 1.6698E-03 1.2333E-03 2.8867E-05
1.250 2.2735 1.6666E-03 1.2286E-03 2.8850E-05
1.250 2.2915 9.2341E-05 5.9606E-05 2.5828E-06
1.250 2.3005 8.1292E-04 5.0695E-04 1.4083E-05
1.250 2.3095 9.2787E-04 5.7269E-04 1.6100E-05
1.250 2.3185 2.7798E-04 1.2724E-04 4.8661E-06
1.250 2.3275 4.4447E-04 2.5199E-04 7.7131E-06
1.250 2.3365 4.3523E-04 2.4675E-04 7.6576E-06
1.250 2.3455 4.0599E-04 1.8898E-04 7.0749E-06
1.250 2.3545 5.9661E-04 3.2678E-04 1.0605E-05
1.250 2.3725 1.4736E-04 7.4260E-05 2.6634E-06
1.250 2.3815 4.1200E-04 2.6835E-04 7.1481E-06
1.250 2.3995 6.1249E-04 3.8356E-04 1.0712E-05
1.250 2.4085 1.4140E-04 6.2352E-05 2.4830E-06
1.250 2.4175 3.9029E-04 2.1963E-04 6.8298E-06
1.250 2.4265 4.4271E-04 2.8356E-04 7.7548E-06
1.250 2.4355 3.2099E-04 1.6446E-04 5.6271E-06
1.250 2.4445 2.9554E-04 1.7063E-04 5.2252E-06
1.250 2.4715 4.3605E-04 2.7742E-04 7.6710E-06
1.250 2.4805 1.6532E-04 9.2209E-05 2.9187E-06
1.250 2.4895 6.7722E-04 5.0979E-04 1.1925E-05
1.250 2.4985 1.5983E-04 8.9150E-05 2.8158E-06
1.250 2.5075 3.4936E-04 2.2551E-04 6.1866E-06
1.250 2.5165 2.2913E-04 1.5512E-04 4.1093E-06
1.250 2.5255 6.3412E-04 4.7735E-04 1.1228E-05
1.250 2.5345 3.0511E-04 1.9873E-04 5.4074E-06
1.250 2.5435 3.6860E-04 2.8815E-04 6.6116E-06
1.250 2.5615 2.6472E-04 1.7426E-04 4.7024E-06
1.250 2.5885 2.0247E-04 1.3707E-04 3.6172E-06
1.250 2.5975 1.4965E-04 1.0582E-04 2.7823E-06
1.250 2.6065 4.0566E-04 3.1183E-04 7.2600E-06
1.250 2.6245 1.0754E-04 9.8174E-05 2.3407E-06
1.250 2.6515 2.0640E-04 1.6853E-04 3.7110E-06
1.250 2.6875 1.9583E-04 1.5989E-04 3.6105E-06
1.250 2.7145 2.1999E-04 1.7639E-04 3.9990E-06
1.250 2.7235 1.8626E-04 1.5208E-04 3.4037E-06
1.250 2.7325 2.4535E-04 1.9396E-04 4.4960E-06
1.250 2.7685 2.0480E-04 1.6421E-04 3.7539E-06
1.250 2.7775 7.7134E-05 5.8912E-05 1.4310E-06
1.250 2.7865 1.1440E-04 9.9076E-05 2.2524E-06
1.250 2.7955 2.5455E-04 1.9899E-04 4.6922E-06
1.350 0.2395 2.7218E-01 2.9998E-03 2.7048E-02
1.350 0.2485 2.6620E-01 3.1651E-03 2.7036E-02
1.350 0.2575 2.6541E-01 3.2936E-03 2.7223E-02
1.350 0.2665 2.5220E-01 3.5278E-03 2.5003E-02
1.350 0.2755 2.5567E-01 3.6898E-03 2.6730E-02
1.350 0.2845 2.4275E-01 3.8381E-03 2.4031E-02
1.350 0.2935 2.4925E-01 3.8720E-03 2.4893E-02
1.350 0.3025 2.4638E-01 3.8488E-03 2.4537E-02
1.350 0.3115 2.3716E-01 3.9568E-03 2.3751E-02
1.350 0.3205 2.3139E-01 3.9179E-03 2.3693E-02
1.350 0.3295 2.2249E-01 3.9761E-03 2.3324E-02
1.350 0.3385 2.1908E-01 4.1037E-03 2.2533E-02
1.350 0.3475 2.1165E-01 4.0976E-03 2.1662E-02
1.350 0.3565 2.1348E-01 4.2949E-03 2.1398E-02
1.350 0.3655 2.0415E-01 4.3358E-03 2.0808E-02
1.350 0.3745 2.0492E-01 4.2957E-03 2.3680E-02
1.350 0.3835 2.0035E-01 4.5365E-03 2.0709E-02
1.350 0.3925 1.9331E-01 4.3936E-03 2.0337E-02
1.350 0.4015 1.8637E-01 4.7140E-03 1.9452E-02
1.350 0.4105 1.8605E-01 4.7646E-03 1.8516E-02
1.350 0.4195 1.8530E-01 4.4882E-03 1.8614E-02
1.350 0.4285 1.7878E-01 4.5262E-03 1.8785E-02
1.350 0.4375 1.7517E-01 4.6270E-03 1.7214E-02
1.350 0.4465 1.6868E-01 4.8450E-03 1.8162E-02
1.350 0.4555 1.5965E-01 5.2701E-03 1.5818E-02
1.350 0.4645 1.4972E-01 4.8504E-03 1.5792E-02
1.350 0.4735 1.5480E-01 4.5014E-03 1.5302E-02
1.350 0.4825 1.4642E-01 3.8000E-03 1.0873E-02
1.350 0.4915 1.4083E-01 2.8817E-03 1.3955E-02
1.350 0.5005 1.4056E-01 2.6402E-03 1.4810E-02
1.350 0.5095 1.3358E-01 2.3216E-03 1.3558E-02
1.350 0.5185 1.3120E-01 2.1464E-03 1.3300E-02
1.350 0.5275 1.2849E-01 2.0080E-03 1.3218E-02
1.350 0.5365 1.2561E-01 1.8776E-03 1.2393E-02
1.350 0.5455 1.2305E-01 1.8797E-03 1.2163E-02
1.350 0.5545 1.1780E-01 1.8678E-03 1.2168E-02
1.350 0.5635 1.1687E-01 1.9401E-03 1.1605E-02
1.350 0.5725 1.1576E-01 1.8682E-03 1.1332E-02
1.350 0.5815 1.0802E-01 1.8407E-03 1.0277E-02
1.350 0.5905 1.0849E-01 1.8389E-03 9.9661E-03
1.350 0.5995 1.0479E-01 1.8375E-03 9.5795E-03
1.350 0.6085 1.0242E-01 1.7888E-03 9.1921E-03
1.350 0.6175 9.8460E-02 1.7362E-03 8.8289E-03
1.350 0.6265 9.4887E-02 1.7037E-03 8.3834E-03
1.350 0.6355 9.8250E-02 1.8399E-03 8.7306E-03
1.350 0.6445 9.3310E-02 1.7938E-03 8.1921E-03
1.350 0.6535 8.8012E-02 1.6471E-03 8.0505E-03
1.350 0.6625 8.7120E-02 1.6741E-03 7.5133E-03
1.350 0.6715 8.7147E-02 1.7026E-03 7.4297E-03
1.350 0.6805 8.3085E-02 1.6700E-03 6.4888E-03
1.350 0.6895 8.5649E-02 1.7265E-03 6.3144E-03
1.350 0.6985 8.1862E-02 1.6613E-03 5.6887E-03
1.350 0.7075 7.8199E-02 1.6253E-03 5.4953E-03
1.350 0.7165 7.6316E-02 1.6012E-03 5.5351E-03
1.350 0.7255 7.7094E-02 1.6487E-03 5.2247E-03
1.350 0.7345 7.4269E-02 1.6526E-03 4.5392E-03
1.350 0.7435 7.3659E-02 1.6400E-03 5.4738E-03
1.350 0.7525 7.2042E-02 1.6450E-03 6.3802E-03
1.350 0.7615 6.9706E-02 1.5579E-03 4.7512E-03
1.350 0.7705 7.0683E-02 1.6057E-03 4.7828E-03
1.350 0.7795 7.2215E-02 1.7092E-03 4.7978E-03
1.350 0.7885 6.8398E-02 1.5898E-03 4.5522E-03
1.350 0.7975 6.7226E-02 1.5946E-03 3.2355E-03
1.350 0.8065 6.9369E-02 1.7133E-03 4.3322E-03
1.350 0.8155 6.6240E-02 1.6217E-03 4.0541E-03
1.350 0.8245 6.2587E-02 1.5599E-03 4.3930E-03
1.350 0.8335 6.2821E-02 1.5862E-03 3.5556E-03
1.350 0.8425 6.5656E-02 1.6894E-03 3.0573E-03
1.350 0.8515 6.5550E-02 1.7437E-03 3.5880E-03
1.350 0.8605 6.2395E-02 1.6702E-03 4.3420E-03
1.350 0.8695 6.0628E-02 1.6585E-03 2.0950E-03
1.350 0.8785 6.1584E-02 1.7022E-03 2.6626E-03
1.350 0.8875 6.1311E-02 1.7026E-03 4.4535E-03
1.350 0.8965 5.9394E-02 1.6465E-03 2.8223E-03
1.350 0.9055 6.0797E-02 1.7266E-03 2.5609E-03
1.350 0.9145 5.8076E-02 1.6330E-03 3.1936E-03
1.350 0.9235 5.3943E-02 1.5601E-03 5.1381E-03
1.350 0.9325 5.6930E-02 1.6851E-03 2.0193E-03
1.350 0.9415 5.7651E-02 1.7111E-03 3.7208E-03
1.350 0.9505 5.4994E-02 1.7119E-03 5.0622E-03
1.350 0.9595 5.1951E-02 1.5727E-03 2.2800E-03
1.350 0.9685 5.4147E-02 1.6817E-03 2.1364E-03
1.350 0.9775 5.1041E-02 1.5898E-03 1.9982E-03
1.350 0.9865 5.0507E-02 1.5775E-03 4.0546E-03
1.350 0.9955 5.1194E-02 1.6906E-03 2.2067E-03
1.350 1.0045 4.9001E-02 1.5940E-03 4.0710E-03
1.350 1.0135 4.7682E-02 1.5305E-03 3.5683E-03
1.350 1.0225 4.9896E-02 1.7266E-03 4.2969E-03
1.350 1.0315 4.5010E-02 1.4824E-03 4.3674E-03
1.350 1.0405 4.5110E-02 1.5852E-03 3.2716E-03
1.350 1.0495 4.7656E-02 1.6857E-03 5.0706E-03
1.350 1.0585 4.3003E-02 1.5527E-03 3.1890E-03
1.350 1.0675 4.2772E-02 1.5714E-03 2.7161E-03
1.350 1.0765 4.0263E-02 1.4996E-03 2.2412E-03
1.350 1.0855 4.4744E-02 1.7033E-03 2.0850E-03
1.350 1.0945 4.0180E-02 1.5561E-03 2.7079E-03
1.350 1.1035 3.6560E-02 1.4541E-03 2.9257E-03
1.350 1.1125 3.9799E-02 1.5685E-03 2.2316E-03
1.350 1.1215 3.7638E-02 1.5438E-03 2.7122E-03
1.350 1.1305 3.3600E-02 1.3860E-03 1.1333E-03
1.350 1.1395 3.5372E-02 1.4921E-03 2.7959E-03
1.350 1.1485 3.1983E-02 1.3645E-03 3.7050E-03
1.350 1.1575 3.1791E-02 1.4258E-03 9.8171E-04
1.350 1.1665 2.7740E-02 1.2696E-03 2.1717E-03
1.350 1.1755 2.8368E-02 1.3418E-03 2.7507E-03
1.350 1.1845 3.0367E-02 1.4781E-03 2.5836E-03
1.350 1.1935 2.7887E-02 1.3473E-03 2.2480E-03
1.350 1.2025 2.8943E-02 1.4399E-03 9.6849E-04
1.350 1.2115 2.6859E-02 1.3738E-03 9.2142E-04
1.350 1.2205 2.6104E-02 1.3828E-03 2.3313E-03
1.350 1.2295 2.4711E-02 1.3554E-03 1.2949E-03
1.350 1.2385 2.3951E-02 1.3225E-03 2.2273E-03
1.350 1.2475 2.2649E-02 1.2406E-03 1.6063E-03
1.350 1.2565 2.0369E-02 1.1590E-03 1.5462E-03
1.350 1.2655 2.1299E-02 1.2582E-03 8.5562E-04
1.350 1.2745 2.3304E-02 1.4594E-03 2.2779E-03
1.350 1.2835 1.7840E-02 1.0638E-03 1.1793E-03
1.350 1.2925 1.8599E-02 1.1915E-03 2.2637E-03
1.350 1.3015 1.6433E-02 1.0831E-03 5.4698E-04
1.350 1.3105 1.5612E-02 1.0056E-03 1.1512E-03
1.350 1.3195 1.4632E-02 9.9662E-04 6.5970E-04
1.350 1.3285 1.6144E-02 1.1251E-03 8.1688E-04
1.350 1.3375 1.5841E-02 1.1516E-03 3.2145E-04
1.350 1.3465 1.5421E-02 1.1367E-03 1.5699E-03
1.350 1.3555 1.3517E-02 1.0514E-03 1.7007E-03
1.350 1.3645 1.4216E-02 1.1210E-03 2.3121E-03
1.350 1.3735 1.4090E-02 1.1640E-03 1.1757E-03
1.350 1.3825 1.2020E-02 9.8611E-04 1.5691E-03
1.350 1.3915 1.0797E-02 9.1103E-04 1.4254E-03
1.350 1.4005 1.2446E-02 1.1068E-03 9.5115E-04
1.350 1.4095 1.2579E-02 1.1573E-03 1.1406E-03
1.350 1.4185 9.4678E-03 8.3977E-04 5.2831E-04
1.350 1.4275 9.2219E-03 8.3936E-04 1.0517E-03
1.350 1.4365 8.7176E-03 8.3686E-04 9.3500E-04
1.350 1.4455 9.6514E-03 9.4691E-04 9.3378E-04
1.350 1.4545 9.7782E-03 1.0318E-03 1.0688E-03
1.350 1.4635 8.1204E-03 8.3020E-04 1.7387E-03
1.350 1.4725 8.9437E-03 1.0084E-03 6.0244E-04
1.350 1.4815 9.0614E-03 1.0582E-03 1.7796E-03
1.350 1.4905 7.4878E-03 8.6914E-04 1.4743E-04
1.350 1.4995 6.8453E-03 7.9225E-04 1.3497E-04
1.350 1.5085 5.7916E-03 6.3753E-04 5.5446E-04
1.350 1.5175 7.5376E-03 9.7381E-04 1.5838E-03
1.350 1.5265 6.5900E-03 8.2390E-04 8.5595E-04
1.350 1.5355 6.0536E-03 7.8629E-04 6.5132E-04
1.350 1.5445 6.8956E-03 8.8668E-04 4.6935E-04
1.350 1.5535 7.6601E-03 1.1317E-03 1.7788E-03
1.350 1.5625 5.5877E-03 8.1040E-04 1.0733E-03
1.350 1.5715 5.5206E-03 8.0763E-04 8.7119E-04
1.350 1.5805 5.5340E-03 8.9612E-04 3.2017E-04
1.350 1.5895 5.2629E-03 8.0727E-04 1.5596E-04
1.350 1.5985 4.2144E-03 6.4656E-04 9.3118E-04
1.350 1.6075 3.6380E-03 5.7128E-04 7.9479E-05
1.350 1.6165 3.2999E-03 4.9086E-04 3.6140E-04
1.350 1.6255 4.3816E-03 7.4971E-04 2.9535E-04
1.350 1.6345 4.4903E-03 8.2426E-04 5.9232E-04
1.350 1.6435 3.8634E-03 6.6998E-04 7.0513E-04
1.350 1.6525 3.5435E-03 6.3127E-04 3.6219E-04
1.350 1.6615 3.9533E-03 8.3459E-04 2.3210E-04
1.350 1.6705 3.2729E-03 6.6090E-04 1.0198E-03
1.350 1.6795 3.8418E-03 8.0357E-04 1.1296E-03
1.350 1.6885 2.5140E-03 4.5694E-04 5.2385E-04
1.350 1.6975 3.1193E-03 6.3030E-04 5.9249E-05
1.350 1.7065 4.7161E-03 1.1943E-03 8.9516E-05
1.350 1.7155 2.3785E-03 4.7769E-04 4.5551E-05
1.350 1.7245 2.8639E-03 6.3450E-04 4.5515E-04
1.350 1.7335 2.9666E-03 6.6306E-04 5.5988E-05
1.350 1.7425 2.5688E-03 6.1739E-04 4.8409E-05
1.350 1.7515 2.5353E-03 5.7063E-04 4.7657E-05
1.350 1.7605 2.3592E-03 5.4307E-04 2.6164E-04
1.350 1.7695 1.8780E-03 4.8297E-04 3.5393E-05
1.350 1.7785 2.3999E-03 6.4255E-04 4.4865E-05
1.350 1.7875 2.8026E-03 8.3317E-04 5.2461E-05
1.350 1.7965 2.3063E-03 5.9751E-04 4.2953E-05
1.350 1.8055 1.9415E-03 4.9736E-04 3.6096E-05
1.350 1.8145 1.9331E-03 4.8097E-04 3.5949E-05
1.350 1.8235 1.3361E-03 3.3885E-04 2.4751E-05
1.350 1.8325 1.9040E-03 5.2218E-04 3.5232E-05
1.350 1.8415 1.7270E-03 5.0727E-04 3.1953E-05
1.350 1.8505 1.6865E-03 4.9428E-04 3.1093E-05
1.350 1.8595 1.9921E-03 6.6724E-04 3.6663E-05
1.350 1.8685 1.3711E-03 4.0768E-04 2.5252E-05
1.350 1.8775 2.3593E-03 8.1107E-04 4.3246E-05
1.350 1.8865 1.4599E-03 4.9839E-04 2.6756E-05
1.350 1.8955 2.8339E-03 1.2350E-03 5.1860E-05
1.350 1.9045 2.6596E-03 1.1607E-03 4.8632E-05
1.350 1.9135 1.4610E-03 5.1652E-04 2.6663E-05
1.350 1.9225 1.2773E-03 4.3487E-04 2.3242E-05
1.350 1.9315 2.9069E-03 1.3735E-03 5.2833E-05
1.350 1.9405 1.2424E-03 4.2082E-04 2.2548E-05
1.350 1.9495 8.6794E-04 2.8084E-04 1.5732E-05
1.350 1.9585 1.0270E-03 3.6946E-04 1.8603E-05
1.350 1.9675 1.0485E-03 3.7481E-04 1.8951E-05
1.350 1.9765 2.0370E-03 1.0865E-03 3.7220E-05
1.350 1.9855 2.7115E-03 1.6419E-03 4.8864E-05
1.350 1.9945 1.2217E-03 5.4962E-04 2.2026E-05
1.350 2.0035 8.0080E-04 3.7501E-04 1.4840E-05
1.350 2.0125 1.2219E-03 5.9859E-04 2.1947E-05
1.350 2.0215 9.8430E-04 4.4747E-04 1.7689E-05
1.350 2.0305 1.4165E-03 6.8266E-04 2.5405E-05
1.350 2.0395 7.5797E-04 3.2560E-04 1.3572E-05
1.350 2.0485 5.3506E-04 2.2383E-04 9.5769E-06
1.350 2.0575 9.7715E-04 4.0662E-04 1.7511E-05
1.350 2.0665 9.2373E-04 4.5580E-04 1.6513E-05
1.350 2.0755 6.9508E-04 2.9723E-04 1.2416E-05
1.350 2.0845 6.4158E-04 3.2640E-04 1.1449E-05
1.350 2.0935 6.4058E-04 2.9653E-04 1.1417E-05
1.350 2.1025 9.4708E-04 5.9586E-04 1.7060E-05
1.350 2.1115 1.2065E-03 9.1204E-04 2.2566E-05
1.350 2.1205 6.9733E-04 3.1701E-04 1.2410E-05
1.350 2.1295 4.3353E-04 2.0754E-04 7.7095E-06
1.350 2.1385 4.0623E-04 1.8095E-04 7.2179E-06
1.350 2.1565 1.2695E-03 9.4900E-04 2.2542E-05
1.350 2.1655 4.9396E-04 2.5130E-04 8.7465E-06
1.350 2.1745 1.2723E-03 9.4834E-04 2.2868E-05
1.350 2.1925 4.2110E-04 1.8274E-04 7.4782E-06
1.350 2.2015 1.2398E-03 9.2163E-04 2.2067E-05
1.350 2.2105 4.4500E-04 2.5229E-04 7.9039E-06
1.350 2.2285 4.8325E-04 2.7015E-04 8.5661E-06
1.350 2.2375 7.0693E-04 5.3993E-04 1.2558E-05
1.350 2.2645 1.8248E-04 9.4232E-05 3.2606E-06
1.350 2.2825 6.2640E-04 4.7842E-04 1.1144E-05
1.350 2.2915 1.2749E-04 6.0472E-05 2.2723E-06
1.350 2.3005 3.6542E-04 2.3801E-04 6.5007E-06
1.350 2.3095 8.7674E-04 6.5348E-04 1.5580E-05
1.350 2.3185 9.0488E-04 6.7268E-04 1.6423E-05
1.350 2.3455 5.7974E-04 4.4035E-04 1.0326E-05
1.350 2.3635 3.8462E-04 3.0067E-04 6.9544E-06
1.350 2.3815 3.6894E-04 2.0394E-04 6.6199E-06
1.350 2.3905 2.9454E-04 1.9184E-04 5.2930E-06
1.350 2.3995 3.1490E-04 2.0326E-04 5.6750E-06
1.350 2.4085 3.4728E-04 2.7148E-04 6.2417E-06
1.350 2.4175 4.1621E-04 3.1994E-04 7.6099E-06
1.350 2.4625 2.4094E-04 1.9319E-04 4.4435E-06
1.350 2.5075 1.8896E-04 1.5429E-04 3.4388E-06
1.350 2.5165 1.2384E-04 8.7566E-05 2.2938E-06
1.350 2.5525 1.5451E-04 1.0460E-04 2.8203E-06
1.350 2.5615 1.1403E-04 8.0633E-05 2.1546E-06
1.350 2.5705 1.4965E-04 1.0131E-04 2.7880E-06
1.350 2.6065 1.3195E-04 1.1040E-04 2.5514E-06
1.350 2.6155 1.3000E-04 1.0877E-04 2.4124E-06
1.350 2.6425 1.9914E-04 1.5744E-04 3.7019E-06
1.350 2.6695 7.1619E-05 6.5379E-05 1.3345E-06
1.350 2.6965 1.3759E-04 1.1234E-04 2.5626E-06
1.350 2.7145 1.5640E-04 1.2540E-04 2.9519E-06
1.350 2.7505 6.3759E-05 5.8204E-05 1.2051E-06
1.350 2.7685 1.0374E-04 8.6794E-05 1.9568E-06
1.450 0.2485 2.6625E-01 3.0339E-03 2.8550E-02
1.450 0.2575 2.5956E-01 3.1545E-03 2.6854E-02
1.450 0.2665 2.5373E-01 3.2232E-03 2.6828E-02
1.450 0.2755 2.5358E-01 3.4132E-03 2.6164E-02
1.450 0.2845 2.4371E-01 3.5014E-03 2.3824E-02
1.450 0.2935 2.3935E-01 3.6039E-03 2.4491E-02
1.450 0.3025 2.4007E-01 3.7459E-03 2.3864E-02
1.450 0.3115 2.3282E-01 4.0349E-03 2.3162E-02
1.450 0.3205 2.2530E-01 4.1701E-03 2.2376E-02
1.450 0.3295 2.2496E-01 4.1666E-03 2.3325E-02
1.450 0.3385 2.1638E-01 4.1022E-03 2.4966E-02
1.450 0.3475 2.2100E-01 3.9847E-03 2.7153E-02
1.450 0.3565 2.0839E-01 4.1980E-03 2.7004E-02
1.450 0.3655 2.1251E-01 4.3520E-03 2.1148E-02
1.450 0.3745 1.9938E-01 4.2314E-03 1.9973E-02
1.450 0.3835 1.9261E-01 4.4821E-03 2.0402E-02
1.450 0.3925 1.9649E-01 4.2162E-03 2.0133E-02
1.450 0.4015 1.8933E-01 4.2988E-03 1.8803E-02
1.450 0.4105 1.9237E-01 4.3421E-03 1.9874E-02
1.450 0.4195 1.7753E-01 4.3914E-03 1.8172E-02
1.450 0.4285 1.7629E-01 4.5318E-03 1.7946E-02
1.450 0.4375 1.6968E-01 4.7970E-03 1.7610E-02
1.450 0.4465 1.6332E-01 4.5715E-03 1.7259E-02
1.450 0.4555 1.5699E-01 4.7373E-03 1.5480E-02
1.450 0.4645 1.5614E-01 4.3224E-03 1.5374E-02
1.450 0.4735 1.4673E-01 4.6332E-03 1.4850E-02
1.450 0.4825 1.4330E-01 4.4111E-03 1.4514E-02
1.450 0.4915 1.3710E-01 4.5225E-03 1.3686E-02
1.450 0.5005 1.3685E-01 4.7112E-03 1.4832E-02
1.450 0.5095 1.3142E-01 4.5671E-03 1.3887E-02
1.450 0.5185 1.2965E-01 4.5732E-03 1.2392E-02
1.450 0.5275 1.1815E-01 4.6605E-03 1.2365E-02
1.450 0.5365 1.1463E-01 4.4289E-03 1.0844E-02
1.450 0.5455 1.1826E-01 3.3367E-03 1.3560E-02
1.450 0.5545 1.1200E-01 2.7841E-03 1.1149E-02
1.450 0.5635 1.1041E-01 2.4359E-03 1.1437E-02
1.450 0.5725 1.0818E-01 2.2527E-03 1.2243E-02
1.450 0.5815 1.0535E-01 2.1299E-03 1.1139E-02
1.450 0.5905 1.0137E-01 1.9547E-03 9.7877E-03
1.450 0.5995 9.9679E-02 1.8340E-03 9.7484E-03
1.450 0.6085 9.3598E-02 1.8011E-03 8.8522E-03
1.450 0.6175 9.8595E-02 1.9342E-03 9.3169E-03
1.450 0.6265 9.1619E-02 1.9057E-03 8.8222E-03
1.450 0.6355 8.7344E-02 1.8264E-03 8.4968E-03
1.450 0.6445 8.7717E-02 1.8741E-03 9.0053E-03
1.450 0.6535 8.3484E-02 1.8249E-03 7.3971E-03
1.450 0.6625 8.0238E-02 1.7526E-03 8.1582E-03
1.450 0.6715 8.2268E-02 1.8594E-03 7.1628E-03
1.450 0.6805 7.7223E-02 1.7403E-03 6.2724E-03
1.450 0.6895 7.9014E-02 1.8059E-03 6.7646E-03
1.450 0.6985 7.6890E-02 1.7920E-03 5.8135E-03
1.450 0.7075 7.2213E-02 1.6969E-03 5.2650E-03
1.450 0.7165 7.3220E-02 1.7100E-03 6.1304E-03
1.450 0.7255 7.0993E-02 1.7178E-03 6.5159E-03
1.450 0.7345 7.0516E-02 1.6985E-03 5.0344E-03
1.450 0.7435 6.8551E-02 1.6076E-03 4.6570E-03
1.450 0.7525 6.8163E-02 1.7162E-03 5.1560E-03
1.450 0.7615 6.7607E-02 1.6592E-03 4.2777E-03
1.450 0.7705 6.8694E-02 1.6644E-03 5.7501E-03
1.450 0.7795 6.6428E-02 1.6576E-03 4.3617E-03
1.450 0.7885 6.2846E-02 1.6194E-03 5.9724E-03
1.450 0.7975 6.2027E-02 1.6111E-03 4.7085E-03
1.450 0.8065 6.1843E-02 1.6127E-03 4.0048E-03
1.450 0.8155 5.9396E-02 1.5462E-03 4.6689E-03
1.450 0.8245 6.0454E-02 1.6611E-03 2.8202E-03
1.450 0.8335 5.7962E-02 1.5998E-03 3.8389E-03
1.450 0.8425 6.0182E-02 1.6884E-03 3.2238E-03
1.450 0.8515 5.6354E-02 1.5932E-03 2.4590E-03
1.450 0.8605 5.7474E-02 1.6317E-03 4.1996E-03
1.450 0.8695 5.5319E-02 1.6609E-03 3.3069E-03
1.450 0.8785 5.4824E-02 1.5800E-03 3.4523E-03
1.450 0.8875 5.4956E-02 1.6115E-03 2.9401E-03
1.450 0.8965 5.2150E-02 1.5175E-03 3.1834E-03
1.450 0.9055 5.3230E-02 1.6306E-03 3.2060E-03
1.450 0.9145 5.3900E-02 1.7061E-03 2.9526E-03
1.450 0.9235 5.2610E-02 1.6798E-03 2.6451E-03
1.450 0.9325 4.9961E-02 1.6114E-03 2.0540E-03
1.450 0.9415 5.1526E-02 1.6385E-03 4.6668E-03
1.450 0.9505 4.7267E-02 1.5452E-03 2.7265E-03
1.450 0.9595 4.7492E-02 1.6179E-03 2.1701E-03
1.450 0.9685 4.7525E-02 1.6357E-03 2.6122E-03
1.450 0.9775 4.5103E-02 1.5461E-03 2.0294E-03
1.450 0.9865 4.6689E-02 1.6382E-03 1.8512E-03
1.450 0.9955 4.4680E-02 1.6499E-03 3.2622E-03
1.450 1.0045 4.4312E-02 1.6019E-03 3.6908E-03
1.450 1.0135 4.3492E-02 1.5883E-03 2.3797E-03
1.450 1.0225 4.1668E-02 1.5903E-03 1.4940E-03
1.450 1.0315 3.8964E-02 1.5077E-03 3.2544E-03
1.450 1.0405 4.1145E-02 1.5934E-03 3.0623E-03
1.450 1.0495 3.9173E-02 1.5764E-03 2.9999E-03
1.450 1.0585 3.7871E-02 1.4856E-03 2.8687E-03
1.450 1.0675 3.6870E-02 1.5365E-03 2.8535E-03
1.450 1.0765 3.5577E-02 1.4842E-03 2.2633E-03
1.450 1.0855 3.6930E-02 1.5483E-03 1.7639E-03
1.450 1.0945 3.3725E-02 1.5273E-03 1.7836E-03
1.450 1.1035 3.2359E-02 1.4413E-03 1.8077E-03
1.450 1.1125 3.4750E-02 1.6094E-03 2.9931E-03
1.450 1.1215 3.3202E-02 1.4949E-03 2.0979E-03
1.450 1.1305 3.2776E-02 1.5329E-03 1.6757E-03
1.450 1.1395 3.4519E-02 1.6623E-03 1.9236E-03
1.450 1.1485 2.8854E-02 1.4321E-03 1.3252E-03
1.450 1.1575 2.7700E-02 1.4060E-03 3.0503E-03
1.450 1.1665 2.6791E-02 1.3619E-03 1.6797E-03
1.450 1.1755 2.9563E-02 1.5119E-03 1.3644E-03
1.450 1.1845 2.3429E-02 1.2185E-03 2.4323E-03
1.450 1.1935 2.5007E-02 1.3586E-03 1.8516E-03
1.450 1.2025 2.4725E-02 1.4050E-03 2.8595E-03
1.450 1.2115 2.2028E-02 1.2666E-03 6.2268E-04
1.450 1.2205 2.2718E-02 1.3197E-03 1.7611E-03
1.450 1.2295 1.7175E-02 1.0315E-03 6.1838E-04
1.450 1.2385 1.9113E-02 1.1198E-03 6.6678E-04
1.450 1.2475 2.0265E-02 1.2822E-03 4.9661E-04
1.450 1.2565 1.9548E-02 1.2953E-03 7.8203E-04
1.450 1.2655 1.9702E-02 1.2887E-03 1.1591E-03
1.450 1.2745 1.8115E-02 1.1738E-03 1.5828E-03
1.450 1.2835 1.8027E-02 1.2943E-03 1.9695E-03
1.450 1.2925 1.5722E-02 1.1348E-03 9.7411E-04
1.450 1.3015 1.6782E-02 1.2709E-03 3.6046E-04
1.450 1.3105 1.5487E-02 1.1474E-03 1.4741E-03
1.450 1.3195 1.5172E-02 1.2315E-03 4.7888E-04
1.450 1.3285 1.4413E-02 1.2157E-03 2.1781E-03
1.450 1.3375 1.3220E-02 1.0905E-03 1.4280E-03
1.450 1.3465 1.2764E-02 1.1018E-03 5.6816E-04
1.450 1.3555 1.0852E-02 9.8029E-04 8.4276E-04
1.450 1.3645 1.1441E-02 1.0295E-03 3.0408E-04
1.450 1.3735 1.1333E-02 1.0396E-03 1.4522E-03
1.450 1.3825 1.0757E-02 1.0092E-03 6.2551E-04
1.450 1.3915 1.0587E-02 1.0258E-03 2.1312E-03
1.450 1.4005 8.7980E-03 8.9526E-04 1.7396E-03
1.450 1.4095 9.0817E-03 9.6834E-04 1.3756E-03
1.450 1.4185 9.7951E-03 1.0333E-03 1.4583E-03
1.450 1.4275 6.4118E-03 6.6616E-04 9.6919E-04
1.450 1.4365 8.4714E-03 9.6680E-04 1.0444E-03
1.450 1.4455 6.9467E-03 7.7352E-04 8.3790E-04
1.450 1.4545 6.6189E-03 7.9455E-04 5.8636E-04
1.450 1.4635 7.9933E-03 9.7628E-04 9.5854E-04
1.450 1.4725 6.4264E-03 7.8598E-04 1.6973E-03
1.450 1.4815 6.5812E-03 8.8041E-04 1.3082E-03
1.450 1.4905 5.7929E-03 7.7044E-04 1.0720E-03
1.450 1.4995 7.1641E-03 9.6979E-04 1.0968E-03
1.450 1.5085 5.9936E-03 8.0191E-04 6.6430E-04
1.450 1.5175 5.6641E-03 8.0380E-04 8.4186E-04
1.450 1.5265 6.0602E-03 9.0982E-04 5.5001E-04
1.450 1.5355 5.5962E-03 8.4982E-04 5.5484E-04
1.450 1.5445 4.1001E-03 6.1248E-04 6.8865E-04
1.450 1.5535 4.2358E-03 6.7080E-04 7.3495E-04
1.450 1.5625 4.3469E-03 7.1693E-04 6.3953E-04
1.450 1.5715 4.6835E-03 8.4126E-04 1.2037E-03
1.450 1.5805 5.6404E-03 1.0449E-03 2.7440E-04
1.450 1.5895 3.1700E-03 5.8094E-04 8.3619E-04
1.450 1.5985 3.7473E-03 6.6310E-04 2.7125E-04
1.450 1.6075 4.6199E-03 8.9649E-04 4.9736E-04
1.450 1.6165 3.1372E-03 5.4931E-04 1.2509E-03
1.450 1.6255 2.7436E-03 5.0202E-04 6.6106E-04
1.450 1.6345 2.4636E-03 4.9509E-04 3.9057E-04
1.450 1.6435 2.4884E-03 4.3008E-04 5.4760E-04
1.450 1.6525 2.7887E-03 5.8226E-04 5.6560E-05
1.450 1.6615 2.1770E-03 4.4758E-04 4.3469E-05
1.450 1.6705 3.6984E-03 8.4315E-04 2.9812E-04
1.450 1.6795 3.5958E-03 9.5169E-04 7.1534E-05
1.450 1.6885 1.8513E-03 4.5055E-04 3.6897E-05
1.450 1.6975 2.0712E-03 4.5904E-04 9.6851E-05
1.450 1.7065 2.4448E-03 6.1483E-04 4.8342E-05
1.450 1.7155 2.4207E-03 6.7322E-04 4.7794E-05
1.450 1.7245 3.1053E-03 8.9208E-04 8.1730E-04
1.450 1.7335 1.7907E-03 4.7117E-04 3.5207E-05
1.450 1.7425 2.0066E-03 5.7778E-04 3.9429E-05
1.450 1.7515 2.1599E-03 5.9043E-04 1.1166E-04
1.450 1.7605 1.4453E-03 3.6686E-04 5.8337E-05
1.450 1.7695 1.4713E-03 4.4702E-04 2.8721E-05
1.450 1.7785 1.5626E-03 4.1472E-04 7.3044E-05
1.450 1.7875 1.4678E-03 4.4379E-04 3.0319E-05
1.450 1.7965 2.8817E-03 1.0165E-03 5.4073E-05
1.450 1.8055 1.9812E-03 7.3446E-04 3.8406E-05
1.450 1.8145 1.6141E-03 5.7697E-04 3.1158E-05
1.450 1.8235 1.3930E-03 4.5985E-04 2.6834E-05
1.450 1.8325 1.0808E-03 3.8273E-04 2.0778E-05
1.450 1.8415 9.6773E-04 2.9622E-04 1.8560E-05
1.450 1.8505 1.6903E-03 7.6291E-04 3.2445E-05
1.450 1.8595 1.1996E-03 4.5592E-04 2.2916E-05
1.450 1.8685 2.4725E-03 1.0775E-03 4.7187E-05
1.450 1.8775 3.8183E-04 1.4469E-04 7.7847E-06
1.450 1.8865 1.2702E-03 4.7338E-04 2.4202E-05
1.450 1.8955 1.0366E-03 3.7289E-04 1.9662E-05
1.450 1.9045 1.5130E-03 6.7482E-04 2.8704E-05
1.450 1.9135 2.3922E-03 1.2645E-03 4.5459E-05
1.450 1.9225 8.5043E-04 3.6904E-04 1.6058E-05
1.450 1.9315 1.4966E-03 8.1078E-04 2.8576E-05
1.450 1.9405 1.5655E-03 8.4307E-04 2.9424E-05
1.450 1.9585 6.3069E-04 2.7886E-04 1.1833E-05
1.450 1.9675 1.4558E-03 7.8187E-04 2.7287E-05
1.450 1.9765 1.0798E-03 4.8289E-04 2.0169E-05
1.450 1.9855 6.5968E-04 3.0892E-04 1.2280E-05
1.450 1.9945 1.2062E-03 7.5223E-04 2.2433E-05
1.450 2.0035 1.0676E-03 5.8028E-04 1.9833E-05
1.450 2.0125 1.4373E-03 8.8229E-04 2.6803E-05
1.450 2.0215 9.0569E-04 4.9606E-04 1.6810E-05
1.450 2.0305 3.6767E-04 1.4126E-04 6.8125E-06
1.450 2.0395 1.0158E-03 6.3348E-04 1.8809E-05
1.450 2.0575 4.7557E-04 2.4558E-04 8.8184E-06
1.450 2.0665 4.2972E-04 2.2388E-04 8.0226E-06
1.450 2.0755 1.8580E-03 1.3654E-03 3.4265E-05
1.450 2.0845 5.0405E-04 2.8577E-04 9.2985E-06
1.450 2.0935 6.2810E-04 4.9100E-04 1.2198E-05
1.450 2.1115 5.9062E-04 3.2648E-04 1.0865E-05
1.450 2.1205 1.6977E-04 9.1689E-05 3.5286E-06
1.450 2.1295 3.7075E-04 2.4717E-04 6.8924E-06
1.450 2.1385 4.4996E-04 2.5321E-04 8.3251E-06
1.450 2.1565 4.5286E-04 2.9232E-04 8.4154E-06
1.450 2.1655 5.5014E-04 3.4794E-04 1.0142E-05
1.450 2.1835 1.7334E-04 1.2659E-04 3.4381E-06
1.450 2.1925 4.5521E-04 3.5586E-04 8.3282E-06
1.450 2.2015 3.9370E-04 3.1125E-04 7.2460E-06
1.450 2.2105 2.3950E-04 1.4169E-04 4.4014E-06
1.450 2.2285 2.1195E-04 1.4626E-04 3.8790E-06
1.450 2.2375 2.6549E-04 1.5328E-04 4.8871E-06
1.450 2.2465 3.8807E-04 3.0337E-04 7.0965E-06
1.450 2.2555 2.9422E-04 2.3590E-04 5.6372E-06
1.450 2.2735 1.5988E-04 1.1305E-04 3.1822E-06
1.450 2.3275 1.7304E-04 1.4477E-04 3.4120E-06
1.450 2.3635 2.3179E-04 1.5097E-04 4.2567E-06
1.450 2.3815 4.5382E-05 3.4661E-05 8.8138E-07
1.450 2.3905 7.8960E-05 6.0307E-05 1.4760E-06
1.450 2.4085 1.9871E-04 1.5932E-04 3.6796E-06
1.450 2.4445 1.0469E-04 9.0663E-05 1.9533E-06
1.450 2.4805 2.1798E-04 1.7041E-04 4.1607E-06
1.450 2.6875 3.3295E-05 3.3295E-05 6.4890E-07
1.550 0.2665 2.5913E-01 3.1438E-03 2.5741E-02
1.550 0.2755 2.5159E-01 3.1773E-03 2.6288E-02
1.550 0.2845 2.4580E-01 3.3529E-03 2.7435E-02
1.550 0.2935 2.4020E-01 3.4785E-03 2.5195E-02
1.550 0.3025 2.3808E-01 3.5525E-03 2.5937E-02
1.550 0.3115 2.2843E-01 3.7165E-03 2.3260E-02
1.550 0.3205 2.3245E-01 3.7266E-03 2.3114E-02
1.550 0.3295 2.1828E-01 4.0200E-03 2.2335E-02
1.550 0.3385 2.2367E-01 3.9979E-03 2.2112E-02
1.550 0.3475 2.2005E-01 4.3020E-03 2.2785E-02
1.550 0.3565 2.1382E-01 4.2951E-03 2.2143E-02
1.550 0.3655 2.0679E-01 4.4482E-03 2.1191E-02
1.550 0.3745 1.9696E-01 4.5024E-03 2.0670E-02
1.550 0.3835 1.9627E-01 4.3417E-03 2.1432E-02
1.550 0.3925 1.8170E-01 4.4778E-03 2.6663E-02
1.550 0.4015 1.8506E-01 4.4301E-03 2.2314E-02
1.550 0.4105 1.7796E-01 4.4018E-03 2.6755E-02
1.550 0.4195 1.8220E-01 4.3446E-03 2.4045E-02
1.550 0.4285 1.7386E-01 4.6334E-03 2.0121E-02
1.550 0.4375 1.7038E-01 4.3245E-03 1.7427E-02
1.550 0.4465 1.6282E-01 4.3769E-03 1.5992E-02
1.550 0.4555 1.5989E-01 4.3875E-03 1.7567E-02
1.550 0.4645 1.5444E-01 4.2718E-03 1.7109E-02
1.550 0.4735 1.3851E-01 4.2966E-03 1.4041E-02
1.550 0.4825 1.5118E-01 4.3694E-03 1.4797E-02
1.550 0.4915 1.4225E-01 4.5244E-03 1.4121E-02
1.550 0.5005 1.3396E-01 4.3162E-03 1.4468E-02
1.550 0.5095 1.3227E-01 4.2788E-03 1.3621E-02
1.550 0.5185 1.2525E-01 4.4980E-03 1.3645E-02
1.550 0.5275 1.3364E-01 4.4698E-03 1.3822E-02
1.550 0.5365 1.2000E-01 4.4982E-03 1.4890E-02
1.550 0.5455 1.1730E-01 4.2071E-03 1.3692E-02
1.550 0.5545 1.1177E-01 4.4045E-03 1.2137E-02
1.550 0.5635 1.0979E-01 4.1936E-03 1.1201E-02
1.550 0.5725 1.0491E-01 4.2867E-03 1.0417E-02
1.550 0.5815 9.6784E-02 4.2313E-03 8.8609E-03
1.550 0.5905 9.9395E-02 4.2586E-03 1.0130E-02
1.550 0.5995 9.4237E-02 4.2547E-03 1.0042E-02
1.550 0.6085 9.3516E-02 3.6466E-03 9.9521E-03
1.550 0.6175 9.4548E-02 3.0555E-03 9.8729E-03
1.550 0.6265 9.0595E-02 2.6354E-03 9.8024E-03
1.550 0.6355 8.7110E-02 2.3687E-03 7.8313E-03
1.550 0.6445 8.4364E-02 2.2034E-03 9.5442E-03
1.550 0.6535 7.9796E-02 1.9753E-03 7.9988E-03
1.550 0.6625 8.2426E-02 1.8372E-03 7.3811E-03
1.550 0.6715 7.9134E-02 1.8298E-03 6.9030E-03
1.550 0.6805 7.3071E-02 1.7177E-03 6.2368E-03
1.550 0.6895 7.3424E-02 1.7755E-03 6.2925E-03
1.550 0.6985 7.0831E-02 1.7428E-03 8.4410E-03
1.550 0.7075 7.1183E-02 1.8347E-03 8.3252E-03
1.550 0.7165 6.7895E-02 1.7677E-03 5.3339E-03
1.550 0.7255 6.4749E-02 1.6845E-03 5.6058E-03
1.550 0.7345 6.4521E-02 1.7928E-03 4.6499E-03
1.550 0.7435 6.3459E-02 1.7763E-03 4.7895E-03
1.550 0.7525 6.1453E-02 1.6685E-03 4.9948E-03
1.550 0.7615 5.8403E-02 1.6431E-03 5.2214E-03
1.550 0.7705 5.8865E-02 1.6772E-03 4.1993E-03
1.550 0.7795 5.4360E-02 1.5726E-03 4.7406E-03
1.550 0.7885 5.7037E-02 1.6744E-03 3.9217E-03
1.550 0.7975 5.5256E-02 1.6287E-03 3.7880E-03
1.550 0.8065 5.9277E-02 1.8065E-03 3.5590E-03
1.550 0.8155 5.5066E-02 1.7015E-03 3.2088E-03
1.550 0.8245 5.3220E-02 1.5900E-03 4.7363E-03
1.550 0.8335 5.7308E-02 1.7977E-03 3.9272E-03
1.550 0.8425 5.3564E-02 1.6514E-03 3.9927E-03
1.550 0.8515 5.4724E-02 1.7488E-03 2.4449E-03
1.550 0.8605 5.0430E-02 1.6102E-03 5.9118E-03
1.550 0.8695 5.0538E-02 1.5828E-03 2.1794E-03
1.550 0.8785 4.9853E-02 1.5942E-03 3.7716E-03
1.550 0.8875 5.3098E-02 1.7399E-03 3.6794E-03
1.550 0.8965 5.2408E-02 1.7596E-03 2.2914E-03
1.550 0.9055 4.8220E-02 1.5862E-03 3.2067E-03
1.550 0.9145 4.8280E-02 1.6262E-03 2.9816E-03
1.550 0.9235 4.5138E-02 1.5541E-03 1.5938E-03
1.550 0.9325 4.4422E-02 1.5993E-03 2.3875E-03
1.550 0.9415 4.6919E-02 1.6561E-03 2.6163E-03
1.550 0.9505 4.6020E-02 1.6080E-03 2.0031E-03
1.550 0.9595 4.2619E-02 1.5082E-03 2.1304E-03
1.550 0.9685 4.2063E-02 1.5595E-03 3.7100E-03
1.550 0.9775 4.2838E-02 1.6309E-03 3.7179E-03
1.550 0.9865 4.2395E-02 1.6363E-03 1.6818E-03
1.550 0.9955 4.1808E-02 1.6681E-03 2.5158E-03
1.550 1.0045 3.9092E-02 1.5738E-03 2.3836E-03
1.550 1.0135 4.3459E-02 1.7472E-03 2.8855E-03
1.550 1.0225 3.8507E-02 1.6032E-03 2.7425E-03
1.550 1.0315 3.6085E-02 1.5407E-03 1.1391E-03
1.550 1.0405 3.5563E-02 1.5306E-03 1.9595E-03
1.550 1.0495 3.4254E-02 1.4626E-03 2.7317E-03
1.550 1.0585 3.4184E-02 1.5221E-03 2.1999E-03
1.550 1.0675 3.3059E-02 1.4987E-03 1.7061E-03
1.550 1.0765 3.2682E-02 1.5000E-03 3.4502E-03
1.550 1.0855 3.2997E-02 1.5986E-03 2.3354E-03
1.550 1.0945 3.0005E-02 1.3973E-03 1.4159E-03
1.550 1.1035 2.9639E-02 1.4966E-03 2.0297E-03
1.550 1.1125 2.9500E-02 1.5305E-03 1.2821E-03
1.550 1.1215 2.6199E-02 1.3308E-03 8.3995E-04
1.550 1.1305 2.6484E-02 1.3678E-03 3.5920E-03
1.550 1.1395 2.6063E-02 1.3907E-03 2.0607E-03
1.550 1.1485 2.6647E-02 1.4214E-03 1.5953E-03
1.550 1.1575 2.3753E-02 1.2372E-03 3.6357E-03
1.550 1.1665 2.3443E-02 1.4191E-03 1.6275E-03
1.550 1.1755 2.2101E-02 1.3084E-03 1.6534E-03
1.550 1.1845 2.2045E-02 1.2986E-03 2.1909E-03
1.550 1.1935 1.9412E-02 1.1556E-03 9.3514E-04
1.550 1.2025 1.9921E-02 1.1853E-03 1.8099E-03
1.550 1.2115 1.9193E-02 1.1937E-03 2.2818E-03
1.550 1.2205 2.1338E-02 1.4003E-03 2.8429E-03
1.550 1.2295 1.8619E-02 1.1893E-03 1.9069E-03
1.550 1.2385 1.7103E-02 1.1861E-03 1.1275E-03
1.550 1.2475 1.7638E-02 1.2989E-03 2.0164E-03
1.550 1.2565 1.7370E-02 1.3523E-03 1.5672E-03
1.550 1.2655 1.5056E-02 1.0942E-03 1.4712E-03
1.550 1.2745 1.4856E-02 1.1338E-03 1.3609E-03
1.550 1.2835 1.5073E-02 1.2356E-03 6.2440E-04
1.550 1.2925 1.3051E-02 1.0582E-03 5.5223E-04
1.550 1.3015 1.2922E-02 1.0787E-03 1.3216E-03
1.550 1.3105 1.2676E-02 1.0717E-03 5.0257E-04
1.550 1.3195 1.1243E-02 1.0270E-03 3.1560E-04
1.550 1.3285 1.0582E-02 9.7118E-04 1.4527E-03
1.550 1.3375 1.3346E-02 1.2434E-03 2.2471E-03
1.550 1.3465 9.3468E-03 8.5523E-04 1.0500E-03
1.550 1.3555 1.0954E-02 1.1196E-03 2.2525E-03
1.550 1.3645 7.8865E-03 7.7994E-04 8.2906E-04
1.550 1.3735 9.9379E-03 1.0394E-03 2.6548E-03
1.550 1.3825 8.1203E-03 8.8832E-04 2.1992E-04
1.550 1.3915 6.6668E-03 7.0249E-04 5.8749E-04
1.550 1.4005 7.9436E-03 8.8476E-04 1.5712E-03
1.550 1.4095 7.9088E-03 9.3125E-04 6.4327E-04
1.550 1.4185 7.0894E-03 8.4630E-04 1.7341E-03
1.550 1.4275 7.0530E-03 8.5834E-04 3.3980E-04
1.550 1.4365 5.6931E-03 7.2712E-04 4.4126E-04
1.550 1.4455 6.3975E-03 7.8503E-04 1.1807E-03
1.550 1.4545 5.8687E-03 8.3308E-04 6.0890E-04
1.550 1.4635 5.2724E-03 6.7171E-04 1.0498E-03
1.550 1.4725 4.9927E-03 6.6996E-04 6.0345E-04
1.550 1.4815 4.5993E-03 6.5330E-04 3.2331E-04
1.550 1.4905 4.2872E-03 6.4277E-04 1.7857E-03
1.550 1.4995 4.1247E-03 6.3497E-04 8.9996E-04
1.550 1.5085 5.2383E-03 8.2291E-04 6.8840E-04
1.550 1.5175 4.6789E-03 7.7933E-04 1.6012E-03
1.550 1.5265 4.2050E-03 7.1994E-04 1.1511E-03
1.550 1.5355 5.2425E-03 9.6342E-04 1.4822E-03
1.550 1.5445 3.9152E-03 7.1674E-04 9.6023E-04
1.550 1.5535 2.8108E-03 4.9098E-04 8.1555E-04
1.550 1.5625 4.3983E-03 8.1936E-04 2.8050E-04
1.550 1.5715 2.7717E-03 4.8992E-04 3.0222E-04
1.550 1.5805 2.7651E-03 4.8486E-04 1.9206E-04
1.550 1.5895 4.5052E-03 1.1156E-03 9.6065E-05
1.550 1.5985 4.0304E-03 8.9274E-04 2.9433E-04
1.550 1.6075 2.3403E-03 4.6913E-04 1.6647E-04
1.550 1.6165 3.1770E-03 6.7755E-04 1.7332E-04
1.550 1.6255 2.0474E-03 4.2059E-04 7.1473E-05
1.550 1.6345 2.9269E-03 6.8988E-04 6.1677E-05
1.550 1.6435 2.5631E-03 7.0452E-04 5.4035E-05
1.550 1.6525 3.0050E-03 7.6828E-04 9.8308E-05
1.550 1.6615 1.2386E-03 2.9412E-04 4.7193E-04
1.550 1.6705 1.7738E-03 4.4563E-04 4.7085E-05
1.550 1.6795 1.6699E-03 4.1193E-04 6.1141E-05
1.550 1.6885 2.6281E-03 7.6096E-04 4.0934E-04
1.550 1.6975 2.4956E-03 6.9192E-04 9.5269E-05
1.550 1.7065 3.1403E-03 1.0728E-03 2.2164E-04
1.550 1.7155 2.9041E-03 9.2099E-04 5.9995E-05
1.550 1.7245 1.2764E-03 3.3392E-04 4.9508E-05
1.550 1.7335 1.3020E-03 4.0012E-04 2.6770E-05
1.550 1.7425 2.4075E-03 8.8430E-04 4.9396E-05
1.550 1.7515 1.0395E-03 3.0589E-04 2.1275E-05
1.550 1.7605 2.6034E-03 1.0687E-03 5.3155E-05
1.550 1.7695 2.1795E-03 1.1394E-03 7.6727E-04
1.550 1.7785 1.5156E-03 6.4811E-04 3.0886E-05
1.550 1.7875 1.4531E-03 5.6755E-04 2.7400E-05
1.550 1.7965 1.1309E-03 3.5648E-04 2.8306E-04
1.550 1.8055 6.8923E-04 2.2370E-04 1.0550E-04
1.550 1.8145 1.9379E-03 1.0534E-03 3.9005E-05
1.550 1.8235 1.6839E-03 8.2495E-04 3.4076E-05
1.550 1.8325 9.3043E-04 3.5984E-04 1.8664E-05
1.550 1.8415 1.2326E-03 6.1632E-04 2.4666E-05
1.550 1.8505 2.5567E-03 1.5589E-03 5.1075E-05
1.550 1.8685 1.1222E-03 4.7256E-04 2.2357E-05
1.550 1.8775 7.7928E-04 3.4010E-04 1.5451E-05
1.550 1.8865 8.7227E-04 4.0378E-04 1.7375E-05
1.550 1.8955 4.0877E-04 1.6685E-04 6.1258E-05
1.550 1.9045 5.0541E-04 2.7260E-04 1.0367E-05
1.550 1.9135 6.6219E-04 3.8232E-04 1.3300E-05
1.550 1.9225 8.0623E-04 4.0523E-04 1.5835E-05
1.550 1.9315 9.1810E-04 5.0750E-04 1.8061E-05
1.550 1.9405 8.8323E-04 4.8822E-04 1.7323E-05
1.550 1.9495 6.1399E-04 3.5106E-04 1.2029E-05
1.550 1.9675 4.0901E-04 1.6620E-04 4.3193E-05
1.550 1.9765 1.2388E-03 7.6243E-04 2.4099E-05
1.550 1.9855 1.6287E-04 9.4034E-05 3.3128E-06
1.550 2.0125 3.9014E-04 2.6412E-04 8.5006E-06
1.550 2.0215 2.1190E-04 1.3678E-04 4.1043E-06
1.550 2.0305 3.7523E-04 2.1909E-04 7.2481E-06
1.550 2.0395 3.1645E-04 1.6844E-04 6.1143E-06
1.550 2.0485 3.5053E-04 2.0467E-04 6.7352E-06
1.550 2.0575 7.3958E-04 5.6487E-04 1.4294E-05
1.550 2.0755 2.3076E-04 1.4131E-04 4.4205E-06
1.550 2.0845 1.4892E-04 8.0424E-05 2.8798E-06
1.550 2.0935 2.1629E-04 1.3245E-04 4.1582E-06
1.550 2.1025 3.1426E-04 2.5659E-04 6.7335E-06
1.550 2.1115 3.3831E-04 2.2270E-04 6.4539E-06
1.550 2.1205 2.6231E-04 1.7758E-04 5.0119E-06
1.550 2.1385 1.2332E-04 9.4189E-05 2.4113E-06
1.550 2.1475 1.7946E-04 1.2689E-04 3.4304E-06
1.550 2.1565 1.3061E-04 8.4309E-05 2.5688E-06
1.550 2.1655 1.4087E-04 1.0288E-04 2.6744E-06
1.550 2.1745 2.0517E-04 1.7166E-04 4.3931E-06
1.550 2.2105 4.3898E-04 3.3528E-04 8.5229E-06
1.550 2.2915 2.2983E-04 1.8170E-04 4.3908E-06
1.550 2.3365 6.3414E-05 4.2539E-05 1.2154E-06
1.550 2.3635 7.0849E-05 6.4676E-05 1.3568E-06
1.550 2.3905 6.6115E-05 6.0355E-05 1.3447E-06
1.550 2.3995 1.0775E-04 9.0149E-05 2.1039E-06
1.550 2.5075 3.3597E-05 2.7432E-05 6.6928E-07
1.550 2.5165 9.8886E-05 8.0740E-05 2.0528E-06
1.550 2.5255 8.0866E-05 6.7657E-05 1.6050E-06
1.550 2.5615 6.0141E-05 5.2083E-05 1.2203E-06
1.550 2.6335 2.6282E-05 2.6282E-05 5.2624E-07
1.550 2.7685 1.4127E-05 1.2896E-05 2.8971E-07
1.650 0.2845 2.4805E-01 3.3522E-03 2.4459E-02
1.650 0.2935 2.4365E-01 3.4611E-03 2.4951E-02
1.650 0.3025 2.3756E-01 3.5148E-03 2.3986E-02
1.650 0.3115 2.3189E-01 3.4703E-03 2.3675E-02
1.650 0.3205 2.2458E-01 3.5210E-03 2.3867E-02
1.650 0.3295 2.2604E-01 3.6311E-03 2.4306E-02
1.650 0.3385 2.1614E-01 3.7070E-03 2.4795E-02
1.650 0.3475 2.1446E-01 3.8094E-03 2.5523E-02
1.650 0.3565 2.0647E-01 3.9010E-03 2.0638E-02
1.650 0.3655 2.0813E-01 4.0075E-03 2.1247E-02
1.650 0.3745 1.9345E-01 4.1618E-03 1.9083E-02
1.650 0.3835 1.9103E-01 4.0829E-03 2.0580E-02
1.650 0.3925 1.8838E-01 4.1825E-03 1.9821E-02
1.650 0.4015 1.8670E-01 4.5757E-03 2.1269E-02
1.650 0.4105 1.8564E-01 4.4280E-03 2.2660E-02
1.650 0.4195 1.7154E-01 4.5101E-03 1.7941E-02
1.650 0.4285 1.6989E-01 4.5717E-03 1.6721E-02
1.650 0.4375 1.6516E-01 4.6969E-03 2.0631E-02
1.650 0.4465 1.6733E-01 4.6207E-03 2.1363E-02
1.650 0.4555 1.5224E-01 4.6234E-03 1.9433E-02
1.650 0.4645 1.5671E-01 4.7750E-03 1.6909E-02
1.650 0.4735 1.4637E-01 4.7927E-03 1.4495E-02
1.650 0.4825 1.4743E-01 4.4799E-03 1.4559E-02
1.650 0.4915 1.4785E-01 4.6988E-03 1.6265E-02
1.650 0.5005 1.3330E-01 4.8488E-03 1.4759E-02
1.650 0.5095 1.3373E-01 4.3414E-03 1.3024E-02
1.650 0.5185 1.2857E-01 4.3201E-03 1.3097E-02
1.650 0.5275 1.2299E-01 4.5133E-03 1.2174E-02
1.650 0.5365 1.1621E-01 4.2799E-03 1.2742E-02
1.650 0.5455 1.1806E-01 4.5040E-03 1.1372E-02
1.650 0.5545 1.1063E-01 4.2552E-03 1.1960E-02
1.650 0.5635 1.0951E-01 3.9834E-03 1.1970E-02
1.650 0.5725 1.0883E-01 4.0953E-03 1.1587E-02
1.650 0.5815 1.0519E-01 4.1083E-03 1.0660E-02
1.650 0.5905 9.9226E-02 4.4171E-03 1.1124E-02
1.650 0.5995 9.0783E-02 4.4240E-03 9.2437E-03
1.650 0.6085 9.3472E-02 4.2432E-03 8.6833E-03
1.650 0.6175 9.9736E-02 4.1775E-03 9.4872E-03
1.650 0.6265 8.9359E-02 4.0160E-03 1.0676E-02
1.650 0.6355 8.4297E-02 4.3488E-03 8.0127E-03
1.650 0.6445 8.3323E-02 3.9507E-03 8.3978E-03
1.650 0.6535 7.3065E-02 4.1261E-03 6.2814E-03
1.650 0.6625 7.4107E-02 4.2014E-03 6.2541E-03
1.650 0.6715 8.0131E-02 3.8132E-03 7.8060E-03
1.650 0.6805 6.4272E-02 3.1057E-03 6.5664E-03
1.650 0.6895 6.7553E-02 2.7695E-03 6.0751E-03
1.650 0.6985 6.4558E-02 2.4199E-03 5.3304E-03
1.650 0.7075 6.5617E-02 2.2652E-03 5.5920E-03
1.650 0.7165 6.6322E-02 2.1910E-03 5.4236E-03
1.650 0.7255 6.6120E-02 2.0833E-03 5.5729E-03
1.650 0.7345 6.1007E-02 1.8168E-03 6.4168E-03
1.650 0.7435 5.5393E-02 1.6139E-03 4.3320E-03
1.650 0.7525 6.2786E-02 1.8181E-03 4.2226E-03
1.650 0.7615 6.0827E-02 1.7964E-03 4.9818E-03
1.650 0.7705 5.5218E-02 1.6481E-03 4.2629E-03
1.650 0.7795 5.7588E-02 1.7377E-03 4.3008E-03
1.650 0.7885 5.2553E-02 1.6620E-03 3.7872E-03
1.650 0.7975 5.4027E-02 1.6187E-03 5.6692E-03
1.650 0.8065 5.0326E-02 1.6248E-03 3.0802E-03
1.650 0.8155 5.1578E-02 1.6421E-03 3.5094E-03
1.650 0.8245 4.9902E-02 1.6773E-03 3.4297E-03
1.650 0.8335 4.9140E-02 1.6434E-03 2.8489E-03
1.650 0.8425 4.7935E-02 1.6105E-03 3.2485E-03
1.650 0.8515 4.4296E-02 1.6347E-03 3.6721E-03
1.650 0.8605 4.5704E-02 1.5996E-03 2.9419E-03
1.650 0.8695 4.5160E-02 1.7214E-03 2.1857E-03
1.650 0.8785 4.4116E-02 1.6805E-03 2.2715E-03
1.650 0.8875 4.7299E-02 1.7148E-03 3.4756E-03
1.650 0.8965 4.3447E-02 1.7177E-03 2.5607E-03
1.650 0.9055 3.7921E-02 1.4461E-03 2.6443E-03
1.650 0.9145 4.1140E-02 1.6040E-03 3.9385E-03
1.650 0.9235 3.9719E-02 1.5915E-03 2.4752E-03
1.650 0.9325 4.0900E-02 1.6173E-03 3.2862E-03
1.650 0.9415 4.0491E-02 1.7300E-03 3.1430E-03
1.650 0.9505 3.9896E-02 1.6812E-03 2.8783E-03
1.650 0.9595 3.9878E-02 1.6326E-03 2.1830E-03
1.650 0.9685 3.8317E-02 1.6083E-03 2.7742E-03
1.650 0.9775 3.7892E-02 1.6350E-03 2.5311E-03
1.650 0.9865 3.8575E-02 1.7184E-03 2.6492E-03
1.650 0.9955 3.7573E-02 1.6258E-03 3.1868E-03
1.650 1.0045 3.4097E-02 1.5448E-03 3.3611E-03
1.650 1.0135 3.6014E-02 1.6152E-03 2.9160E-03
1.650 1.0225 3.3009E-02 1.5227E-03 3.9240E-03
1.650 1.0315 3.2526E-02 1.5636E-03 3.0493E-03
1.650 1.0405 2.7741E-02 1.2874E-03 2.7715E-03
1.650 1.0495 3.1813E-02 1.5581E-03 1.7592E-03
1.650 1.0585 3.0526E-02 1.3951E-03 2.4391E-03
1.650 1.0675 3.0536E-02 1.5638E-03 2.4963E-03
1.650 1.0765 2.7498E-02 1.3473E-03 3.0853E-03
1.650 1.0855 2.9561E-02 1.5248E-03 1.2225E-03
1.650 1.0945 2.7985E-02 1.4800E-03 1.7707E-03
1.650 1.1035 2.8267E-02 1.4656E-03 2.6299E-03
1.650 1.1125 2.6480E-02 1.3782E-03 3.9694E-03
1.650 1.1215 2.5161E-02 1.3019E-03 1.7284E-03
1.650 1.1305 2.4269E-02 1.3755E-03 2.0568E-03
1.650 1.1395 2.3015E-02 1.3296E-03 1.9189E-03
1.650 1.1485 2.0977E-02 1.2513E-03 1.6758E-03
1.650 1.1575 1.9784E-02 1.1425E-03 2.7878E-03
1.650 1.1665 2.2983E-02 1.4952E-03 1.2963E-03
1.650 1.1755 2.0605E-02 1.3005E-03 1.3549E-03
1.650 1.1845 1.8612E-02 1.2384E-03 2.0459E-03
1.650 1.1935 2.1595E-02 1.4384E-03 1.4088E-03
1.650 1.2025 1.9192E-02 1.2437E-03 1.9258E-03
1.650 1.2115 1.6420E-02 1.2190E-03 1.3725E-03
1.650 1.2205 1.6567E-02 1.1741E-03 3.1071E-03
1.650 1.2295 1.6040E-02 1.2555E-03 1.4534E-03
1.650 1.2385 1.4946E-02 1.1005E-03 1.5705E-03
1.650 1.2475 1.3823E-02 1.0656E-03 2.4214E-03
1.650 1.2565 1.3503E-02 1.1348E-03 2.6129E-03
1.650 1.2655 1.2912E-02 1.1213E-03 1.3021E-03
1.650 1.2745 1.3283E-02 1.1531E-03 7.7146E-04
1.650 1.2835 1.3500E-02 1.1723E-03 1.2069E-03
1.650 1.2925 1.1212E-02 1.0761E-03 1.3876E-03
1.650 1.3015 1.2037E-02 1.1876E-03 1.2176E-03
1.650 1.3105 1.1054E-02 1.1103E-03 6.9297E-04
1.650 1.3195 9.9539E-03 9.7170E-04 8.8770E-04
1.650 1.3285 8.9604E-03 9.6369E-04 3.4679E-04
1.650 1.3375 9.6319E-03 1.0479E-03 6.3328E-04
1.650 1.3465 8.0023E-03 8.2921E-04 3.4684E-04
1.650 1.3555 8.5060E-03 9.1806E-04 6.4556E-04
1.650 1.3645 7.2489E-03 8.3037E-04 1.9450E-03
1.650 1.3735 8.4203E-03 1.0019E-03 2.9020E-03
1.650 1.3825 7.6867E-03 9.4440E-04 9.6964E-04
1.650 1.3915 6.5587E-03 8.7865E-04 4.2174E-04
1.650 1.4005 6.1020E-03 7.6182E-04 1.0900E-03
1.650 1.4095 5.1103E-03 6.7198E-04 8.6894E-04
1.650 1.4185 6.0104E-03 8.1935E-04 7.4851E-04
1.650 1.4275 4.5930E-03 6.3718E-04 4.1955E-04
1.650 1.4365 6.4063E-03 9.6081E-04 9.6095E-04
1.650 1.4455 5.4957E-03 8.2057E-04 1.2455E-03
1.650 1.4545 4.3086E-03 6.4007E-04 1.7970E-04
1.650 1.4635 4.4700E-03 6.9628E-04 5.8497E-04
1.650 1.4725 4.6067E-03 7.3568E-04 6.5025E-04
1.650 1.4815 4.2637E-03 7.1568E-04 1.1517E-03
1.650 1.4905 5.2372E-03 9.2839E-04 6.2026E-04
1.650 1.4995 4.2274E-03 7.8591E-04 9.8134E-04
1.650 1.5085 3.3637E-03 5.7967E-04 1.9622E-04
1.650 1.5175 3.6822E-03 6.5469E-04 3.8927E-04
1.650 1.5265 3.4914E-03 6.4898E-04 1.7624E-04
1.650 1.5355 3.9180E-03 7.1962E-04 6.9248E-04
1.650 1.5445 2.6991E-03 4.8136E-04 4.0691E-04
1.650 1.5535 2.5363E-03 5.8646E-04 1.8798E-04
1.650 1.5625 2.1530E-03 5.0255E-04 3.6628E-04
1.650 1.5715 2.5699E-03 5.3441E-04 5.6469E-05
1.650 1.5805 3.6190E-03 1.0679E-03 8.1403E-05
1.650 1.5895 2.2309E-03 4.8360E-04 1.2156E-04
1.650 1.5985 2.2338E-03 5.3971E-04 6.3266E-04
1.650 1.6075 2.9676E-03 7.2176E-04 2.3618E-04
1.650 1.6165 2.2589E-03 5.7598E-04 6.4539E-05
1.650 1.6255 1.9187E-03 4.2362E-04 2.2133E-04
1.650 1.6345 1.9042E-03 4.5038E-04 6.4769E-05
1.650 1.6435 2.2336E-03 5.9136E-04 8.6615E-05
1.650 1.6525 1.2879E-03 3.6700E-04 2.8392E-05
1.650 1.6615 1.8294E-03 4.9188E-04 7.1827E-05
1.650 1.6705 1.8826E-03 6.0741E-04 2.3425E-04
1.650 1.6795 1.8196E-03 5.3009E-04 2.7674E-04
1.650 1.6885 1.8180E-03 5.5387E-04 7.8367E-04
1.650 1.6975 1.5442E-03 6.2955E-04 1.8102E-03
1.650 1.7065 1.0187E-03 3.2042E-04 1.1739E-04
1.650 1.7155 2.1591E-03 8.4393E-04 4.6837E-05
1.650 1.7245 1.5950E-03 6.3943E-04 3.4531E-05
1.650 1.7335 1.0827E-03 4.5294E-04 2.3371E-05
1.650 1.7425 1.9414E-03 8.0785E-04 4.1771E-05
1.650 1.7515 1.9052E-03 6.8581E-04 4.9572E-04
1.650 1.7605 1.3986E-03 5.5650E-04 3.0016E-05
1.650 1.7695 2.3982E-03 1.2848E-03 5.1274E-05
1.650 1.7785 1.1225E-03 4.2143E-04 8.8746E-05
1.650 1.7875 1.1307E-03 5.2340E-04 2.4014E-05
1.650 1.7965 1.0276E-03 4.7834E-04 2.2006E-05
1.650 1.8055 1.0303E-03 5.8410E-04 2.2260E-05
1.650 1.8145 5.2598E-04 2.5644E-04 4.1308E-04
1.650 1.8235 1.5590E-03 7.5490E-04 3.2841E-05
1.650 1.8325 9.1864E-04 4.0372E-04 1.5241E-04
1.650 1.8415 3.9966E-04 1.7959E-04 8.3830E-06
1.650 1.8505 1.4729E-03 6.8446E-04 2.5965E-04
1.650 1.8595 1.5786E-03 9.7431E-04 3.2963E-05
1.650 1.8685 6.6945E-04 4.4908E-04 3.3487E-04
1.650 1.8775 1.5542E-03 1.1700E-03 3.2631E-05
1.650 1.8865 5.6324E-04 2.6746E-04 1.1696E-05
1.650 1.8955 1.1079E-03 1.0114E-03 3.7052E-04
1.650 1.9045 6.3450E-04 3.4965E-04 2.6923E-04
1.650 1.9135 6.1571E-04 3.4908E-04 1.2671E-05
1.650 1.9225 3.7687E-04 1.7176E-04 1.8559E-04
1.650 1.9315 4.8745E-04 2.8143E-04 1.0115E-05
1.650 1.9405 4.3751E-04 2.2794E-04 8.9907E-06
1.650 1.9495 7.0154E-04 4.4633E-04 1.4322E-05
1.650 1.9585 2.6047E-04 1.4528E-04 5.3716E-06
1.650 1.9675 2.6446E-04 1.3855E-04 3.6272E-05
1.650 1.9765 1.5657E-04 8.7106E-05 3.3912E-06
1.650 1.9945 3.3238E-04 2.2502E-04 6.7279E-06
1.650 2.0035 2.8042E-04 1.9351E-04 5.6835E-06
1.650 2.0125 3.0910E-04 2.0926E-04 6.2714E-06
1.650 2.0215 2.9912E-04 1.5451E-04 5.7138E-06
1.650 2.0395 3.1261E-04 2.0841E-04 6.2735E-06
1.650 2.0485 3.5226E-04 2.8244E-04 7.0661E-06
1.650 2.0575 4.8618E-04 3.7660E-04 9.7341E-06
1.650 2.1025 2.0550E-04 1.7193E-04 4.4011E-06
1.650 2.1115 3.7122E-04 2.3617E-04 7.4513E-06
1.650 2.1385 2.1671E-04 1.7695E-04 4.3217E-06
1.650 2.1475 3.1497E-04 2.4622E-04 6.2387E-06
1.650 2.1745 1.2754E-04 1.1045E-04 2.5287E-06
1.650 2.1835 6.1858E-05 5.0507E-05 1.4308E-06
1.650 2.2285 7.1109E-05 5.4311E-05 1.4076E-06
1.650 2.2555 4.8954E-05 3.9971E-05 9.6302E-07
1.650 2.3005 6.4005E-05 5.8429E-05 1.2694E-06
1.650 2.3095 8.3096E-05 7.1964E-05 1.6657E-06
1.650 2.3635 3.5623E-05 3.5623E-05 7.1701E-07
1.650 2.4085 6.3140E-05 5.4680E-05 1.3510E-06
1.650 2.4895 2.5848E-05 2.5848E-05 5.6376E-07
1.750 0.3115 2.3599E-01 3.5639E-03 2.3410E-02
1.750 0.3205 2.2967E-01 3.6852E-03 2.3021E-02
1.750 0.3295 2.2544E-01 3.6237E-03 2.2981E-02
1.750 0.3385 2.1579E-01 3.6403E-03 2.1285E-02
1.750 0.3475 2.0584E-01 3.7053E-03 2.1401E-02
1.750 0.3565 2.0164E-01 3.7662E-03 2.1675E-02
1.750 0.3655 1.9814E-01 3.7452E-03 2.1974E-02
1.750 0.3745 1.9720E-01 3.6474E-03 2.2116E-02
1.750 0.3835 1.8600E-01 3.8145E-03 2.0249E-02
1.750 0.3925 1.8176E-01 3.9564E-03 2.0835E-02
1.750 0.4015 1.8619E-01 3.9936E-03 1.8890E-02
1.750 0.4105 1.7517E-01 4.2149E-03 2.0006E-02
1.750 0.4195 1.7513E-01 4.2225E-03 1.9202E-02
1.750 0.4285 1.7125E-01 4.3127E-03 1.8462E-02
1.750 0.4375 1.6107E-01 4.4987E-03 1.7589E-02
1.750 0.4465 1.6953E-01 4.3494E-03 1.7936E-02
1.750 0.4555 1.6062E-01 4.4299E-03 1.6526E-02
1.750 0.4645 1.4953E-01 4.4365E-03 1.5730E-02
1.750 0.4735 1.4964E-01 4.5678E-03 1.4980E-02
1.750 0.4825 1.3810E-01 4.8229E-03 1.4315E-02
1.750 0.4915 1.4462E-01 4.7069E-03 1.4501E-02
1.750 0.5005 1.3702E-01 4.7953E-03 1.5190E-02
1.750 0.5095 1.3294E-01 4.7071E-03 1.3900E-02
1.750 0.5185 1.2844E-01 4.3990E-03 1.3198E-02
1.750 0.5275 1.2349E-01 4.8148E-03 1.4478E-02
1.750 0.5365 1.1115E-01 4.6063E-03 1.2715E-02
1.750 0.5455 1.1630E-01 4.6478E-03 1.3874E-02
1.750 0.5545 1.0660E-01 4.4633E-03 1.4230E-02
1.750 0.5635 9.4016E-02 4.7113E-03 1.1973E-02
1.750 0.5725 9.3771E-02 4.9100E-03 9.7872E-03
1.750 0.5815 9.6427E-02 4.3239E-03 1.2043E-02
1.750 0.5905 1.0396E-01 4.0880E-03 1.0508E-02
1.750 0.5995 1.0190E-01 4.0686E-03 1.3323E-02
1.750 0.6085 9.2755E-02 4.4104E-03 8.5847E-03
1.750 0.6175 8.6896E-02 4.2079E-03 8.8860E-03
1.750 0.6265 8.5728E-02 4.5196E-03 8.6640E-03
1.750 0.6355 7.8340E-02 4.2694E-03 8.5817E-03
1.750 0.6445 7.4734E-02 4.0151E-03 1.0206E-02
1.750 0.6535 7.7072E-02 4.0964E-03 7.0561E-03
1.750 0.6625 7.1789E-02 3.7509E-03 6.5682E-03
1.750 0.6715 6.6745E-02 3.8577E-03 8.1276E-03
1.750 0.6805 7.2289E-02 3.4143E-03 6.1045E-03
1.750 0.6895 5.9892E-02 3.6208E-03 6.2523E-03
1.750 0.6985 5.8901E-02 3.7183E-03 4.7840E-03
1.750 0.7075 6.2466E-02 4.2084E-03 7.5468E-03
1.750 0.7165 6.4682E-02 3.6918E-03 5.5854E-03
1.750 0.7255 5.7667E-02 3.8561E-03 7.5450E-03
1.750 0.7345 5.4885E-02 3.7658E-03 4.3593E-03
1.750 0.7435 6.0252E-02 3.6873E-03 6.1242E-03
1.750 0.7525 5.6777E-02 3.2070E-03 6.3131E-03
1.750 0.7615 5.8440E-02 3.2271E-03 5.4568E-03
1.750 0.7705 5.4390E-02 2.5776E-03 3.9781E-03
1.750 0.7795 5.6157E-02 2.3709E-03 8.1375E-03
1.750 0.7885 4.9175E-02 2.1869E-03 4.8263E-03
1.750 0.7975 5.3532E-02 2.1262E-03 4.0519E-03
1.750 0.8065 5.0813E-02 1.9639E-03 4.9484E-03
1.750 0.8155 4.6905E-02 1.7885E-03 4.9613E-03
1.750 0.8245 4.9888E-02 1.8082E-03 3.9674E-03
1.750 0.8335 4.6130E-02 1.6859E-03 3.2841E-03
1.750 0.8425 4.6106E-02 1.6492E-03 4.0388E-03
1.750 0.8515 4.7311E-02 1.7594E-03 2.7476E-03
1.750 0.8605 4.3786E-02 1.5917E-03 2.5271E-03
1.750 0.8695 4.1062E-02 1.5750E-03 2.5807E-03
1.750 0.8785 4.4222E-02 1.7738E-03 4.3697E-03
1.750 0.8875 4.0031E-02 1.6140E-03 3.9533E-03
1.750 0.8965 3.7404E-02 1.5590E-03 1.7664E-03
1.750 0.9055 3.8816E-02 1.6150E-03 4.1482E-03
1.750 0.9145 3.8330E-02 1.6446E-03 3.0707E-03
1.750 0.9235 3.8467E-02 1.6586E-03 2.2924E-03
1.750 0.9325 4.0011E-02 1.6510E-03 3.2632E-03
1.750 0.9415 3.6171E-02 1.5280E-03 1.5489E-03
1.750 0.9505 3.5609E-02 1.6223E-03 2.2821E-03
1.750 0.9595 3.4031E-02 1.5299E-03 2.3300E-03
1.750 0.9685 3.4414E-02 1.6086E-03 3.4875E-03
1.750 0.9775 3.2447E-02 1.6320E-03 1.2548E-03
1.750 0.9865 2.9608E-02 1.4929E-03 2.4857E-03
1.750 0.9955 2.8228E-02 1.5169E-03 3.4115E-03
1.750 1.0045 2.6198E-02 1.4046E-03 9.7560E-04
1.750 1.0135 3.0522E-02 1.6136E-03 3.9610E-03
1.750 1.0225 2.8528E-02 1.5308E-03 2.0980E-03
1.750 1.0315 3.0503E-02 1.6849E-03 2.5343E-03
1.750 1.0405 2.7126E-02 1.4951E-03 3.5272E-03
1.750 1.0495 2.6225E-02 1.5230E-03 1.5100E-03
1.750 1.0585 2.5655E-02 1.5566E-03 3.9399E-03
1.750 1.0675 2.7023E-02 1.4744E-03 2.1732E-03
1.750 1.0765 2.4392E-02 1.2864E-03 2.8406E-03
1.750 1.0855 2.4331E-02 1.4746E-03 3.6760E-03
1.750 1.0945 2.2669E-02 1.3395E-03 2.6163E-03
1.750 1.1035 2.3003E-02 1.5415E-03 2.8957E-03
1.750 1.1125 2.0659E-02 1.2816E-03 2.8143E-03
1.750 1.1215 1.9168E-02 1.2380E-03 2.7938E-03
1.750 1.1305 2.1051E-02 1.3818E-03 2.3195E-03
1.750 1.1395 1.9798E-02 1.2450E-03 2.3956E-03
1.750 1.1485 1.8554E-02 1.2331E-03 1.7713E-03
1.750 1.1575 1.8197E-02 1.2530E-03 2.1488E-03
1.750 1.1665 1.7712E-02 1.3204E-03 1.0613E-03
1.750 1.1755 1.6961E-02 1.2860E-03 1.3986E-03
1.750 1.1845 2.0615E-02 1.5229E-03 2.9654E-03
1.750 1.1935 1.5703E-02 1.1616E-03 2.9048E-03
1.750 1.2025 1.3701E-02 9.3844E-04 9.5071E-04
1.750 1.2115 1.7942E-02 1.3317E-03 3.4292E-03
1.750 1.2205 1.1834E-02 8.6741E-04 7.9059E-04
1.750 1.2295 1.5040E-02 1.2272E-03 3.1372E-03
1.750 1.2385 1.2268E-02 1.0352E-03 8.9831E-04
1.750 1.2475 1.2151E-02 9.6385E-04 1.1759E-03
1.750 1.2565 1.0564E-02 9.3711E-04 7.6378E-04
1.750 1.2655 1.2814E-02 1.1582E-03 2.3445E-03
1.750 1.2745 1.0679E-02 1.0249E-03 1.2749E-03
1.750 1.2835 1.0768E-02 9.9039E-04 1.4261E-03
1.750 1.2925 1.1208E-02 1.1161E-03 1.8419E-03
1.750 1.3015 9.2764E-03 9.7653E-04 2.7645E-03
1.750 1.3105 8.2688E-03 8.4146E-04 1.3480E-03
1.750 1.3195 6.9318E-03 7.7125E-04 2.7399E-04
1.750 1.3285 8.9620E-03 1.1356E-03 1.6940E-03
1.750 1.3375 7.3864E-03 9.1080E-04 1.0464E-03
1.750 1.3465 7.4092E-03 8.5231E-04 1.7076E-03
1.750 1.3555 6.9967E-03 8.2636E-04 4.4840E-04
1.750 1.3645 7.7547E-03 9.7305E-04 1.1022E-03
1.750 1.3735 7.6636E-03 9.5328E-04 2.5455E-03
1.750 1.3825 7.9964E-03 1.0930E-03 1.2738E-03
1.750 1.3915 6.3274E-03 9.5411E-04 6.4252E-04
1.750 1.4005 5.7609E-03 8.0980E-04 1.4647E-03
1.750 1.4095 5.7671E-03 8.4812E-04 1.1963E-03
1.750 1.4185 5.3294E-03 7.8652E-04 8.7031E-04
1.750 1.4275 4.8510E-03 7.4888E-04 9.2537E-04
1.750 1.4365 5.4440E-03 8.5783E-04 5.9720E-04
1.750 1.4455 4.0553E-03 6.7033E-04 1.5733E-03
1.750 1.4545 3.7731E-03 6.3762E-04 8.0390E-04
1.750 1.4635 3.3821E-03 5.8224E-04 4.1237E-04
1.750 1.4725 4.5881E-03 8.9133E-04 9.0333E-04
1.750 1.4815 4.6215E-03 9.0851E-04 4.0601E-04
1.750 1.4905 4.2804E-03 9.0716E-04 1.7415E-04
1.750 1.4995 4.0313E-03 9.1511E-04 9.7876E-05
1.750 1.5085 5.9281E-03 1.5205E-03 1.4357E-04
1.750 1.5175 2.8174E-03 5.4650E-04 2.1135E-04
1.750 1.5265 2.9327E-03 5.2160E-04 1.8257E-04
1.750 1.5355 2.3706E-03 5.5694E-04 1.3564E-03
1.750 1.5445 3.0623E-03 6.9761E-04 6.5282E-04
1.750 1.5535 3.6437E-03 1.1094E-03 8.7166E-05
1.750 1.5625 2.0158E-03 4.9164E-04 8.6981E-04
1.750 1.5715 2.5420E-03 5.7251E-04 2.8615E-04
1.750 1.5805 1.8182E-03 4.4435E-04 4.6584E-04
1.750 1.5895 1.7391E-03 4.2118E-04 7.3843E-05
1.750 1.5985 3.3490E-03 1.0436E-03 2.8214E-04
1.750 1.6075 2.1220E-03 4.9215E-04 3.3672E-04
1.750 1.6165 1.7112E-03 4.6820E-04 4.2246E-04
1.750 1.6255 9.2307E-04 2.4763E-04 2.1611E-05
1.750 1.6345 1.2970E-03 3.9347E-04 2.2219E-04
1.750 1.6435 1.5228E-03 3.8700E-04 6.8662E-05
1.750 1.6525 1.6556E-03 5.1440E-04 3.9833E-04
1.750 1.6615 1.1824E-03 3.5055E-04 9.1817E-05
1.750 1.6705 1.5276E-03 5.0252E-04 1.3977E-04
1.750 1.6795 1.5777E-03 5.6873E-04 2.2545E-04
1.750 1.6885 1.0972E-03 3.4415E-04 1.0851E-04
1.750 1.6975 1.1265E-03 3.8902E-04 4.3193E-05
1.750 1.7065 8.4453E-04 3.0865E-04 4.4454E-04
1.750 1.7155 1.3480E-03 5.3433E-04 6.0019E-04
1.750 1.7245 9.4249E-04 3.2526E-04 3.1157E-04
1.750 1.7335 9.2390E-04 4.5977E-04 6.3515E-04
1.750 1.7425 8.9767E-04 3.2268E-04 1.8286E-04
1.750 1.7515 8.2166E-04 3.3514E-04 9.3952E-05
1.750 1.7605 3.6558E-04 2.6641E-04 4.9691E-04
1.750 1.7695 8.2609E-04 3.0107E-04 8.0798E-05
1.750 1.7785 1.3657E-03 5.5706E-04 6.0461E-05
1.750 1.7875 7.3236E-04 3.2835E-04 1.1951E-04
1.750 1.7965 5.9901E-04 3.1885E-04 1.3600E-05
1.750 1.8055 3.8206E-04 2.4458E-04 6.3133E-06
1.750 1.8145 2.5302E-04 1.1625E-04 5.6320E-06
1.750 1.8235 9.7948E-04 5.4143E-04 2.1746E-05
1.750 1.8325 8.0594E-04 6.5804E-04 5.3745E-04
1.750 1.8415 8.6301E-04 5.5277E-04 1.8990E-05
1.750 1.8505 1.0485E-03 8.0600E-04 2.3360E-05
1.750 1.8685 3.4994E-04 2.1429E-04 7.9295E-06
1.750 1.8775 5.5492E-04 3.5670E-04 1.8082E-04
1.750 1.9045 5.4317E-04 3.5379E-04 1.1748E-05
1.750 1.9135 5.8778E-04 2.9667E-04 1.6739E-04
1.750 1.9225 4.3494E-04 2.4276E-04 6.2699E-05
1.750 1.9495 3.0329E-04 2.5375E-04 7.1999E-06
1.750 1.9675 4.3478E-04 4.3478E-04 4.3483E-04
1.750 1.9765 2.1618E-04 1.1840E-04 4.6774E-06
1.750 1.9855 4.1629E-04 2.6871E-04 8.9868E-06
1.750 1.9945 1.2529E-04 8.4049E-05 2.6550E-06
1.750 2.0215 2.9900E-04 1.9683E-04 6.3021E-06
1.750 2.1475 5.5226E-05 4.5092E-05 1.1767E-06
1.750 2.3905 2.5064E-05 2.5064E-05 5.2697E-07
1.750 2.3995 2.4436E-05 2.4436E-05 5.1382E-07
1.750 2.4805 2.9550E-05 2.6976E-05 6.8381E-07
1.850 0.3205 2.2574E-01 3.4645E-03 2.3764E-02
1.850 0.3295 2.1876E-01 3.7413E-03 2.2719E-02
1.850 0.3385 2.1865E-01 3.7644E-03 2.2492E-02
1.850 0.3475 2.1110E-01 3.6847E-03 2.0936E-02
1.850 0.3565 2.0559E-01 3.8450E-03 2.0689E-02
1.850 0.3655 2.0353E-01 3.8502E-03 2.0495E-02
1.850 0.3745 2.0137E-01 3.8742E-03 2.0966E-02
1.850 0.3835 1.8094E-01 3.9154E-03 1.8414E-02
1.850 0.3925 1.8779E-01 3.7660E-03 2.1005E-02
1.850 0.4015 1.8090E-01 4.0434E-03 2.0431E-02
1.850 0.4105 1.7427E-01 3.9921E-03 1.8954E-02
1.850 0.4195 1.6151E-01 4.0723E-03 1.7088E-02
1.850 0.4285 1.7117E-01 3.8746E-03 2.0366E-02
1.850 0.4375 1.5771E-01 4.0309E-03 1.6489E-02
1.850 0.4465 1.5517E-01 4.1905E-03 1.7625E-02
1.850 0.4555 1.4656E-01 4.3596E-03 1.6241E-02
1.850 0.4645 1.4982E-01 4.2246E-03 1.5011E-02
1.850 0.4735 1.4673E-01 4.2917E-03 1.6314E-02
1.850 0.4825 1.4973E-01 4.0279E-03 1.7273E-02
1.850 0.4915 1.3634E-01 4.2121E-03 1.5328E-02
1.850 0.5005 1.4162E-01 4.3106E-03 1.6500E-02
1.850 0.5095 1.3424E-01 4.4224E-03 1.6206E-02
1.850 0.5185 1.2429E-01 4.5713E-03 1.3795E-02
1.850 0.5275 1.3033E-01 4.5894E-03 1.3590E-02
1.850 0.5365 1.1900E-01 4.5661E-03 1.1491E-02
1.850 0.5455 1.1537E-01 4.5121E-03 1.1486E-02
1.850 0.5545 1.1084E-01 4.5727E-03 1.0954E-02
1.850 0.5635 1.0508E-01 4.9828E-03 1.1291E-02
1.850 0.5725 9.7690E-02 4.7047E-03 1.1521E-02
1.850 0.5815 9.2508E-02 4.9678E-03 9.9032E-03
1.850 0.5905 9.5973E-02 4.2823E-03 1.3269E-02
1.850 0.5995 9.0036E-02 4.1416E-03 1.0034E-02
1.850 0.6085 9.1980E-02 4.1271E-03 1.0816E-02
1.850 0.6175 8.9028E-02 4.5469E-03 1.2383E-02
1.850 0.6265 8.0746E-02 4.5658E-03 9.6545E-03
1.850 0.6355 8.0116E-02 4.7701E-03 8.1592E-03
1.850 0.6445 7.2390E-02 4.3938E-03 8.7944E-03
1.850 0.6535 7.3260E-02 4.7980E-03 7.8974E-03
1.850 0.6625 6.5778E-02 4.4564E-03 1.1453E-02
1.850 0.6715 6.6940E-02 4.1044E-03 6.3247E-03
1.850 0.6805 6.7014E-02 4.3420E-03 7.1486E-03
1.850 0.6895 7.0423E-02 3.8572E-03 5.5908E-03
1.850 0.6985 6.1470E-02 4.0581E-03 8.3420E-03
1.850 0.7075 5.9170E-02 3.6761E-03 6.0735E-03
1.850 0.7165 5.9103E-02 3.7416E-03 5.2856E-03
1.850 0.7255 5.0075E-02 4.2784E-03 6.2018E-03
1.850 0.7345 6.0703E-02 3.3899E-03 5.2663E-03
1.850 0.7435 5.3089E-02 4.0677E-03 3.8764E-03
1.850 0.7525 6.8989E-02 3.6682E-03 7.9604E-03
1.850 0.7615 5.0758E-02 3.8373E-03 5.0912E-03
1.850 0.7705 4.1113E-02 3.6076E-03 6.1955E-03
1.850 0.7795 5.2309E-02 3.6444E-03 6.3957E-03
1.850 0.7885 4.4120E-02 3.6274E-03 3.8017E-03
1.850 0.7975 4.3559E-02 4.1018E-03 2.8531E-03
1.850 0.8065 4.6602E-02 3.5069E-03 3.2583E-03
1.850 0.8155 4.3250E-02 2.9020E-03 6.2856E-03
1.850 0.8245 4.3841E-02 3.4446E-03 3.6381E-03
1.850 0.8335 4.5450E-02 3.0465E-03 5.4042E-03
1.850 0.8425 4.3783E-02 3.0200E-03 8.9699E-03
1.850 0.8515 3.6999E-02 2.4648E-03 5.0981E-03
1.850 0.8605 4.2839E-02 2.3907E-03 5.1079E-03
1.850 0.8695 3.9955E-02 2.4474E-03 4.8625E-03
1.850 0.8785 3.5588E-02 2.0886E-03 2.5209E-03
1.850 0.8875 3.8102E-02 1.9283E-03 4.2752E-03
1.850 0.8965 3.5258E-02 1.8579E-03 2.3380E-03
1.850 0.9055 3.9155E-02 1.9800E-03 4.7381E-03
1.850 0.9145 3.6355E-02 1.6338E-03 4.0363E-03
1.850 0.9235 3.3247E-02 1.5706E-03 2.7635E-03
1.850 0.9325 3.3223E-02 1.6225E-03 3.0350E-03
1.850 0.9415 3.6710E-02 1.6002E-03 4.3446E-03
1.850 0.9505 3.2437E-02 1.5828E-03 1.7190E-03
1.850 0.9595 3.4746E-02 1.5334E-03 2.0607E-03
1.850 0.9685 3.2150E-02 1.5327E-03 2.2527E-03
1.850 0.9775 3.1429E-02 1.5806E-03 2.4270E-03
1.850 0.9865 3.1262E-02 1.5872E-03 3.5593E-03
1.850 0.9955 3.0177E-02 1.5712E-03 1.9022E-03
1.850 1.0045 2.7160E-02 1.3983E-03 1.0501E-03
1.850 1.0135 2.6135E-02 1.4728E-03 1.8315E-03
1.850 1.0225 2.5803E-02 1.3583E-03 3.6499E-03
1.850 1.0315 2.8192E-02 1.6376E-03 1.4863E-03
1.850 1.0405 2.4466E-02 1.4315E-03 1.5768E-03
1.850 1.0495 2.3718E-02 1.3732E-03 1.7830E-03
1.850 1.0585 2.2714E-02 1.3876E-03 3.1206E-03
1.850 1.0675 1.9784E-02 1.1720E-03 2.7197E-03
1.850 1.0765 2.5064E-02 1.3716E-03 2.8738E-03
1.850 1.0855 2.3588E-02 1.5315E-03 4.8193E-03
1.850 1.0945 1.9837E-02 1.3467E-03 2.2023E-03
1.850 1.1035 2.0688E-02 1.3411E-03 3.3442E-03
1.850 1.1125 1.7827E-02 1.2714E-03 2.3203E-03
1.850 1.1215 1.7832E-02 1.1193E-03 2.9563E-03
1.850 1.1305 1.8868E-02 1.2762E-03 2.1197E-03
1.850 1.1395 1.5891E-02 1.1081E-03 1.2154E-03
1.850 1.1485 1.6379E-02 1.3287E-03 1.7482E-03
1.850 1.1575 1.7262E-02 1.4905E-03 3.5707E-03
1.850 1.1665 1.3550E-02 1.0968E-03 2.3339E-03
1.850 1.1755 1.5489E-02 1.4116E-03 4.4996E-03
1.850 1.1845 1.1753E-02 1.0813E-03 6.5170E-04
1.850 1.1935 1.2584E-02 1.2189E-03 2.5377E-03
1.850 1.2025 1.1964E-02 1.1394E-03 1.3934E-03
1.850 1.2115 9.9479E-03 9.0736E-04 1.5827E-03
1.850 1.2205 1.0966E-02 1.0685E-03 8.6468E-04
1.850 1.2295 9.5392E-03 9.6600E-04 1.2578E-03
1.850 1.2385 1.1332E-02 1.2536E-03 2.3071E-03
1.850 1.2475 1.1155E-02 1.1977E-03 1.7979E-03
1.850 1.2565 9.8006E-03 1.0271E-03 1.9066E-03
1.850 1.2655 8.7267E-03 9.5063E-04 2.5632E-03
1.850 1.2745 7.6685E-03 8.8504E-04 4.4384E-04
1.850 1.2835 8.8593E-03 9.1924E-04 1.9735E-03
1.850 1.2925 7.2507E-03 8.4678E-04 9.2269E-04
1.850 1.3015 8.3548E-03 1.0059E-03 6.9762E-04
1.850 1.3105 6.6934E-03 8.2642E-04 1.2949E-03
1.850 1.3195 6.3392E-03 8.7769E-04 9.7903E-04
1.850 1.3285 6.6713E-03 9.8681E-04 3.1033E-04
1.850 1.3375 7.4347E-03 9.4391E-04 7.2844E-04
1.850 1.3465 6.7106E-03 8.3047E-04 1.5369E-03
1.850 1.3555 4.3056E-03 5.5269E-04 2.4046E-04
1.850 1.3645 6.3916E-03 9.7917E-04 1.4009E-03
1.850 1.3735 6.1553E-03 9.1364E-04 2.2125E-03
1.850 1.3825 4.6049E-03 6.3880E-04 2.8789E-04
1.850 1.3915 4.4059E-03 6.2252E-04 7.1163E-04
1.850 1.4005 4.7477E-03 7.1172E-04 1.0851E-03
1.850 1.4095 5.1111E-03 8.8897E-04 9.8929E-04
1.850 1.4185 3.7793E-03 6.5322E-04 1.4125E-03
1.850 1.4275 3.5879E-03 6.0379E-04 1.6690E-03
1.850 1.4365 4.5810E-03 7.6686E-04 4.2205E-04
1.850 1.4455 3.1331E-03 6.2962E-04 8.5342E-05
1.850 1.4545 3.6166E-03 8.3708E-04 3.9269E-04
1.850 1.4635 3.4385E-03 6.9136E-04 5.2674E-04
1.850 1.4725 3.3722E-03 7.3121E-04 2.5680E-04
1.850 1.4815 3.5284E-03 7.4192E-04 2.3927E-04
1.850 1.4905 3.1940E-03 7.1190E-04 2.9401E-04
1.850 1.4995 3.8759E-03 8.8815E-04 2.8485E-04
1.850 1.5085 2.0890E-03 4.9501E-04 6.5103E-05
1.850 1.5175 2.4209E-03 5.6906E-04 3.0685E-04
1.850 1.5265 2.8407E-03 8.3455E-04 7.2376E-05
1.850 1.5355 3.4920E-03 9.9116E-04 2.9868E-04
1.850 1.5445 3.1415E-03 8.7451E-04 1.3545E-04
1.850 1.5535 2.6556E-03 7.3205E-04 1.6338E-04
1.850 1.5625 2.0635E-03 5.1029E-04 1.1712E-04
1.850 1.5715 1.8638E-03 5.1902E-04 6.9717E-04
1.850 1.5805 1.8565E-03 5.2269E-04 1.6846E-04
1.850 1.5895 1.6213E-03 4.4750E-04 7.1609E-04
1.850 1.5985 8.0033E-04 2.4543E-04 9.2140E-04
1.850 1.6075 1.4287E-03 3.8034E-04 1.0674E-04
1.850 1.6165 1.9769E-03 7.7005E-04 6.6503E-04
1.850 1.6255 1.7914E-03 5.9301E-04 3.4296E-05
1.850 1.6345 1.3497E-03 4.0643E-04 2.8288E-05
1.850 1.6435 9.3524E-04 2.9635E-04 1.7192E-04
1.850 1.6525 6.9263E-04 2.4245E-04 4.8217E-04
1.850 1.6615 1.0467E-03 3.5474E-04 2.3598E-04
1.850 1.6705 7.3461E-04 2.5130E-04 3.5232E-05
1.850 1.6795 1.2934E-03 5.3826E-04 1.0535E-03
1.850 1.6885 1.4051E-03 6.5127E-04 2.7755E-05
1.850 1.6975 1.3330E-03 4.9443E-04 2.8470E-05
1.850 1.7065 5.6524E-04 2.6328E-04 2.4908E-04
1.850 1.7155 8.4623E-04 3.1606E-04 5.6233E-05
1.850 1.7245 1.4896E-03 6.0486E-04 3.2422E-04
1.850 1.7335 8.9594E-04 3.5607E-04 1.3851E-04
1.850 1.7425 2.1102E-03 1.4922E-03 3.1398E-05
1.850 1.7515 4.1094E-04 2.0868E-04 3.5832E-04
1.850 1.7605 1.4378E-03 7.8129E-04 4.2495E-04
1.850 1.7695 1.0494E-03 5.9632E-04 4.0129E-04
1.850 1.7785 5.6745E-04 2.4872E-04 1.1793E-04
1.850 1.7965 4.9666E-04 2.6130E-04 1.0899E-05
1.850 1.8145 1.5879E-03 1.1870E-03 3.7021E-05
1.850 1.8235 2.5511E-04 1.2572E-04 5.9316E-06
1.850 1.8415 3.1630E-04 2.7393E-04 1.5822E-04
1.850 1.8505 3.0187E-04 1.5528E-04 2.6272E-05
1.850 1.8595 2.8992E-04 2.5108E-04 1.4502E-04
1.850 1.8775 2.7505E-04 1.9449E-04 6.3283E-06
1.850 1.8955 8.2201E-04 6.2436E-04 1.8740E-05
1.850 1.9045 4.2465E-04 3.4048E-04 9.7355E-06
1.850 1.9135 5.2398E-04 4.0962E-04 1.1887E-05
1.850 1.9405 2.7500E-04 1.8617E-04 6.2152E-06
1.850 1.9855 1.2715E-04 1.1607E-04 3.2450E-06
1.850 1.9945 8.1568E-05 6.6600E-05 1.9157E-06
1.850 2.0125 1.8896E-04 1.5810E-04 4.3449E-06
1.850 2.0215 4.2272E-04 3.8589E-04 1.4103E-04
1.850 2.0575 9.4133E-05 8.5931E-05 2.2001E-06
1.850 2.0755 2.1172E-04 1.3260E-04 8.0798E-05
1.850 2.3815 7.6118E-05 7.6118E-05 3.8078E-05
1.950 0.3295 2.2130E-01 3.6714E-03 2.1768E-02
1.950 0.3385 2.1604E-01 3.7041E-03 2.1269E-02
1.950 0.3475 2.0710E-01 3.8207E-03 2.0526E-02
1.950 0.3565 2.0105E-01 3.9615E-03 2.1251E-02
1.950 0.3655 2.0389E-01 3.8465E-03 2.1094E-02
1.950 0.3745 1.9893E-01 3.9137E-03 1.9750E-02
1.950 0.3835 1.8990E-01 4.0729E-03 1.9707E-02
1.950 0.3925 1.9060E-01 3.8711E-03 1.9208E-02
1.950 0.4015 1.8147E-01 3.8851E-03 1.9398E-02
1.950 0.4105 1.7776E-01 4.0450E-03 1.8115E-02
1.950 0.4195 1.6458E-01 4.1740E-03 1.8757E-02
1.950 0.4285 1.6722E-01 4.0415E-03 1.6914E-02
1.950 0.4375 1.6439E-01 4.0430E-03 1.8097E-02
1.950 0.4465 1.5227E-01 4.1288E-03 1.5914E-02
1.950 0.4555 1.5016E-01 3.9444E-03 1.6309E-02
1.950 0.4645 1.4271E-01 4.1521E-03 1.7053E-02
1.950 0.4735 1.4088E-01 4.2151E-03 1.5810E-02
1.950 0.4825 1.3659E-01 4.1943E-03 1.5432E-02
1.950 0.4915 1.3938E-01 4.0682E-03 1.4927E-02
1.950 0.5005 1.3165E-01 3.8531E-03 1.7034E-02
1.950 0.5095 1.2461E-01 3.8763E-03 1.6627E-02
1.950 0.5185 1.2508E-01 3.9851E-03 1.6697E-02
1.950 0.5275 1.2550E-01 4.1539E-03 1.3465E-02
1.950 0.5365 1.1775E-01 3.8629E-03 1.4468E-02
1.950 0.5455 1.1152E-01 4.1056E-03 1.1666E-02
1.950 0.5545 1.1967E-01 4.2699E-03 1.2830E-02
1.950 0.5635 9.4413E-02 4.3687E-03 1.3644E-02
1.950 0.5725 1.0174E-01 4.0877E-03 1.1684E-02
1.950 0.5815 9.5728E-02 4.2713E-03 1.3017E-02
1.950 0.5905 9.0384E-02 4.0030E-03 9.9248E-03
1.950 0.5995 8.9464E-02 4.2348E-03 1.2683E-02
1.950 0.6085 8.4161E-02 4.4506E-03 1.1727E-02
1.950 0.6175 8.5593E-02 3.8433E-03 9.7929E-03
1.950 0.6265 8.0859E-02 4.3749E-03 8.0271E-03
1.950 0.6355 7.2778E-02 4.3937E-03 8.6011E-03
1.950 0.6445 7.2490E-02 4.5155E-03 7.2215E-03
1.950 0.6535 7.4041E-02 4.2779E-03 6.6153E-03
1.950 0.6625 7.3502E-02 3.8424E-03 1.0679E-02
1.950 0.6715 6.9075E-02 4.3440E-03 5.9197E-03
1.950 0.6805 5.3968E-02 4.3274E-03 5.3171E-03
1.950 0.6895 5.9613E-02 3.8681E-03 7.7182E-03
1.950 0.6985 6.0684E-02 4.3870E-03 5.5110E-03
1.950 0.7075 4.9172E-02 4.3833E-03 4.8088E-03
1.950 0.7165 5.3998E-02 3.9128E-03 6.2450E-03
1.950 0.7255 5.3385E-02 3.3722E-03 4.0353E-03
1.950 0.7345 4.8806E-02 4.3820E-03 3.9064E-03
1.950 0.7435 5.0901E-02 4.0188E-03 3.6399E-03
1.950 0.7525 5.1771E-02 3.9108E-03 3.7396E-03
1.950 0.7615 4.8777E-02 3.9852E-03 4.9400E-03
1.950 0.7705 4.2139E-02 4.3735E-03 4.5383E-03
1.950 0.7795 5.0837E-02 3.6526E-03 3.7963E-03
1.950 0.7885 4.5609E-02 3.5331E-03 4.8184E-03
1.950 0.7975 4.6940E-02 3.6093E-03 4.2985E-03
1.950 0.8065 3.9939E-02 3.4692E-03 4.2912E-03
1.950 0.8155 4.7092E-02 4.1065E-03 5.4333E-03
1.950 0.8245 3.3870E-02 3.8038E-03 6.5376E-03
1.950 0.8335 3.3584E-02 4.2308E-03 4.7492E-03
1.950 0.8425 3.4660E-02 3.7456E-03 3.3786E-03
1.950 0.8515 3.8095E-02 3.6580E-03 2.1089E-03
1.950 0.8605 3.7734E-02 3.8618E-03 6.9879E-03
1.950 0.8695 3.2572E-02 3.8821E-03 4.3556E-03
1.950 0.8785 3.3242E-02 4.0194E-03 2.2090E-03
1.950 0.8875 3.4489E-02 3.5900E-03 2.6422E-03
1.950 0.8965 3.3076E-02 3.4829E-03 5.9423E-03
1.950 0.9055 2.9663E-02 3.6900E-03 3.3278E-03
1.950 0.9145 3.3567E-02 3.8295E-03 4.8451E-03
1.950 0.9235 3.2553E-02 3.2182E-03 3.1491E-03
1.950 0.9325 2.7648E-02 3.2938E-03 3.9786E-03
1.950 0.9415 3.0319E-02 2.6763E-03 3.3265E-03
1.950 0.9505 2.5748E-02 2.4553E-03 4.4223E-03
1.950 0.9595 3.0391E-02 2.4861E-03 3.3147E-03
1.950 0.9685 2.4956E-02 2.3892E-03 3.1467E-03
1.950 0.9775 2.9737E-02 2.0729E-03 3.1515E-03
1.950 0.9865 2.7367E-02 1.7952E-03 2.7152E-03
1.950 0.9955 3.0423E-02 1.8129E-03 3.5059E-03
1.950 1.0045 2.6182E-02 1.6203E-03 4.0953E-03
1.950 1.0135 2.7320E-02 1.7691E-03 2.2784E-03
1.950 1.0225 2.3464E-02 1.5303E-03 2.8746E-03
1.950 1.0315 2.3033E-02 1.3553E-03 1.5541E-03
1.950 1.0405 2.3795E-02 1.6719E-03 2.1483E-03
1.950 1.0495 2.2580E-02 1.4898E-03 4.5400E-03
1.950 1.0585 2.1220E-02 1.3271E-03 1.6609E-03
1.950 1.0675 2.2045E-02 1.4986E-03 1.1993E-03
1.950 1.0765 1.9568E-02 1.3428E-03 1.8699E-03
1.950 1.0855 1.9751E-02 1.4161E-03 2.0764E-03
1.950 1.0945 1.8522E-02 1.3248E-03 1.7933E-03
1.950 1.1035 1.4886E-02 1.0515E-03 3.5432E-03
1.950 1.1125 1.6818E-02 1.3020E-03 1.4953E-03
1.950 1.1215 1.7453E-02 1.2218E-03 1.8586E-03
1.950 1.1305 1.5325E-02 1.1533E-03 3.3084E-03
1.950 1.1395 1.6209E-02 1.2766E-03 1.4112E-03
1.950 1.1485 1.4202E-02 1.1381E-03 1.1619E-03
1.950 1.1575 1.5380E-02 1.3040E-03 2.0259E-03
1.950 1.1665 1.2873E-02 1.0763E-03 2.3301E-03
1.950 1.1755 1.5665E-02 1.4272E-03 2.0261E-03
1.950 1.1845 1.2112E-02 1.1164E-03 1.8515E-03
1.950 1.1935 1.2395E-02 1.1876E-03 2.1286E-03
1.950 1.2025 1.0427E-02 8.7692E-04 1.1235E-03
1.950 1.2115 1.0147E-02 9.7960E-04 1.6146E-03
1.950 1.2205 1.0255E-02 1.0502E-03 5.5939E-04
1.950 1.2295 8.7238E-03 9.5369E-04 6.7964E-04
1.950 1.2385 1.0054E-02 1.0717E-03 2.6246E-03
1.950 1.2475 8.7683E-03 8.5611E-04 1.9256E-03
1.950 1.2565 8.0219E-03 8.1125E-04 9.9727E-04
1.950 1.2655 1.0647E-02 1.0931E-03 2.2099E-03
1.950 1.2745 6.3793E-03 8.0642E-04 1.3604E-03
1.950 1.2835 7.3227E-03 8.3892E-04 2.0551E-03
1.950 1.2925 7.8532E-03 1.0372E-03 8.1479E-04
1.950 1.3015 5.9065E-03 6.7449E-04 4.4798E-04
1.950 1.3105 5.6865E-03 7.6204E-04 1.2601E-03
1.950 1.3195 4.1690E-03 5.1306E-04 1.0569E-03
1.950 1.3285 4.7141E-03 6.5906E-04 6.8841E-04
1.950 1.3375 4.7537E-03 7.4676E-04 5.5031E-04
1.950 1.3465 4.6088E-03 5.8710E-04 5.3186E-04
1.950 1.3555 4.4745E-03 8.1432E-04 5.1602E-04
1.950 1.3645 4.8344E-03 7.1078E-04 8.1295E-04
1.950 1.3735 3.9487E-03 6.3606E-04 2.6224E-04
1.950 1.3825 4.8868E-03 7.7500E-04 5.3923E-04
1.950 1.3915 3.5589E-03 6.3166E-04 1.1453E-03
1.950 1.4005 2.9211E-03 5.3926E-04 3.5904E-04
1.950 1.4095 2.4907E-03 5.8911E-04 7.0001E-05
1.950 1.4185 3.4837E-03 6.3127E-04 7.6716E-04
1.950 1.4275 2.1671E-03 4.6085E-04 6.0483E-05
1.950 1.4365 2.6501E-03 5.3105E-04 1.6917E-04
1.950 1.4455 2.6061E-03 5.5849E-04 1.5295E-04
1.950 1.4545 2.4815E-03 4.8229E-04 3.9822E-04
1.950 1.4635 2.5402E-03 5.5914E-04 2.2797E-04
1.950 1.4725 2.0736E-03 4.3499E-04 1.6405E-04
1.950 1.4815 1.9624E-03 4.3281E-04 9.3251E-05
1.950 1.4905 1.6819E-03 4.0085E-04 1.0075E-04
1.950 1.4995 1.6419E-03 4.7399E-04 4.4678E-05
1.950 1.5085 1.8240E-03 4.5146E-04 1.3253E-04
1.950 1.5175 3.1803E-03 9.7556E-04 5.8075E-04
1.950 1.5265 1.2831E-03 3.1228E-04 6.5979E-05
1.950 1.5355 1.9799E-03 6.0560E-04 4.9240E-04
1.950 1.5445 1.0621E-03 3.2684E-04 1.1272E-04
1.950 1.5535 1.5190E-03 4.9725E-04 6.7246E-05
1.950 1.5625 1.5120E-03 4.8685E-04 8.3326E-05
1.950 1.5715 1.3126E-03 5.0835E-04 3.4870E-05
1.950 1.5805 1.3707E-03 4.0787E-04 1.7338E-04
1.950 1.5895 1.1494E-03 3.6275E-04 7.7493E-05
1.950 1.5985 1.4222E-03 5.3157E-04 6.0264E-05
1.950 1.6075 1.7245E-03 6.5185E-04 1.3842E-04
1.950 1.6165 8.3405E-04 3.6350E-04 1.1235E-03
1.950 1.6255 4.4701E-04 2.0642E-04 3.7708E-04
1.950 1.6345 4.8963E-04 2.1016E-04 2.4186E-05
1.950 1.6435 1.5141E-03 7.1753E-04 1.8443E-04
1.950 1.6525 8.4405E-04 2.7437E-04 7.1558E-05
1.950 1.6615 1.3075E-03 6.6100E-04 3.3774E-05
1.950 1.6705 1.0511E-03 4.1852E-04 3.6448E-04
1.950 1.6795 4.9346E-04 3.3509E-04 4.0386E-04
1.950 1.6885 8.7940E-04 3.1502E-04 1.2450E-04
1.950 1.6975 9.6159E-04 4.1320E-04 4.6768E-04
1.950 1.7065 6.3923E-04 3.0224E-04 3.4520E-04
1.950 1.7155 7.5114E-04 3.2209E-04 1.6927E-05
1.950 1.7245 4.9997E-04 2.4998E-04 1.2643E-05
1.950 1.7335 1.6871E-04 1.0193E-04 6.5079E-06
1.950 1.7425 4.8168E-04 2.3496E-04 8.5892E-05
1.950 1.7515 8.6048E-04 6.8027E-04 2.1538E-05
1.950 1.7605 9.5255E-04 5.0366E-04 1.0280E-04
1.950 1.7695 3.1302E-04 1.5345E-04 2.0214E-05
1.950 1.7785 1.6487E-04 9.8452E-05 2.3894E-05
1.950 1.7875 6.5057E-04 3.7265E-04 1.0991E-04
1.950 1.7965 5.2833E-04 2.8434E-04 4.5105E-04
1.950 1.8055 3.1344E-04 2.7145E-04 6.2691E-04
1.950 1.8145 5.2402E-04 2.8554E-04 1.0634E-05
1.950 1.8235 1.1453E-03 9.9185E-04 8.5935E-04
1.950 1.8325 2.8295E-04 2.0007E-04 7.7924E-06
1.950 1.8415 2.6213E-04 2.2701E-04 3.9162E-06
1.950 1.8505 3.7636E-04 2.8745E-04 1.2557E-04
1.950 1.8595 4.3448E-04 3.4836E-04 1.0615E-05
1.950 1.8685 6.9080E-04 6.3061E-04 2.3049E-04
1.950 1.8775 1.6215E-04 9.2396E-05 3.2372E-05
1.950 1.8865 2.1855E-04 1.8927E-04 5.2731E-06
1.950 1.8955 3.1431E-04 2.5663E-04 7.5525E-06
1.950 1.9045 1.0047E-04 1.0047E-04 2.6628E-06
1.950 1.9225 3.2367E-04 2.5951E-04 7.7186E-06
1.950 1.9315 1.7751E-04 1.2552E-04 4.2438E-06
1.950 1.9405 4.6860E-04 3.6022E-04 1.1609E-05
1.950 1.9675 2.9239E-04 2.9239E-04 4.3454E-06
1.950 1.9765 4.2148E-04 3.8475E-04 2.8107E-04
1.950 2.0035 6.4487E-05 5.2653E-05 1.5486E-06
1.950 2.0215 1.3922E-04 9.6071E-05 3.3952E-06
1.950 2.0485 7.9778E-05 7.2827E-05 1.8590E-06
1.950 2.0755 1.6626E-04 1.3330E-04 3.8286E-06
2.050 0.3475 2.1034E-01 3.8185E-03 2.0632E-02
2.050 0.3565 2.0889E-01 3.9148E-03 2.0775E-02
2.050 0.3655 2.0170E-01 4.0296E-03 1.9989E-02
2.050 0.3745 2.0154E-01 4.0367E-03 2.0611E-02
2.050 0.3835 1.9218E-01 4.2148E-03 1.9879E-02
2.050 0.3925 1.8727E-01 4.1100E-03 1.9089E-02
2.050 0.4015 1.7736E-01 4.1683E-03 1.7787E-02
2.050 0.4105 1.8054E-01 3.9558E-03 1.8038E-02
2.050 0.4195 1.7795E-01 4.0703E-03 1.9228E-02
2.050 0.4285 1.6606E-01 4.0419E-03 1.6363E-02
2.050 0.4375 1.6129E-01 4.1506E-03 1.6745E-02
2.050 0.4465 1.5399E-01 4.2599E-03 1.5541E-02
2.050 0.4555 1.4451E-01 4.1468E-03 1.4244E-02
2.050 0.4645 1.5062E-01 3.7519E-03 1.5473E-02
2.050 0.4735 1.3747E-01 4.2081E-03 1.4314E-02
2.050 0.4825 1.3831E-01 4.3616E-03 1.4272E-02
2.050 0.4915 1.2937E-01 3.9964E-03 1.3757E-02
2.050 0.5005 1.2672E-01 4.0726E-03 1.2954E-02
2.050 0.5095 1.2055E-01 4.1065E-03 1.3605E-02
2.050 0.5185 1.2060E-01 4.0602E-03 1.3605E-02
2.050 0.5275 1.0973E-01 3.9532E-03 1.4528E-02
2.050 0.5365 1.1583E-01 3.8422E-03 1.3466E-02
2.050 0.5455 1.0855E-01 3.6312E-03 1.3646E-02
2.050 0.5545 1.0771E-01 3.8600E-03 1.2313E-02
2.050 0.5635 1.0232E-01 3.7666E-03 1.2445E-02
2.050 0.5725 8.9600E-02 4.0620E-03 1.1207E-02
2.050 0.5815 9.6743E-02 3.8342E-03 1.1258E-02
2.050 0.5905 9.0033E-02 3.6373E-03 1.2021E-02
2.050 0.5995 9.0641E-02 3.6735E-03 1.1415E-02
2.050 0.6085 8.8192E-02 3.9093E-03 9.0809E-03
2.050 0.6175 8.1358E-02 3.8065E-03 1.0422E-02
2.050 0.6265 7.6395E-02 3.6052E-03 9.1354E-03
2.050 0.6355 7.2452E-02 3.5853E-03 7.5234E-03
2.050 0.6445 7.1658E-02 3.4166E-03 7.6754E-03
2.050 0.6535 6.8451E-02 3.4837E-03 6.7253E-03
2.050 0.6625 7.1186E-02 3.8976E-03 6.6843E-03
2.050 0.6715 6.8574E-02 3.9069E-03 8.2680E-03
2.050 0.6805 6.2997E-02 4.0485E-03 6.8192E-03
2.050 0.6895 6.5311E-02 3.8185E-03 5.5984E-03
2.050 0.6985 5.7367E-02 3.8936E-03 7.9655E-03
2.050 0.7075 6.0793E-02 4.0462E-03 7.3669E-03
2.050 0.7165 5.7190E-02 3.2533E-03 1.2094E-02
2.050 0.7255 5.5626E-02 3.0292E-03 6.5454E-03
2.050 0.7345 4.7852E-02 4.2604E-03 5.9741E-03
2.050 0.7435 4.5560E-02 3.9066E-03 7.6540E-03
2.050 0.7525 5.2236E-02 3.2842E-03 4.2534E-03
2.050 0.7615 4.2742E-02 3.7229E-03 5.9346E-03
2.050 0.7705 4.1211E-02 3.4548E-03 4.9116E-03
2.050 0.7795 3.7794E-02 3.7018E-03 3.6962E-03
2.050 0.7885 4.0384E-02 3.7505E-03 3.3099E-03
2.050 0.7975 4.7589E-02 3.4569E-03 6.5951E-03
2.050 0.8065 4.2817E-02 3.4241E-03 2.4373E-03
2.050 0.8155 3.6614E-02 3.9167E-03 3.0255E-03
2.050 0.8245 3.8823E-02 3.2323E-03 5.4339E-03
2.050 0.8335 3.7841E-02 3.2184E-03 4.8580E-03
2.050 0.8425 3.9327E-02 3.4378E-03 3.0844E-03
2.050 0.8515 3.2422E-02 3.7550E-03 4.6915E-03
2.050 0.8605 3.8804E-02 3.3185E-03 3.8653E-03
2.050 0.8695 3.1169E-02 4.0200E-03 2.5262E-03
2.050 0.8785 3.5444E-02 2.9862E-03 5.2418E-03
2.050 0.8875 2.9942E-02 3.1689E-03 3.7336E-03
2.050 0.8965 3.6369E-02 3.4224E-03 2.0070E-03
2.050 0.9055 2.9807E-02 4.2078E-03 4.4446E-03
2.050 0.9145 2.7520E-02 3.1671E-03 9.0868E-03
2.050 0.9235 3.0715E-02 3.7638E-03 4.0388E-03
2.050 0.9325 2.8737E-02 3.1670E-03 3.1356E-03
2.050 0.9415 2.8563E-02 3.9401E-03 2.3181E-03
2.050 0.9505 3.0455E-02 2.8976E-03 5.5273E-03
2.050 0.9595 2.2158E-02 3.6087E-03 1.4288E-03
2.050 0.9685 3.2851E-02 3.5582E-03 2.8489E-03
2.050 0.9775 2.2108E-02 4.2415E-03 2.2525E-03
2.050 0.9865 2.3105E-02 3.3466E-03 6.1402E-03
2.050 0.9955 1.4661E-02 4.0025E-03 2.3237E-03
2.050 1.0045 2.2733E-02 3.4054E-03 4.4265E-03
2.050 1.0135 2.0140E-02 3.6288E-03 1.1805E-03
2.050 1.0225 1.6380E-02 3.8134E-03 5.5730E-03
2.050 1.0315 2.0240E-02 3.1628E-03 2.9170E-03
2.050 1.0405 1.7695E-02 3.2921E-03 4.4680E-03
2.050 1.0495 1.8963E-02 2.8425E-03 4.3189E-03
2.050 1.0585 1.9817E-02 2.4141E-03 2.1630E-03
2.050 1.0675 2.0005E-02 2.4603E-03 2.4729E-03
2.050 1.0765 1.6453E-02 1.8455E-03 5.2348E-03
2.050 1.0855 1.9422E-02 2.0265E-03 3.5012E-03
2.050 1.0945 2.2486E-02 1.8919E-03 3.5743E-03
2.050 1.1035 1.9849E-02 2.0315E-03 2.7502E-03
2.050 1.1125 1.6859E-02 1.8117E-03 2.7141E-03
2.050 1.1215 1.5939E-02 1.4495E-03 3.3553E-03
2.050 1.1305 1.4532E-02 1.3903E-03 1.8574E-03
2.050 1.1395 1.5865E-02 1.4889E-03 2.6049E-03
2.050 1.1485 1.2380E-02 1.1899E-03 3.2117E-03
2.050 1.1575 1.3157E-02 1.0835E-03 3.0036E-03
2.050 1.1665 1.1882E-02 1.1531E-03 1.6087E-03
2.050 1.1755 1.4164E-02 1.4192E-03 1.6550E-03
2.050 1.1845 1.1941E-02 1.0711E-03 1.7729E-03
2.050 1.1935 9.1616E-03 9.8250E-04 1.6153E-03
2.050 1.2025 1.0419E-02 1.1156E-03 1.9510E-03
2.050 1.2115 1.0063E-02 1.1966E-03 1.4642E-03
2.050 1.2205 9.3650E-03 1.1196E-03 1.3369E-03
2.050 1.2295 1.0102E-02 1.2727E-03 1.6711E-03
2.050 1.2385 8.5636E-03 1.0994E-03 1.3421E-03
2.050 1.2475 9.1966E-03 9.6124E-04 1.9008E-03
2.050 1.2565 7.3894E-03 8.3286E-04 1.2776E-03
2.050 1.2655 7.5803E-03 8.3126E-04 1.0606E-03
2.050 1.2745 6.4622E-03 7.7781E-04 1.7861E-03
2.050 1.2835 6.2270E-03 9.3134E-04 8.7372E-04
2.050 1.2925 5.8585E-03 9.3698E-04 1.8581E-03
2.050 1.3015 6.9782E-03 8.7832E-04 1.5022E-03
2.050 1.3105 7.2482E-03 1.1154E-03 1.5618E-03
2.050 1.3195 7.4402E-03 1.4426E-03 1.5501E-03
2.050 1.3285 5.1013E-03 7.0622E-04 1.0875E-03
2.050 1.3375 6.4033E-03 9.0022E-04 1.6127E-03
2.050 1.3465 6.4535E-03 1.1939E-03 8.3867E-04
2.050 1.3555 6.5191E-03 1.0657E-03 1.5870E-04
2.050 1.3645 5.9670E-03 1.2967E-03 7.8558E-04
2.050 1.3735 3.2713E-03 5.2234E-04 2.4436E-04
2.050 1.3825 3.7019E-03 6.2715E-04 8.5694E-04
2.050 1.3915 2.7732E-03 5.3851E-04 5.5819E-04
2.050 1.4005 2.7536E-03 5.5966E-04 6.5925E-04
2.050 1.4095 2.6457E-03 5.2770E-04 5.7156E-04
2.050 1.4185 2.7761E-03 6.8967E-04 3.2785E-04
2.050 1.4275 5.1295E-03 1.5136E-03 1.5187E-04
2.050 1.4365 1.9615E-03 4.1031E-04 1.0910E-04
2.050 1.4455 1.8684E-03 3.9270E-04 2.5957E-04
2.050 1.4545 2.5681E-03 6.7058E-04 7.5221E-05
2.050 1.4635 2.8955E-03 8.3526E-04 8.4539E-05
2.050 1.4725 2.1571E-03 5.0359E-04 6.1346E-04
2.050 1.4815 1.4666E-03 3.5715E-04 2.0849E-04
2.050 1.4905 1.9002E-03 4.7078E-04 3.4364E-04
2.050 1.4995 2.0347E-03 5.5402E-04 2.8267E-04
2.050 1.5085 1.4523E-03 3.6860E-04 1.5768E-04
2.050 1.5175 1.3843E-03 3.5898E-04 7.6926E-05
2.050 1.5265 1.9594E-03 5.9259E-04 2.1747E-04
2.050 1.5355 2.1510E-03 5.6098E-04 3.8371E-04
2.050 1.5445 1.0122E-03 2.9441E-04 3.7015E-04
2.050 1.5535 1.1582E-03 3.3784E-04 3.3618E-04
2.050 1.5625 6.2483E-04 1.7446E-04 1.3371E-04
2.050 1.5715 1.2553E-03 4.1566E-04 2.7572E-05
2.050 1.5805 3.6511E-04 1.3793E-04 1.9735E-05
2.050 1.5895 2.5197E-03 1.2304E-03 7.0621E-05
2.050 1.5985 1.6271E-03 6.4622E-04 1.2036E-04
2.050 1.6075 7.9928E-04 3.9518E-04 1.0997E-03
2.050 1.6165 5.9595E-04 2.3301E-04 2.7480E-05
2.050 1.6255 9.3785E-04 3.5335E-04 7.0446E-05
2.050 1.6345 2.7031E-04 1.4598E-04 7.4903E-06
2.050 1.6435 1.7790E-04 1.0407E-04 9.1411E-06
2.050 1.6525 4.4706E-04 2.0416E-04 4.4320E-05
2.050 1.6705 2.6050E-04 1.6156E-04 1.4770E-05
2.050 1.6795 6.7267E-04 3.5720E-04 8.0098E-05
2.050 1.6885 7.6556E-04 3.1990E-04 1.6324E-04
2.050 1.6975 4.0513E-04 2.0369E-04 8.6717E-06
2.050 1.7065 1.3506E-03 1.2329E-03 4.5073E-04
2.050 1.7155 4.0479E-04 2.0544E-04 1.0835E-05
2.050 1.7245 6.4780E-04 3.9641E-04 5.3042E-04
2.050 1.7335 1.7073E-04 1.0675E-04 1.1888E-05
2.050 1.7425 2.8463E-04 1.5002E-04 7.5351E-06
2.050 1.7515 2.2568E-04 1.5139E-04 5.9569E-06
2.050 1.7605 1.4593E-04 9.6860E-05 3.7158E-06
2.050 1.7695 1.6385E-04 1.1586E-04 4.3860E-06
2.050 1.7785 3.1244E-04 1.9133E-04 8.2183E-06
2.050 1.7965 3.0318E-04 1.5445E-04 6.4645E-06
2.050 1.8325 3.5540E-04 2.9018E-04 9.1460E-06
2.050 1.8415 1.1328E-04 9.2490E-05 2.9657E-06
2.050 1.8505 8.3930E-04 7.2686E-04 4.1984E-04
2.050 1.8685 2.5645E-04 2.3411E-04 3.8573E-06
2.050 1.8775 1.4274E-04 1.3030E-04 3.7066E-06
2.050 1.8865 3.1914E-04 2.5588E-04 8.0849E-06
2.050 1.9495 2.6391E-04 2.6391E-04 2.6394E-04
2.050 2.0125 7.7044E-05 7.0331E-05 1.9043E-06
2.050 2.3995 1.1052E-05 1.1052E-05 2.5751E-07
2.150 0.3655 1.9953E-01 3.8685E-03 1.9736E-02
2.150 0.3745 1.9717E-01 4.0761E-03 1.9800E-02
2.150 0.3835 1.8668E-01 4.0690E-03 1.8806E-02
2.150 0.3925 1.8253E-01 4.0921E-03 2.0173E-02
2.150 0.4015 1.7867E-01 4.1854E-03 1.9301E-02
2.150 0.4105 1.7378E-01 4.1152E-03 1.8509E-02
2.150 0.4195 1.7615E-01 4.2510E-03 2.0275E-02
2.150 0.4285 1.6357E-01 4.2139E-03 1.6323E-02
2.150 0.4375 1.5840E-01 4.1004E-03 1.6678E-02
2.150 0.4465 1.5444E-01 4.1296E-03 1.5627E-02
2.150 0.4555 1.5190E-01 4.3560E-03 1.6151E-02
2.150 0.4645 1.5318E-01 4.2336E-03 1.5789E-02
2.150 0.4735 1.4528E-01 4.3561E-03 1.4693E-02
2.150 0.4825 1.4474E-01 3.8308E-03 1.5079E-02
2.150 0.4915 1.3759E-01 4.1196E-03 1.4521E-02
2.150 0.5005 1.2682E-01 4.1921E-03 1.2856E-02
2.150 0.5095 1.1415E-01 4.1780E-03 1.1665E-02
2.150 0.5185 1.1128E-01 3.8369E-03 1.2981E-02
2.150 0.5275 1.1819E-01 4.1488E-03 1.2914E-02
2.150 0.5365 1.0333E-01 4.0075E-03 1.0724E-02
2.150 0.5455 1.1031E-01 3.7546E-03 1.1979E-02
2.150 0.5545 1.0231E-01 3.9751E-03 1.1826E-02
2.150 0.5635 1.0270E-01 3.7661E-03 1.1316E-02
2.150 0.5725 1.0139E-01 4.1130E-03 1.1523E-02
2.150 0.5815 9.0267E-02 4.0663E-03 1.1470E-02
2.150 0.5905 9.4034E-02 3.9394E-03 9.5980E-03
2.150 0.5995 9.2981E-02 3.6942E-03 9.9925E-03
2.150 0.6085 8.1813E-02 3.6579E-03 9.7838E-03
2.150 0.6175 8.1501E-02 3.6030E-03 1.1705E-02
2.150 0.6265 7.6505E-02 3.9757E-03 7.5854E-03
2.150 0.6355 8.0181E-02 3.5643E-03 7.9934E-03
2.150 0.6445 6.8872E-02 3.6233E-03 1.1314E-02
2.150 0.6535 6.8625E-02 3.4123E-03 9.5655E-03
2.150 0.6625 6.0264E-02 3.4394E-03 6.6535E-03
2.150 0.6715 6.3494E-02 3.5513E-03 6.6639E-03
2.150 0.6805 5.6311E-02 3.7601E-03 1.0323E-02
2.150 0.6895 6.1595E-02 3.7507E-03 6.3499E-03
2.150 0.6985 6.2343E-02 3.4441E-03 6.9668E-03
2.150 0.7075 5.7866E-02 3.6677E-03 6.1828E-03
2.150 0.7165 5.3364E-02 3.1768E-03 6.1311E-03
2.150 0.7255 5.2949E-02 3.5094E-03 5.3391E-03
2.150 0.7345 5.2284E-02 3.1614E-03 5.1106E-03
2.150 0.7435 4.4767E-02 3.2918E-03 7.6745E-03
2.150 0.7525 4.7863E-02 2.9332E-03 3.5926E-03
2.150 0.7615 4.2980E-02 3.3659E-03 6.3341E-03
2.150 0.7705 3.9142E-02 3.2789E-03 8.2579E-03
2.150 0.7795 3.8808E-02 3.6750E-03 6.1573E-03
2.150 0.7885 4.1209E-02 2.9673E-03 7.0121E-03
2.150 0.7975 3.8981E-02 3.6222E-03 3.1121E-03
2.150 0.8065 3.9390E-02 3.2348E-03 6.4569E-03
2.150 0.8155 3.7856E-02 2.8574E-03 5.6378E-03
2.150 0.8245 3.8489E-02 2.8155E-03 4.2716E-03
2.150 0.8335 3.8726E-02 3.6280E-03 6.1071E-03
2.150 0.8425 3.6876E-02 2.9471E-03 2.6156E-03
2.150 0.8515 2.8317E-02 3.4524E-03 3.8380E-03
2.150 0.8605 3.3329E-02 2.8058E-03 3.1999E-03
2.150 0.8695 2.4626E-02 3.9594E-03 3.2078E-03
2.150 0.8785 3.0553E-02 4.3113E-03 4.6510E-03
2.150 0.8875 3.3689E-02 3.1325E-03 3.1544E-03
2.150 0.8965 3.1362E-02 2.8909E-03 3.5756E-03
2.150 0.9055 2.9996E-02 3.3787E-03 6.7650E-03
2.150 0.9145 3.5402E-02 2.9269E-03 3.6659E-03
2.150 0.9235 2.9823E-02 2.8753E-03 4.2214E-03
2.150 0.9325 2.6060E-02 2.8050E-03 4.9837E-03
2.150 0.9415 2.6641E-02 3.5684E-03 2.7373E-03
2.150 0.9505 2.4031E-02 3.1287E-03 3.0395E-03
2.150 0.9595 2.1850E-02 3.3482E-03 3.3887E-03
2.150 0.9685 2.0470E-02 3.6950E-03 2.8959E-03
2.150 0.9775 2.8213E-02 3.2470E-03 3.9184E-03
2.150 0.9865 1.6681E-02 3.2518E-03 2.5225E-03
2.150 0.9955 2.4465E-02 3.0637E-03 1.2262E-03
2.150 1.0045 2.0512E-02 3.3509E-03 2.5694E-03
2.150 1.0135 2.2951E-02 2.7892E-03 9.4026E-04
2.150 1.0225 2.3787E-02 3.1634E-03 1.6809E-03
2.150 1.0315 2.2825E-02 2.8698E-03 3.1592E-03
2.150 1.0405 1.6591E-02 3.6349E-03 2.4645E-03
2.150 1.0495 1.4982E-02 3.3515E-03 2.7339E-03
2.150 1.0585 1.4301E-02 3.2393E-03 5.0088E-03
2.150 1.0675 1.4779E-02 3.1173E-03 7.9330E-04
2.150 1.0765 1.7744E-02 2.7578E-03 1.9589E-03
2.150 1.0855 1.3964E-02 3.0855E-03 1.5514E-03
2.150 1.0945 1.7756E-02 2.5998E-03 2.3887E-03
2.150 1.1035 1.2561E-02 3.1700E-03 3.9531E-03
2.150 1.1125 1.6326E-02 2.0343E-03 3.2771E-03
2.150 1.1215 1.4567E-02 2.6513E-03 2.5525E-03
2.150 1.1305 8.8268E-03 2.9257E-03 1.5882E-03
2.150 1.1395 1.0473E-02 2.8576E-03 2.4075E-03
2.150 1.1485 1.5035E-02 2.1430E-03 1.6384E-03
2.150 1.1575 1.0115E-02 1.5577E-03 3.3178E-03
2.150 1.1665 1.3518E-02 2.8478E-03 1.3059E-03
2.150 1.1755 1.1874E-02 1.7658E-03 1.5728E-03
2.150 1.1845 9.0737E-03 1.9473E-03 2.0589E-03
2.150 1.1935 9.4553E-03 2.3992E-03 1.8411E-03
2.150 1.2025 1.0261E-02 1.4309E-03 9.8800E-04
2.150 1.2115 9.9659E-03 1.4281E-03 2.5169E-03
2.150 1.2205 9.3921E-03 1.9069E-03 1.6828E-03
2.150 1.2295 9.1779E-03 2.0123E-03 1.8269E-03
2.150 1.2385 1.0980E-02 2.3378E-03 3.9169E-04
2.150 1.2475 8.8213E-03 1.2046E-03 1.5954E-03
2.150 1.2565 8.9821E-03 1.2720E-03 1.4442E-03
2.150 1.2655 6.9722E-03 1.1326E-03 1.8341E-03
2.150 1.2745 6.1502E-03 8.3066E-04 1.4925E-03
2.150 1.2835 6.0015E-03 8.9502E-04 1.6628E-03
2.150 1.2925 4.7275E-03 8.7572E-04 2.5039E-03
2.150 1.3015 6.9207E-03 9.8265E-04 1.2417E-03
2.150 1.3105 5.8956E-03 1.1861E-03 7.2903E-04
2.150 1.3195 5.6316E-03 8.9835E-04 1.3640E-03
2.150 1.3285 4.6368E-03 9.6517E-04 5.3809E-04
2.150 1.3375 3.0436E-03 5.5036E-04 1.1022E-03
2.150 1.3465 4.6674E-03 7.6522E-04 1.8185E-04
2.150 1.3555 3.9295E-03 6.5381E-04 6.4973E-04
2.150 1.3645 5.0351E-03 1.1789E-03 4.0437E-04
2.150 1.3735 2.7194E-03 5.2022E-04 4.0152E-04
2.150 1.3825 3.5917E-03 7.4159E-04 2.3981E-04
2.150 1.3915 2.5821E-03 5.5422E-04 5.3614E-04
2.150 1.4005 2.4292E-03 6.0504E-04 7.7095E-05
2.150 1.4095 3.1975E-03 6.4008E-04 1.3499E-04
2.150 1.4185 2.6237E-03 5.1744E-04 1.7812E-04
2.150 1.4275 2.4120E-03 5.6098E-04 3.5465E-04
2.150 1.4365 1.2275E-03 2.9051E-04 1.5784E-04
2.150 1.4455 1.7581E-03 3.8351E-04 4.8043E-05
2.150 1.4545 1.9786E-03 4.6009E-04 3.5478E-04
2.150 1.4635 1.6420E-03 4.3800E-04 1.6279E-04
2.150 1.4725 2.7881E-03 8.6678E-04 3.9813E-04
2.150 1.4815 2.0246E-03 5.3491E-04 3.0464E-04
2.150 1.4905 1.0576E-03 3.5386E-04 5.8831E-04
2.150 1.4995 1.0184E-03 2.9907E-04 4.4458E-04
2.150 1.5085 2.2793E-03 9.8910E-04 6.9323E-05
2.150 1.5175 1.1382E-03 3.7764E-04 1.0169E-04
2.150 1.5265 1.4874E-03 4.6932E-04 2.1054E-04
2.150 1.5355 1.1814E-03 3.1674E-04 1.6287E-04
2.150 1.5445 1.3870E-03 4.1592E-04 3.0514E-04
2.150 1.5535 1.1117E-03 3.9084E-04 8.8131E-05
2.150 1.5625 1.4436E-03 5.2941E-04 2.5317E-04
2.150 1.5715 1.3347E-03 4.5583E-04 2.7092E-04
2.150 1.5805 8.9708E-04 3.0486E-04 2.2831E-04
2.150 1.5895 5.8578E-04 1.9580E-04 7.8958E-05
2.150 1.5985 1.3369E-03 4.8056E-04 3.0644E-05
2.150 1.6075 1.0735E-03 4.7161E-04 4.0148E-04
2.150 1.6165 1.3654E-03 7.6328E-04 3.9858E-05
2.150 1.6255 2.0936E-03 1.5902E-03 6.0929E-05
2.150 1.6345 8.7176E-04 3.8500E-04 7.9410E-05
2.150 1.6435 7.4027E-04 4.1227E-04 1.0283E-03
2.150 1.6525 4.5263E-04 3.3056E-04 1.3650E-05
2.150 1.6615 4.3819E-04 1.6806E-04 9.0471E-06
2.150 1.6705 6.3910E-04 3.8072E-04 1.6929E-05
2.150 1.6795 4.4243E-04 1.8148E-04 3.3414E-05
2.150 1.6885 3.4231E-04 1.6157E-04 5.5883E-05
2.150 1.6975 7.2432E-04 4.6098E-04 8.5491E-05
2.150 1.7065 5.2162E-04 2.8240E-04 6.2895E-05
2.150 1.7155 4.3426E-04 3.1714E-04 1.4489E-04
2.150 1.7245 5.3172E-04 3.0360E-04 8.3598E-05
2.150 1.7335 6.5419E-04 6.5419E-04 3.2725E-04
2.150 1.7425 2.4114E-04 2.2013E-04 7.1426E-06
2.150 1.7515 7.2713E-04 4.5079E-04 1.3241E-04
2.150 1.7605 4.7020E-04 2.8472E-04 2.8221E-04
2.150 1.7695 4.0328E-04 3.0801E-04 4.0333E-04
2.150 1.7785 2.1389E-04 1.2730E-04 1.9861E-05
2.150 1.8145 1.8319E-04 1.3378E-04 4.9959E-06
2.150 1.8505 2.0211E-04 1.2798E-04 4.4839E-05
2.150 1.8595 8.7721E-05 8.7721E-05 2.3594E-06
2.150 1.8865 1.2877E-04 8.1556E-05 9.1220E-05
2.150 1.8955 2.8521E-04 2.8521E-04 1.4267E-04
2.150 1.9225 1.2534E-04 1.0855E-04 6.2700E-05
2.150 1.9405 5.9523E-05 5.9523E-05 1.6652E-06
2.150 1.9495 8.5618E-05 7.8159E-05 2.3118E-06
2.250 0.3835 1.9130E-01 4.0663E-03 1.9960E-02
2.250 0.3925 1.8360E-01 4.0986E-03 1.8358E-02
2.250 0.4015 1.8305E-01 4.1073E-03 1.8386E-02
2.250 0.4105 1.7976E-01 4.1266E-03 1.7959E-02
2.250 0.4195 1.6109E-01 4.3528E-03 1.5875E-02
2.250 0.4285 1.5910E-01 4.1686E-03 1.6168E-02
2.250 0.4375 1.6123E-01 4.2687E-03 1.6290E-02
2.250 0.4465 1.5617E-01 4.3693E-03 1.6132E-02
2.250 0.4555 1.5231E-01 4.3727E-03 1.6930E-02
2.250 0.4645 1.4558E-01 4.4939E-03 1.7506E-02
2.250 0.4735 1.4898E-01 4.0420E-03 1.7477E-02
2.250 0.4825 1.2717E-01 4.3263E-03 1.4372E-02
2.250 0.4915 1.2873E-01 4.4251E-03 1.3732E-02
2.250 0.5005 1.2093E-01 4.3600E-03 1.2079E-02
2.250 0.5095 1.1598E-01 4.2846E-03 1.1905E-02
2.250 0.5185 1.2346E-01 4.3080E-03 1.4232E-02
2.250 0.5275 1.1850E-01 4.1916E-03 1.3374E-02
2.250 0.5365 1.1595E-01 3.9419E-03 1.2765E-02
2.250 0.5455 1.0082E-01 4.3904E-03 9.9503E-03
2.250 0.5545 1.0747E-01 4.0930E-03 1.0970E-02
2.250 0.5635 1.0440E-01 4.2412E-03 1.1848E-02
2.250 0.5725 8.8607E-02 4.1406E-03 1.0454E-02
2.250 0.5815 8.8513E-02 3.9290E-03 8.8557E-03
2.250 0.5905 8.4069E-02 3.9195E-03 8.1335E-03
2.250 0.5995 8.3631E-02 4.1050E-03 8.1582E-03
2.250 0.6085 8.0677E-02 3.6574E-03 8.7798E-03
2.250 0.6175 7.5628E-02 3.4783E-03 8.7330E-03
2.250 0.6265 7.1532E-02 3.9014E-03 7.8148E-03
2.250 0.6355 7.7009E-02 3.4978E-03 8.5168E-03
2.250 0.6445 7.2704E-02 3.5549E-03 7.5236E-03
2.250 0.6535 6.8536E-02 3.5908E-03 6.6951E-03
2.250 0.6625 6.9239E-02 3.4680E-03 6.7414E-03
2.250 0.6715 6.2631E-02 3.7717E-03 6.5911E-03
2.250 0.6805 5.3175E-02 3.7229E-03 6.0251E-03
2.250 0.6895 5.4477E-02 3.4331E-03 7.3998E-03
2.250 0.6985 5.0663E-02 3.4143E-03 8.6122E-03
2.250 0.7075 5.1729E-02 3.1333E-03 4.8069E-03
2.250 0.7165 5.0369E-02 3.6394E-03 4.1753E-03
2.250 0.7255 4.1646E-02 3.2176E-03 8.2114E-03
2.250 0.7345 4.7070E-02 3.1053E-03 7.9789E-03
2.250 0.7435 4.5867E-02 3.2627E-03 3.8255E-03
2.250 0.7525 4.0975E-02 3.3292E-03 3.9401E-03
2.250 0.7615 4.5882E-02 2.6942E-03 6.3551E-03
2.250 0.7705 4.1011E-02 2.9904E-03 4.3185E-03
2.250 0.7795 3.5839E-02 2.9404E-03 5.5450E-03
2.250 0.7885 4.2185E-02 2.7678E-03 5.4791E-03
2.250 0.7975 3.1814E-02 2.9230E-03 6.4793E-03
2.250 0.8065 3.8315E-02 2.9691E-03 4.7974E-03
2.250 0.8155 3.8116E-02 2.8923E-03 4.2344E-03
2.250 0.8245 3.2070E-02 2.7517E-03 5.2373E-03
2.250 0.8335 3.5519E-02 2.6570E-03 4.9418E-03
2.250 0.8425 3.1237E-02 3.1739E-03 4.3836E-03
2.250 0.8515 3.1507E-02 2.8182E-03 5.0179E-03
2.250 0.8605 2.8905E-02 2.9930E-03 4.5566E-03
2.250 0.8695 3.1260E-02 2.4982E-03 6.2287E-03
2.250 0.8785 2.9201E-02 3.2447E-03 3.5191E-03
2.250 0.8875 2.7987E-02 2.8554E-03 3.0988E-03
2.250 0.8965 2.6440E-02 2.2308E-03 4.7351E-03
2.250 0.9055 2.5550E-02 3.3335E-03 2.8747E-03
2.250 0.9145 2.8154E-02 2.3407E-03 4.0804E-03
2.250 0.9235 2.5128E-02 3.4608E-03 3.6850E-03
2.250 0.9325 2.2998E-02 3.1072E-03 5.1549E-03
2.250 0.9415 2.6043E-02 2.9487E-03 2.2070E-03
2.250 0.9505 2.0362E-02 3.3764E-03 2.9277E-03
2.250 0.9595 2.6007E-02 3.1828E-03 1.8861E-03
2.250 0.9685 2.4901E-02 2.8639E-03 3.4624E-03
2.250 0.9775 2.3938E-02 2.4704E-03 2.6712E-03
2.250 0.9865 2.2489E-02 3.0034E-03 1.3948E-03
2.250 0.9955 2.0057E-02 2.7531E-03 5.4349E-03
2.250 1.0045 2.5553E-02 2.3467E-03 2.6525E-03
2.250 1.0135 2.1426E-02 2.0409E-03 2.9978E-03
2.250 1.0225 1.7689E-02 2.9244E-03 1.8419E-03
2.250 1.0315 2.2667E-02 2.8044E-03 2.3521E-03
2.250 1.0405 1.9285E-02 2.4447E-03 1.2001E-03
2.250 1.0495 1.7657E-02 2.5677E-03 6.5672E-03
2.250 1.0585 1.5354E-02 2.7062E-03 2.3156E-03
2.250 1.0675 1.1223E-02 2.6557E-03 1.2664E-03
2.250 1.0765 1.3228E-02 3.2640E-03 4.1773E-03
2.250 1.0855 1.6404E-02 3.8897E-03 2.3946E-03
2.250 1.0945 1.9163E-02 3.1344E-03 3.0946E-03
2.250 1.1035 1.2726E-02 2.3822E-03 2.4638E-03
2.250 1.1125 1.3063E-02 2.4122E-03 2.4364E-03
2.250 1.1215 1.0563E-02 2.7691E-03 9.5359E-04
2.250 1.1305 1.5291E-02 2.7908E-03 3.4874E-03
2.250 1.1395 1.4196E-02 2.7841E-03 1.4368E-03
2.250 1.1485 1.3550E-02 1.9185E-03 6.0076E-03
2.250 1.1575 1.0928E-02 2.1920E-03 6.5596E-04
2.250 1.1665 8.2862E-03 3.0305E-03 1.4912E-03
2.250 1.1755 8.3712E-03 3.0959E-03 1.9122E-03
2.250 1.1845 9.4959E-03 1.5240E-03 2.1509E-03
2.250 1.1935 4.7724E-03 2.8535E-03 1.3162E-03
2.250 1.2025 1.2427E-02 2.1782E-03 3.1424E-03
2.250 1.2115 1.1889E-02 2.1058E-03 7.5340E-04
2.250 1.2205 6.9215E-03 2.5053E-03 1.6405E-03
2.250 1.2295 7.8518E-03 1.5078E-03 4.1704E-03
2.250 1.2385 6.4673E-03 1.2844E-03 1.2212E-03
2.250 1.2475 5.2012E-03 2.7954E-03 1.9456E-03
2.250 1.2565 6.5914E-03 1.4651E-03 2.9569E-03
2.250 1.2655 8.8209E-03 1.6519E-03 2.3059E-03
2.250 1.2745 7.0156E-03 1.5777E-03 1.4077E-03
2.250 1.2835 3.7519E-03 2.4969E-03 1.5744E-03
2.250 1.2925 5.3159E-03 1.3312E-03 4.6522E-03
2.250 1.3015 6.8693E-03 1.5644E-03 1.2737E-03
2.250 1.3105 8.4242E-03 2.1716E-03 1.8768E-03
2.250 1.3195 4.5599E-03 1.1740E-03 8.3226E-04
2.250 1.3285 3.4180E-03 9.5545E-04 1.6315E-03
2.250 1.3375 4.5877E-03 1.0823E-03 1.0650E-03
2.250 1.3465 4.2501E-03 1.0891E-03 7.1939E-05
2.250 1.3555 4.8420E-03 1.2968E-03 1.5731E-03
2.250 1.3645 5.8677E-03 1.5175E-03 9.4242E-04
2.250 1.3735 3.2962E-03 9.8239E-04 2.4874E-03
2.250 1.3825 5.3080E-03 1.4156E-03 1.0029E-04
2.250 1.3915 3.1989E-03 8.0860E-04 4.9216E-04
2.250 1.4005 3.0719E-03 8.6222E-04 2.0426E-04
2.250 1.4095 4.4451E-03 1.1132E-03 3.3624E-04
2.250 1.4185 2.0207E-03 5.0380E-04 1.0189E-03
2.250 1.4275 1.6324E-03 4.7210E-04 3.9729E-04
2.250 1.4365 2.4125E-03 6.4428E-04 3.8099E-04
2.250 1.4455 1.3965E-03 3.6914E-04 3.5375E-05
2.250 1.4545 2.3462E-03 6.7900E-04 3.9388E-04
2.250 1.4635 2.0418E-03 6.0331E-04 2.7838E-04
2.250 1.4725 2.6084E-03 7.4042E-04 3.7570E-04
2.250 1.4815 1.8100E-03 7.7878E-04 2.5906E-04
2.250 1.4905 5.6238E-03 3.4438E-03 1.8221E-04
2.250 1.4995 1.7441E-03 5.3860E-04 1.7702E-04
2.250 1.5085 1.0406E-03 3.5987E-04 1.0381E-03
2.250 1.5175 1.0246E-03 3.2161E-04 1.4498E-04
2.250 1.5265 1.4767E-03 5.8641E-04 1.8700E-04
2.250 1.5355 4.5823E-04 2.0022E-04 1.4927E-05
2.250 1.5445 8.3709E-04 2.7602E-04 7.9722E-05
2.250 1.5535 1.3303E-03 6.8695E-04 4.1997E-05
2.250 1.5625 1.1039E-03 5.2299E-04 2.0037E-04
2.250 1.5715 4.9501E-04 1.8145E-04 2.0513E-04
2.250 1.5805 2.3903E-03 1.8155E-03 7.4705E-05
2.250 1.5895 6.6726E-04 3.8005E-04 3.5664E-04
2.250 1.5985 7.4289E-04 3.3963E-04 2.5546E-04
2.250 1.6075 1.0059E-03 4.4835E-04 2.3538E-04
2.250 1.6165 4.4684E-04 1.7028E-04 1.6888E-05
2.250 1.6255 4.1775E-04 2.8093E-04 3.3788E-04
2.250 1.6345 5.1460E-04 2.7602E-04 4.7586E-05
2.250 1.6435 9.0576E-04 4.2232E-04 3.6164E-04
2.250 1.6615 2.8213E-04 1.8809E-04 9.4135E-05
2.250 1.6705 1.6559E-04 1.1108E-04 5.6765E-06
2.250 1.6795 3.9159E-04 2.0741E-04 4.6098E-05
2.250 1.6885 7.2085E-04 7.2085E-04 7.2112E-04
2.250 1.6975 5.6274E-04 3.1409E-04 1.4785E-05
2.250 1.7065 1.8835E-04 1.3408E-04 5.3934E-06
2.250 1.7245 4.0013E-04 2.2021E-04 8.2438E-06
2.250 1.7335 3.7246E-04 3.4001E-04 3.7251E-04
2.250 1.7605 3.1142E-04 2.6055E-04 9.1096E-06
2.250 1.7695 2.3740E-04 2.0560E-04 7.3643E-06
2.250 1.8145 1.2524E-04 9.5650E-05 3.8016E-06
2.250 1.8685 1.8474E-04 1.6865E-04 1.8502E-04
2.250 1.9135 5.7420E-05 5.7420E-05 1.6272E-06
2.250 1.9585 1.7901E-04 1.7901E-04 2.7619E-06
2.250 1.9765 1.6441E-04 1.6441E-04 1.6443E-04
2.350 0.4105 1.7526E-01 4.3991E-03 1.7508E-02
2.350 0.4195 1.6917E-01 4.0644E-03 1.6966E-02
2.350 0.4285 1.5709E-01 4.3160E-03 1.6558E-02
2.350 0.4375 1.4795E-01 4.3931E-03 1.5749E-02
2.350 0.4465 1.4752E-01 4.2838E-03 1.6073E-02
2.350 0.4555 1.4258E-01 4.1595E-03 1.4984E-02
2.350 0.4645 1.3600E-01 4.3103E-03 1.3919E-02
2.350 0.4735 1.3280E-01 4.4813E-03 1.3324E-02
2.350 0.4825 1.3834E-01 4.2183E-03 1.5482E-02
2.350 0.4915 1.2924E-01 4.6758E-03 1.4024E-02
2.350 0.5005 1.3260E-01 4.3546E-03 1.3167E-02
2.350 0.5095 1.2472E-01 4.3160E-03 1.3585E-02
2.350 0.5185 1.1798E-01 4.4681E-03 1.3527E-02
2.350 0.5275 1.0883E-01 4.1594E-03 1.2633E-02
2.350 0.5365 1.1581E-01 4.1591E-03 1.1869E-02
2.350 0.5455 1.0450E-01 4.2066E-03 1.0759E-02
2.350 0.5545 9.7670E-02 4.0222E-03 1.2460E-02
2.350 0.5635 9.9821E-02 4.1494E-03 1.2103E-02
2.350 0.5725 9.6689E-02 3.9664E-03 9.9468E-03
2.350 0.5815 9.2819E-02 3.9797E-03 1.0176E-02
2.350 0.5905 8.6319E-02 4.2179E-03 8.7913E-03
2.350 0.5995 8.6609E-02 4.2298E-03 8.8630E-03
2.350 0.6085 8.8741E-02 3.9907E-03 9.5525E-03
2.350 0.6175 7.7288E-02 3.5851E-03 8.1087E-03
2.350 0.6265 8.2381E-02 3.4691E-03 8.5235E-03
2.350 0.6355 7.0885E-02 3.9789E-03 7.7333E-03
2.350 0.6445 6.4902E-02 3.6454E-03 8.8099E-03
2.350 0.6535 6.4489E-02 3.5329E-03 7.4825E-03
2.350 0.6625 6.2243E-02 3.7684E-03 6.9497E-03
2.350 0.6715 5.3831E-02 3.6929E-03 6.9737E-03
2.350 0.6805 5.3087E-02 3.3185E-03 7.3956E-03
2.350 0.6895 5.6366E-02 3.3453E-03 5.9753E-03
2.350 0.6985 6.1759E-02 3.2476E-03 5.8834E-03
2.350 0.7075 5.7779E-02 3.2775E-03 7.6770E-03
2.350 0.7165 5.2383E-02 3.3200E-03 5.5364E-03
2.350 0.7255 4.5351E-02 3.7816E-03 6.4844E-03
2.350 0.7345 4.6417E-02 3.3856E-03 4.5982E-03
2.350 0.7435 3.8223E-02 3.5924E-03 6.2686E-03
2.350 0.7525 4.0420E-02 3.7626E-03 4.3164E-03
2.350 0.7615 3.9198E-02 3.2417E-03 5.9425E-03
2.350 0.7705 3.8406E-02 3.1424E-03 3.9519E-03
2.350 0.7795 3.8450E-02 3.1011E-03 3.3567E-03
2.350 0.7885 3.8754E-02 3.0962E-03 4.7220E-03
2.350 0.7975 3.4018E-02 3.1379E-03 5.2855E-03
2.350 0.8065 3.3360E-02 2.9230E-03 2.6379E-03
2.350 0.8155 3.0565E-02 3.0601E-03 2.6874E-03
2.350 0.8245 3.1059E-02 3.0001E-03 3.3994E-03
2.350 0.8335 2.5654E-02 3.0947E-03 5.4192E-03
2.350 0.8425 2.4296E-02 2.6444E-03 2.4554E-03
2.350 0.8515 3.2956E-02 3.0020E-03 7.8183E-03
2.350 0.8605 3.0390E-02 2.8204E-03 4.7080E-03
2.350 0.8695 2.4594E-02 2.6334E-03 5.9140E-03
2.350 0.8785 2.7696E-02 2.8607E-03 2.3600E-03
2.350 0.8875 2.8013E-02 2.4057E-03 4.1550E-03
2.350 0.8965 2.0451E-02 2.9115E-03 5.1083E-03
2.350 0.9055 2.6799E-02 2.5459E-03 3.0205E-03
2.350 0.9145 2.1430E-02 3.5402E-03 2.0973E-03
2.350 0.9235 2.1063E-02 2.6514E-03 4.0041E-03
2.350 0.9325 1.9438E-02 3.0633E-03 2.3410E-03
2.350 0.9415 2.5595E-02 2.2485E-03 4.5218E-03
2.350 0.9505 2.0072E-02 2.9215E-03 1.3853E-03
2.350 0.9595 1.4518E-02 3.1315E-03 2.0448E-03
2.350 0.9685 1.6097E-02 2.3254E-03 4.8272E-03
2.350 0.9775 1.9040E-02 2.8548E-03 3.5032E-03
2.350 0.9865 1.8461E-02 3.0762E-03 1.6259E-03
2.350 0.9955 1.4031E-02 3.4566E-03 1.4979E-03
2.350 1.0045 2.0017E-02 2.6797E-03 3.9523E-03
2.350 1.0135 1.5507E-02 2.1839E-03 4.0340E-03
2.350 1.0225 1.7840E-02 2.4496E-03 1.5919E-03
2.350 1.0315 1.3490E-02 2.5296E-03 1.6188E-03
2.350 1.0405 1.9241E-02 1.9121E-03 3.1665E-03
2.350 1.0495 1.8866E-02 2.3228E-03 1.8284E-03
2.350 1.0585 1.4610E-02 1.7200E-03 3.7488E-03
2.350 1.0675 1.6754E-02 2.3629E-03 4.0520E-03
2.350 1.0765 1.6429E-02 1.8132E-03 4.3350E-03
2.350 1.0855 9.8274E-03 2.0849E-03 2.1490E-03
2.350 1.0945 8.0571E-03 2.5022E-03 3.2269E-03
2.350 1.1035 1.0452E-02 1.9783E-03 3.1931E-03
2.350 1.1125 1.4296E-02 1.9742E-03 3.3063E-03
2.350 1.1215 6.5075E-03 2.6297E-03 1.3692E-03
2.350 1.1305 1.0116E-02 1.4544E-03 1.6385E-03
2.350 1.1395 8.7699E-03 2.5081E-03 1.6138E-03
2.350 1.1485 1.1774E-02 2.6318E-03 2.9113E-03
2.350 1.1575 8.8905E-03 1.5080E-03 3.6323E-03
2.350 1.1665 4.2957E-03 3.0697E-03 1.3138E-03
2.350 1.1755 5.9751E-03 2.8893E-03 6.3094E-04
2.350 1.1845 7.0760E-03 2.6139E-03 8.0272E-04
2.350 1.1935 6.5536E-03 2.0393E-03 5.8089E-04
2.350 1.2025 6.3048E-03 2.0072E-03 1.0455E-03
2.350 1.2115 9.7348E-03 1.7137E-03 2.2785E-03
2.350 1.2205 5.4395E-03 2.4192E-03 2.1446E-03
2.350 1.2295 6.5516E-03 2.5280E-03 2.3702E-03
2.350 1.2385 2.8083E-03 2.7361E-03 9.7285E-04
2.350 1.2475 6.4517E-03 1.3533E-03 1.5676E-03
2.350 1.2565 7.7554E-03 1.5793E-03 1.7826E-03
2.350 1.2745 6.9061E-03 1.7013E-03 1.5980E-03
2.350 1.2925 4.0239E-03 3.3220E-03 6.6366E-05
2.350 1.3015 3.9642E-03 1.2536E-03 2.5494E-03
2.350 1.3105 4.7474E-03 1.2169E-03 2.2071E-04
2.350 1.3195 3.6414E-03 1.0223E-03 4.0893E-04
2.350 1.3285 5.4265E-03 1.4300E-03 1.3595E-03
2.350 1.3375 3.0445E-03 8.0550E-04 3.0849E-04
2.350 1.3465 4.9380E-03 1.2362E-03 9.1805E-04
2.350 1.3555 4.1693E-03 1.1884E-03 2.1925E-04
2.350 1.3645 2.9874E-03 1.0492E-03 1.7433E-03
2.350 1.3735 2.6015E-03 8.6833E-04 2.8019E-03
2.350 1.4005 1.4282E-03 6.1652E-04 8.9295E-04
2.350 1.4095 3.5746E-03 1.1361E-03 1.9869E-03
2.350 1.4275 1.6850E-03 7.1600E-04 2.1237E-04
2.350 1.4365 1.8597E-03 7.2654E-04 9.3031E-04
2.350 1.4455 1.9755E-03 7.2136E-04 1.6758E-04
2.350 1.4545 2.5100E-03 1.1282E-03 2.8176E-04
2.350 1.4635 8.4068E-04 4.2769E-04 1.6869E-04
2.350 1.4725 2.2831E-03 8.9815E-04 3.6567E-05
2.350 1.4815 9.3145E-04 6.3059E-04 1.5525E-03
2.350 1.4905 6.8182E-04 3.4687E-04 4.0924E-04
2.350 1.4995 9.0226E-04 4.8026E-04 5.4155E-04
2.350 1.5175 1.3265E-03 6.5370E-04 9.4774E-04
2.350 1.5265 5.9147E-04 3.4149E-04 4.4370E-04
2.350 1.5355 9.5010E-04 5.9551E-04 4.7529E-04
2.350 1.5445 4.6775E-04 3.0791E-04 6.2370E-04
2.350 1.5535 2.9267E-03 1.7922E-03 9.7657E-04
2.350 1.5625 1.7670E-03 8.9047E-04 7.8574E-04
2.350 1.5715 1.1067E-03 6.1573E-04 3.6930E-04
2.350 1.5805 4.5522E-04 3.0818E-04 3.0358E-04
2.350 1.5895 2.8576E-04 2.2591E-04 8.5754E-04
2.350 1.5985 7.1807E-04 4.6351E-04 7.1817E-04
2.350 1.6075 4.3526E-04 3.0036E-04 1.4524E-04
2.350 1.6165 6.3868E-04 5.8303E-04 3.1950E-04
2.350 1.6255 1.3568E-03 8.7582E-04 9.0484E-04
2.350 1.6345 8.5495E-04 6.0454E-04 1.3458E-05
2.350 1.6435 1.6173E-03 1.4007E-03 8.0907E-04
2.350 1.6525 1.1479E-03 1.0479E-03 1.8039E-05
2.350 1.6615 7.2486E-04 7.2486E-04 3.6261E-04
2.350 1.6795 8.6880E-04 6.6356E-04 2.1763E-04
2.350 1.7335 2.4025E-04 2.0806E-04 1.2018E-04
2.350 1.7425 4.5757E-04 4.5757E-04 2.2890E-04
2.350 1.7785 2.5156E-04 2.2964E-04 1.2584E-04
2.350 1.8865 1.4496E-04 1.3233E-04 1.4498E-04
2.350 1.9495 1.5928E-04 1.5928E-04 1.5930E-04
2.450 0.4195 1.6654E-01 4.1604E-03 1.6682E-02
2.450 0.4285 1.6109E-01 4.3470E-03 1.7264E-02
2.450 0.4375 1.5292E-01 4.4350E-03 1.5046E-02
2.450 0.4465 1.5629E-01 4.1334E-03 1.6405E-02
2.450 0.4555 1.4639E-01 4.0513E-03 1.5947E-02
2.450 0.4645 1.3511E-01 4.3251E-03 1.5220E-02
2.450 0.4735 1.2459E-01 4.3224E-03 1.2423E-02
2.450 0.4825 1.2627E-01 4.2305E-03 1.3845E-02
2.450 0.4915 1.2108E-01 4.2527E-03 1.2865E-02
2.450 0.5005 1.2802E-01 4.1820E-03 1.3143E-02
2.450 0.5095 1.1612E-01 4.5223E-03 1.1786E-02
2.450 0.5185 1.1551E-01 4.3178E-03 1.2108E-02
2.450 0.5275 1.1347E-01 4.3500E-03 1.1419E-02
2.450 0.5365 1.0542E-01 4.5134E-03 1.4265E-02
2.450 0.5455 1.0508E-01 3.8522E-03 1.4098E-02
2.450 0.5545 1.1199E-01 3.8990E-03 1.2238E-02
2.450 0.5635 9.8010E-02 3.9185E-03 9.8108E-03
2.450 0.5725 9.3662E-02 4.0504E-03 1.1775E-02
2.450 0.5815 9.2690E-02 4.1051E-03 9.2794E-03
2.450 0.5905 8.5524E-02 3.9270E-03 1.0470E-02
2.450 0.5995 8.6481E-02 3.9394E-03 9.2936E-03
2.450 0.6085 8.0137E-02 3.8085E-03 8.2903E-03
2.450 0.6175 8.1817E-02 4.0325E-03 8.1221E-03
2.450 0.6265 7.2320E-02 3.6066E-03 8.4770E-03
2.450 0.6355 6.3794E-02 3.8353E-03 6.7325E-03
2.450 0.6445 6.6458E-02 3.5036E-03 7.6121E-03
2.450 0.6535 6.4500E-02 3.8300E-03 7.9090E-03
2.450 0.6625 6.4530E-02 3.1570E-03 7.3813E-03
2.450 0.6715 5.7868E-02 3.7742E-03 5.9415E-03
2.450 0.6805 5.8418E-02 3.7478E-03 5.6206E-03
2.450 0.6895 5.5909E-02 3.4907E-03 6.3288E-03
2.450 0.6985 5.0282E-02 3.4979E-03 7.3498E-03
2.450 0.7075 4.7540E-02 3.4981E-03 5.8835E-03
2.450 0.7165 4.7944E-02 3.4770E-03 4.6995E-03
2.450 0.7255 4.2435E-02 3.7222E-03 3.8255E-03
2.450 0.7345 4.2426E-02 2.9921E-03 7.1760E-03
2.450 0.7435 4.2062E-02 3.2971E-03 4.7000E-03
2.450 0.7525 3.8408E-02 2.8520E-03 6.0692E-03
2.450 0.7615 4.2034E-02 2.8487E-03 3.8975E-03
2.450 0.7705 3.8966E-02 3.6710E-03 5.1518E-03
2.450 0.7795 3.3423E-02 3.0575E-03 5.5880E-03
2.450 0.7885 2.5820E-02 3.3870E-03 3.2746E-03
2.450 0.7975 3.4894E-02 2.8972E-03 4.2879E-03
2.450 0.8065 3.3160E-02 3.0647E-03 3.3224E-03
2.450 0.8155 3.3586E-02 2.9336E-03 3.1854E-03
2.450 0.8245 3.4031E-02 3.1325E-03 3.3723E-03
2.450 0.8335 3.0275E-02 2.9333E-03 4.8803E-03
2.450 0.8425 2.7818E-02 3.1636E-03 5.4343E-03
2.450 0.8515 2.6230E-02 2.7964E-03 1.9273E-03
2.450 0.8605 2.5229E-02 2.6293E-03 2.1281E-03
2.450 0.8695 2.6638E-02 2.5527E-03 3.0114E-03
2.450 0.8785 2.5083E-02 2.7882E-03 3.2935E-03
2.450 0.8875 2.5026E-02 2.4680E-03 4.5702E-03
2.450 0.8965 2.5714E-02 2.5102E-03 3.2199E-03
2.450 0.9055 2.5124E-02 2.3688E-03 2.2286E-03
2.450 0.9145 2.1447E-02 3.0835E-03 9.1634E-04
2.450 0.9235 2.4479E-02 2.7725E-03 1.6026E-03
2.450 0.9325 1.9198E-02 2.7897E-03 3.0779E-03
2.450 0.9415 2.2591E-02 2.4104E-03 2.6780E-03
2.450 0.9505 1.7034E-02 3.2134E-03 3.4845E-03
2.450 0.9595 2.2635E-02 2.8218E-03 2.6760E-03
2.450 0.9685 1.5335E-02 2.8033E-03 3.0754E-03
2.450 0.9775 1.4662E-02 3.1831E-03 1.4214E-03
2.450 0.9865 1.7086E-02 2.5371E-03 2.5924E-03
2.450 0.9955 1.2769E-02 2.8849E-03 8.3379E-04
2.450 1.0045 1.7431E-02 2.9153E-03 4.6623E-03
2.450 1.0135 1.7861E-02 2.5206E-03 2.7477E-03
2.450 1.0225 1.6022E-02 2.3286E-03 3.9812E-03
2.450 1.0315 1.5237E-02 2.2739E-03 1.3708E-03
2.450 1.0405 1.5472E-02 1.9051E-03 3.9826E-03
2.450 1.0495 1.1034E-02 2.1366E-03 2.8374E-03
2.450 1.0585 1.3802E-02 2.2474E-03 1.9861E-03
2.450 1.0675 1.1398E-02 2.9315E-03 2.9719E-03
2.450 1.0765 1.4687E-02 2.0937E-03 3.2456E-03
2.450 1.0855 1.2369E-02 2.6677E-03 2.9036E-03
2.450 1.0945 1.1674E-02 2.5349E-03 4.0618E-03
2.450 1.1035 1.1809E-02 1.5129E-03 3.2143E-03
2.450 1.1125 1.0831E-02 1.4093E-03 1.2734E-03
2.450 1.1215 1.2165E-02 1.5750E-03 2.9486E-03
2.450 1.1305 5.6203E-03 2.5414E-03 2.4008E-03
2.450 1.1395 8.8910E-03 1.9201E-03 2.6560E-03
2.450 1.1485 9.4202E-03 2.4738E-03 3.9641E-03
2.450 1.1575 9.5259E-03 1.4696E-03 2.6923E-03
2.450 1.1665 8.9945E-03 2.1929E-03 1.9744E-03
2.450 1.1755 8.7337E-03 1.3941E-03 9.8288E-04
2.450 1.1845 9.4483E-03 1.4878E-03 7.4089E-04
2.450 1.1935 4.9217E-03 2.4557E-03 7.8954E-04
2.450 1.2025 6.1066E-03 1.1575E-03 3.8133E-03
2.450 1.2115 2.9767E-03 2.5451E-03 4.3736E-04
2.450 1.2205 6.3726E-03 1.9771E-03 1.2162E-03
2.450 1.2295 6.0570E-03 1.1029E-03 6.2218E-04
2.450 1.2385 4.4651E-03 1.6961E-03 1.0718E-03
2.450 1.2475 4.7357E-03 1.0488E-03 7.0708E-04
2.450 1.2565 4.8153E-03 1.0591E-03 1.8283E-03
2.450 1.2655 5.5307E-03 1.2543E-03 6.6640E-04
2.450 1.2745 5.5674E-03 1.2558E-03 1.0800E-04
2.450 1.2835 6.9536E-03 1.5325E-03 1.9901E-03
2.450 1.2925 4.5708E-03 1.0944E-03 3.4727E-04
2.450 1.3015 3.5703E-03 9.9894E-04 2.1826E-03
2.450 1.3195 3.2720E-03 1.0097E-03 1.7458E-03
2.450 1.3285 4.9767E-03 1.1839E-03 1.8268E-03
2.450 1.3375 4.0648E-03 1.3779E-03 2.9798E-04
2.450 1.3465 3.0171E-03 9.4894E-04 8.0622E-04
2.450 1.3555 2.1525E-03 7.9683E-04 4.0899E-03
2.450 1.3645 2.2902E-03 8.2374E-04 3.7863E-05
2.450 1.3825 4.4634E-03 1.3945E-03 8.9570E-04
2.450 1.3915 2.9837E-03 1.0739E-03 1.3779E-03
2.450 1.4005 1.5923E-03 5.6660E-04 2.6160E-05
2.450 1.4185 1.8577E-03 7.6580E-04 6.1991E-04
2.450 1.4275 1.1666E-03 6.0779E-04 5.8361E-04
2.450 1.4455 2.8266E-03 1.3325E-03 6.2976E-04
2.450 1.4545 2.3907E-03 1.0446E-03 8.7012E-04
2.450 1.4725 6.3383E-04 3.2042E-04 2.5374E-04
2.450 1.4815 5.3200E-04 4.2058E-04 2.6600E-03
2.450 1.4995 7.4207E-04 3.5845E-04 4.9488E-04
2.450 1.5175 1.3916E-03 7.7422E-04 9.2806E-04
2.450 1.5265 7.6009E-04 4.1632E-04 4.5622E-04
2.450 1.5355 7.1217E-04 3.5609E-04 1.1927E-04
2.450 1.5445 7.4202E-04 4.1388E-04 1.4889E-04
2.450 1.5625 7.3559E-04 4.1935E-04 2.9447E-04
2.450 1.5715 3.1604E-04 2.5340E-04 5.0721E-06
2.450 1.5805 2.0809E-03 1.8021E-03 5.2128E-04
2.450 1.5895 4.1981E-04 2.8970E-04 4.1987E-04
2.450 1.6165 8.2303E-04 8.2303E-04 1.2346E-03
2.450 1.6255 3.3325E-04 2.2997E-04 5.3189E-06
2.450 1.6435 2.0886E-03 1.7053E-03 2.0888E-03
2.450 1.6615 4.1676E-04 2.6902E-04 2.0849E-04
2.450 1.6705 5.9282E-04 5.9282E-04 9.4225E-06
2.450 1.6795 4.4993E-04 3.0182E-04 1.1271E-04
2.450 1.6975 1.0158E-03 8.7971E-04 1.6106E-05
2.450 1.7425 3.9621E-04 3.9621E-04 1.9820E-04
2.450 1.8325 2.4687E-04 2.4687E-04 4.2500E-06
2.550 0.4465 1.5093E-01 4.3691E-03 1.5750E-02
2.550 0.4555 1.4173E-01 4.6013E-03 1.5524E-02
2.550 0.4645 1.4464E-01 4.4549E-03 1.4745E-02
2.550 0.4735 1.3710E-01 4.4754E-03 1.3825E-02
2.550 0.4825 1.2368E-01 4.5854E-03 1.2979E-02
2.550 0.4915 1.3002E-01 4.0659E-03 1.3282E-02
2.550 0.5005 1.1890E-01 4.3649E-03 1.1885E-02
2.550 0.5095 1.1744E-01 4.4005E-03 1.1651E-02
2.550 0.5185 1.1050E-01 4.1112E-03 1.2272E-02
2.550 0.5275 1.0679E-01 4.3254E-03 1.2287E-02
2.550 0.5365 1.0304E-01 3.9543E-03 1.0756E-02
2.550 0.5455 9.1071E-02 4.5778E-03 1.0545E-02
2.550 0.5545 1.0341E-01 4.2572E-03 1.0692E-02
2.550 0.5635 1.0064E-01 3.8141E-03 1.1776E-02
2.550 0.5725 9.1755E-02 4.1451E-03 1.0221E-02
2.550 0.5815 9.0554E-02 3.7308E-03 9.6253E-03
2.550 0.5905 8.2537E-02 4.0411E-03 8.7663E-03
2.550 0.5995 7.5977E-02 4.3221E-03 8.6414E-03
2.550 0.6085 8.5818E-02 4.2270E-03 9.2226E-03
2.550 0.6175 7.3784E-02 4.0029E-03 1.0905E-02
2.550 0.6265 7.1044E-02 3.9353E-03 9.9852E-03
2.550 0.6355 7.1885E-02 3.5886E-03 8.2394E-03
2.550 0.6445 6.3651E-02 3.8770E-03 8.5467E-03
2.550 0.6535 6.9969E-02 3.5389E-03 8.0676E-03
2.550 0.6625 5.8955E-02 3.5804E-03 8.4632E-03
2.550 0.6715 5.2449E-02 3.6979E-03 5.6204E-03
2.550 0.6805 5.7359E-02 3.4554E-03 5.5625E-03
2.550 0.6895 5.2865E-02 3.4300E-03 7.0487E-03
2.550 0.6985 5.2406E-02 3.0191E-03 5.6993E-03
2.550 0.7075 5.1708E-02 3.4497E-03 5.3371E-03
2.550 0.7165 4.1050E-02 3.6804E-03 5.3331E-03
2.550 0.7255 4.5092E-02 3.5529E-03 4.5521E-03
2.550 0.7345 4.9120E-02 3.4109E-03 7.0494E-03
2.550 0.7435 4.5311E-02 3.3055E-03 5.1603E-03
2.550 0.7525 3.7320E-02 3.3406E-03 6.5828E-03
2.550 0.7615 3.7529E-02 3.2184E-03 5.6464E-03
2.550 0.7705 4.0335E-02 3.1077E-03 3.6699E-03
2.550 0.7795 3.1966E-02 3.3518E-03 2.6834E-03
2.550 0.7885 4.2341E-02 3.1986E-03 4.0412E-03
2.550 0.7975 3.4039E-02 2.8136E-03 5.8918E-03
2.550 0.8065 2.9317E-02 3.2884E-03 3.0340E-03
2.550 0.8155 2.3850E-02 3.3537E-03 2.5591E-03
2.550 0.8245 2.4467E-02 2.9206E-03 2.9780E-03
2.550 0.8335 2.9000E-02 2.4245E-03 3.1119E-03
2.550 0.8425 2.1589E-02 2.9546E-03 2.7401E-03
2.550 0.8515 2.7494E-02 3.1041E-03 3.6639E-03
2.550 0.8605 2.8449E-02 2.3582E-03 1.8967E-03
2.550 0.8695 2.3817E-02 2.5306E-03 5.0447E-03
2.550 0.8785 2.4154E-02 2.9471E-03 1.9064E-03
2.550 0.8875 2.2400E-02 2.5629E-03 3.9860E-03
2.550 0.8965 2.6259E-02 2.2802E-03 4.7410E-03
2.550 0.9055 1.7475E-02 2.7485E-03 2.2808E-03
2.550 0.9145 2.3484E-02 2.5803E-03 3.4556E-03
2.550 0.9235 1.8507E-02 3.1008E-03 3.4955E-03
2.550 0.9325 1.9636E-02 2.5325E-03 1.0259E-03
2.550 0.9415 2.0405E-02 2.8699E-03 1.6442E-03
2.550 0.9505 2.2582E-02 2.7467E-03 3.9400E-03
2.550 0.9595 1.9975E-02 2.2093E-03 7.5569E-03
2.550 0.9685 1.6905E-02 1.9502E-03 5.8273E-03
2.550 0.9775 1.6271E-02 3.0522E-03 1.8031E-03
2.550 0.9865 1.9627E-02 2.7156E-03 5.0094E-03
2.550 0.9955 1.3772E-02 2.8569E-03 1.0999E-03
2.550 1.0045 1.5106E-02 1.9208E-03 3.8719E-03
2.550 1.0135 1.6212E-02 2.3735E-03 3.8369E-03
2.550 1.0225 1.6321E-02 2.0699E-03 1.7380E-03
2.550 1.0315 1.3424E-02 2.6331E-03 2.2966E-03
2.550 1.0405 1.2314E-02 1.7776E-03 3.5418E-03
2.550 1.0495 1.4019E-02 2.0612E-03 3.9585E-04
2.550 1.0585 1.1184E-02 1.9238E-03 3.1397E-03
2.550 1.0675 1.0790E-02 2.3504E-03 1.9671E-03
2.550 1.0765 9.9927E-03 2.8410E-03 3.0933E-03
2.550 1.0855 9.6200E-03 3.0025E-03 4.1975E-03
2.550 1.0945 1.1525E-02 1.9820E-03 1.8941E-03
2.550 1.1035 1.2556E-02 1.6882E-03 1.7140E-03
2.550 1.1125 8.3187E-03 2.6694E-03 4.3132E-04
2.550 1.1215 9.6996E-03 1.9936E-03 8.5764E-04
2.550 1.1305 5.4797E-03 1.5419E-03 3.0610E-03
2.550 1.1395 9.3297E-03 2.0184E-03 1.7992E-03
2.550 1.1485 7.9690E-03 1.2381E-03 1.5028E-03
2.550 1.1575 8.3892E-03 1.9052E-03 2.2661E-03
2.550 1.1665 8.3147E-03 1.3404E-03 1.1639E-03
2.550 1.1755 7.6633E-03 2.0510E-03 1.2325E-03
2.550 1.1845 4.9196E-03 2.1877E-03 1.2910E-03
2.550 1.1935 6.3567E-03 1.1478E-03 2.0728E-03
2.550 1.2025 7.6059E-03 1.4949E-03 1.5658E-03
2.550 1.2115 7.9432E-03 1.4311E-03 2.3605E-03
2.550 1.2205 6.3113E-03 1.1402E-03 1.6842E-03
2.550 1.2295 2.9965E-03 2.3183E-03 1.1931E-03
2.550 1.2385 4.9357E-03 1.0704E-03 2.9627E-03
2.550 1.2475 5.5720E-03 1.2033E-03 1.0444E-03
2.550 1.2565 3.5967E-03 2.0561E-03 2.7367E-04
2.550 1.2745 4.0290E-03 9.2676E-04 9.9146E-04
2.550 1.2835 3.8556E-03 1.0088E-03 1.9507E-04
2.550 1.2925 2.5187E-03 1.6800E-03 3.1777E-04
2.550 1.3015 3.6221E-03 9.1552E-04 4.7635E-04
2.550 1.3105 2.9604E-03 7.3317E-04 9.8799E-04
2.550 1.3195 3.7376E-03 1.0424E-03 3.7912E-04
2.550 1.3285 2.5393E-03 7.2996E-04 1.4943E-03
2.550 1.3375 2.6040E-03 7.8240E-04 8.1494E-04
2.550 1.3465 1.5597E-03 5.1053E-04 2.6133E-04
2.550 1.3645 2.2787E-03 7.4159E-04 3.2788E-04
2.550 1.3735 3.0966E-03 1.1675E-03 5.2001E-05
2.550 1.3915 2.0374E-03 9.5517E-04 2.9109E-03
2.550 1.4005 5.6246E-04 3.0289E-04 8.4374E-04
2.550 1.4095 1.3457E-03 6.0433E-04 5.7720E-04
2.550 1.4185 1.3667E-03 5.4858E-04 2.3077E-05
2.550 1.4275 1.1612E-03 5.2148E-04 1.6706E-04
2.550 1.4365 1.8335E-03 9.0355E-04 2.6377E-04
2.550 1.4455 1.2174E-03 5.2716E-04 2.0172E-05
2.550 1.4545 7.9959E-04 3.7969E-04 1.3235E-05
2.550 1.4635 1.7258E-03 7.7571E-04 3.8454E-04
2.550 1.4725 9.8268E-04 4.9134E-04 6.5535E-04
2.550 1.4815 6.8738E-04 4.6536E-04 2.2938E-04
2.550 1.4905 6.2194E-04 3.6313E-04 6.2202E-04
2.550 1.4995 7.9866E-04 4.3745E-04 1.6027E-04
2.550 1.5085 2.0905E-03 1.2241E-03 1.1950E-03
2.550 1.5175 1.1973E-03 6.6609E-04 7.9845E-04
2.550 1.5265 8.3217E-04 4.0235E-04 2.3814E-04
2.550 1.5355 1.0209E-03 6.1819E-04 1.2252E-03
2.550 1.5445 3.4457E-03 2.8134E-03 5.7715E-04
2.550 1.5535 9.5805E-04 4.6553E-04 5.9898E-04
2.550 1.5625 4.0497E-04 3.3883E-04 8.0998E-04
2.550 1.5715 6.3477E-04 4.0974E-04 1.5903E-04
2.550 1.5895 5.0676E-04 3.7008E-04 1.6910E-04
2.550 1.6165 4.2689E-04 3.1175E-04 6.9160E-06
2.550 1.6255 4.4863E-04 4.0954E-04 2.2443E-04
2.550 1.6435 4.5244E-04 3.4556E-04 4.5250E-04
2.550 1.6615 2.1698E-04 1.8154E-04 3.4989E-06
2.550 1.6705 3.8619E-04 2.9496E-04 1.2887E-04
2.550 1.6795 7.3331E-04 6.6942E-04 2.4470E-04
2.550 1.6975 3.3115E-04 2.5292E-04 1.1050E-04
2.550 1.7425 1.7239E-04 1.4930E-04 8.6242E-05
2.550 1.7695 2.9854E-04 2.9854E-04 1.4935E-04
2.650 0.4555 1.3712E-01 4.4378E-03 1.3534E-02
2.650 0.4645 1.3821E-01 4.4457E-03 1.3575E-02
2.650 0.4735 1.3971E-01 4.4482E-03 1.4632E-02
2.650 0.4825 1.3648E-01 4.5046E-03 1.4775E-02
2.650 0.4915 1.3305E-01 4.4736E-03 1.5035E-02
2.650 0.5005 1.1693E-01 4.6626E-03 1.2650E-02
2.650 0.5095 1.2382E-01 4.4915E-03 1.3579E-02
2.650 0.5185 1.1143E-01 4.6373E-03 1.1709E-02
2.650 0.5275 1.0524E-01 4.3506E-03 1.2019E-02
2.650 0.5365 1.0096E-01 4.1875E-03 1.0235E-02
2.650 0.5455 9.6541E-02 4.1376E-03 1.0255E-02
2.650 0.5545 9.4523E-02 4.1361E-03 1.1395E-02
2.650 0.5635 8.8722E-02 4.1285E-03 9.6055E-03
2.650 0.5725 9.1343E-02 3.9873E-03 9.3858E-03
2.650 0.5815 8.3253E-02 4.1711E-03 9.9046E-03
2.650 0.5905 7.3532E-02 4.2391E-03 7.5974E-03
2.650 0.5995 7.1708E-02 4.4618E-03 8.0719E-03
2.650 0.6085 7.6347E-02 4.7439E-03 7.6331E-03
2.650 0.6175 8.0942E-02 3.9785E-03 1.0390E-02
2.650 0.6265 7.5037E-02 4.0143E-03 1.0179E-02
2.650 0.6355 6.2527E-02 3.9773E-03 9.4971E-03
2.650 0.6445 6.3041E-02 3.9476E-03 6.9275E-03
2.650 0.6535 6.3852E-02 3.7339E-03 7.9286E-03
2.650 0.6625 5.9361E-02 3.8109E-03 7.2712E-03
2.650 0.6715 5.5043E-02 3.6935E-03 5.9556E-03
2.650 0.6805 5.1186E-02 3.4561E-03 5.8483E-03
2.650 0.6895 6.0929E-02 3.6009E-03 7.6253E-03
2.650 0.6985 4.9525E-02 3.6787E-03 5.4516E-03
2.650 0.7075 5.0742E-02 3.6545E-03 5.3787E-03
2.650 0.7165 4.7065E-02 3.8420E-03 5.0164E-03
2.650 0.7255 4.4078E-02 3.3194E-03 5.8459E-03
2.650 0.7345 4.2176E-02 3.3358E-03 4.4513E-03
2.650 0.7435 4.7302E-02 3.3157E-03 5.6103E-03
2.650 0.7525 3.8342E-02 3.4361E-03 4.6666E-03
2.650 0.7615 3.7336E-02 2.9026E-03 4.0898E-03
2.650 0.7705 3.6743E-02 2.8434E-03 5.1875E-03
2.650 0.7795 3.8614E-02 2.7910E-03 3.2433E-03
2.650 0.7885 3.9326E-02 3.3144E-03 4.1131E-03
2.650 0.7975 3.1249E-02 3.1251E-03 4.9158E-03
2.650 0.8065 2.7275E-02 2.8898E-03 5.7751E-03
2.650 0.8155 2.8751E-02 2.7401E-03 3.8849E-03
2.650 0.8245 3.2286E-02 3.0270E-03 3.7470E-03
2.650 0.8335 3.0868E-02 2.2646E-03 2.4884E-03
2.650 0.8425 2.6445E-02 3.0605E-03 1.6718E-03
2.650 0.8515 2.3643E-02 3.2130E-03 3.2641E-03
2.650 0.8605 2.3325E-02 2.8920E-03 2.4422E-03
2.650 0.8695 2.4885E-02 2.7324E-03 1.6154E-03
2.650 0.8785 2.1919E-02 3.1263E-03 2.7139E-03
2.650 0.8875 2.0463E-02 2.3092E-03 2.9625E-03
2.650 0.8965 2.2865E-02 2.6144E-03 3.3706E-03
2.650 0.9055 2.1157E-02 2.0258E-03 4.8666E-03
2.650 0.9145 1.4069E-02 3.3893E-03 1.1917E-03
2.650 0.9235 1.8119E-02 2.4887E-03 3.6470E-03
2.650 0.9325 1.9244E-02 2.4940E-03 2.3634E-03
2.650 0.9415 1.7664E-02 2.1931E-03 3.3631E-03
2.650 0.9505 1.0942E-02 3.1393E-03 3.9569E-04
2.650 0.9595 1.6486E-02 2.7481E-03 2.5416E-03
2.650 0.9685 1.7589E-02 2.7983E-03 2.2422E-03
2.650 0.9775 1.9222E-02 2.9465E-03 1.7343E-03
2.650 0.9865 1.4769E-02 2.6552E-03 6.2416E-03
2.650 0.9955 1.6197E-02 2.2885E-03 1.1607E-03
2.650 1.0045 1.2530E-02 2.6634E-03 1.9900E-03
2.650 1.0135 1.1699E-02 2.4745E-03 3.2447E-03
2.650 1.0225 8.5188E-03 2.3271E-03 2.3953E-03
2.650 1.0315 1.3531E-02 1.5642E-03 3.4662E-03
2.650 1.0405 1.1280E-02 3.3884E-03 1.6053E-03
2.650 1.0495 9.7913E-03 3.1180E-03 1.5656E-03
2.650 1.0585 1.4458E-02 1.7922E-03 5.6654E-03
2.650 1.0675 1.0547E-02 1.4588E-03 3.3095E-03
2.650 1.0765 9.2141E-03 2.7553E-03 1.1827E-03
2.650 1.0855 5.8605E-03 2.2762E-03 9.4582E-04
2.650 1.0945 1.1119E-02 1.4874E-03 2.1317E-03
2.650 1.1035 8.6969E-03 1.7922E-03 1.9461E-03
2.650 1.1125 1.0733E-02 2.2432E-03 1.7808E-03
2.650 1.1215 6.8873E-03 2.1717E-03 2.3381E-03
2.650 1.1305 7.7714E-03 2.2097E-03 1.2445E-03
2.650 1.1395 1.0094E-02 2.1991E-03 3.4327E-03
2.650 1.1485 6.2741E-03 1.8381E-03 2.5451E-03
2.650 1.1575 7.9039E-03 1.9605E-03 1.2396E-03
2.650 1.1665 6.9097E-03 2.4613E-03 1.6321E-03
2.650 1.1755 7.5788E-03 1.3173E-03 6.2410E-04
2.650 1.1845 6.6530E-03 2.0724E-03 1.0520E-03
2.650 1.1935 6.2355E-03 1.2637E-03 2.1742E-03
2.650 1.2025 7.3877E-03 1.4349E-03 9.2609E-04
2.650 1.2115 5.5072E-03 1.1296E-03 1.1149E-03
2.650 1.2205 4.2635E-03 8.9046E-04 1.6006E-03
2.650 1.2295 2.3877E-03 1.9400E-03 4.7287E-04
2.650 1.2385 2.9110E-03 1.7269E-03 1.2327E-03
2.650 1.2475 3.7439E-03 2.0541E-03 6.6363E-05
2.650 1.2655 3.6127E-03 9.3409E-04 3.4977E-04
2.650 1.2835 2.8699E-03 8.6601E-04 5.4045E-04
2.650 1.2925 2.5045E-03 7.7524E-04 1.0743E-03
2.650 1.3015 1.6736E-03 5.6291E-04 6.0922E-04
2.650 1.3105 2.8385E-03 8.5286E-04 1.8413E-04
2.650 1.3195 3.1398E-03 8.9034E-04 1.4883E-03
2.650 1.3285 2.8736E-03 9.4640E-04 8.2249E-04
2.650 1.3375 1.3269E-03 4.9590E-04 1.0323E-03
2.650 1.3465 2.4752E-03 7.6194E-04 4.1481E-04
2.650 1.3735 1.4611E-03 6.0706E-04 1.4613E-03
2.650 1.3825 2.2221E-03 7.3139E-04 8.3416E-04
2.650 1.3915 1.4347E-03 5.4344E-04 2.4439E-05
2.650 1.4005 1.0207E-03 4.1672E-04 1.7388E-05
2.650 1.4095 1.9654E-03 8.5225E-04 1.3107E-03
2.650 1.4275 1.6906E-03 7.3310E-04 3.7674E-04
2.650 1.4455 1.3180E-03 7.5140E-04 2.6362E-03
2.650 1.4545 5.6058E-04 4.4947E-04 1.9621E-03
2.650 1.4635 8.1177E-04 4.8781E-04 4.0612E-04
2.650 1.4725 1.7012E-03 1.3890E-03 1.1345E-03
2.650 1.4815 1.1891E-03 9.0817E-04 3.9682E-04
2.650 1.4905 3.9430E-03 2.6695E-03 2.4653E-03
2.650 1.4995 9.2021E-04 5.9399E-04 2.3057E-04
2.650 1.5085 2.5791E-03 1.8237E-03 1.7200E-03
2.650 1.5175 1.6075E-03 1.2277E-03 8.0417E-04
2.650 1.5265 1.1285E-03 7.1375E-04 1.8998E-05
2.650 1.5355 1.0575E-03 8.6346E-04 1.4101E-03
2.650 1.5445 6.2000E-04 3.5346E-04 2.4822E-04
2.650 1.5535 4.1407E-04 2.4883E-04 6.8664E-06
2.650 1.5625 6.5698E-04 5.0177E-04 1.0883E-05
2.650 1.5805 3.8846E-04 3.3641E-04 3.8851E-04
2.650 1.5985 6.9208E-04 6.9208E-04 3.4623E-04
2.650 1.6075 6.5407E-04 4.6250E-04 1.0773E-05
2.650 1.6345 3.6983E-04 3.3761E-04 6.0699E-06
2.650 1.6525 4.9862E-04 4.9862E-04 4.9868E-04
2.650 1.6705 2.6959E-04 1.9688E-04 2.6963E-04
2.650 1.6795 2.8460E-04 2.5980E-04 1.4237E-04
2.650 1.7515 2.8736E-04 2.8736E-04 2.8740E-04
2.650 1.8325 2.8102E-04 2.5653E-04 1.8741E-04
2.750 0.4645 1.3566E-01 4.6961E-03 1.3633E-02
2.750 0.4735 1.2973E-01 4.5723E-03 1.3325E-02
2.750 0.4825 1.2445E-01 4.8483E-03 1.2442E-02
2.750 0.4915 1.2550E-01 4.6548E-03 1.3687E-02
2.750 0.5005 1.2165E-01 4.6645E-03 1.5172E-02
2.750 0.5095 1.1396E-01 4.6737E-03 1.1785E-02
2.750 0.5185 1.1592E-01 4.3662E-03 1.1666E-02
2.750 0.5275 1.1340E-01 4.4163E-03 1.1980E-02
2.750 0.5365 1.0398E-01 4.3718E-03 1.1034E-02
2.750 0.5455 1.0157E-01 4.7392E-03 1.1613E-02
2.750 0.5545 9.2902E-02 4.2310E-03 9.8766E-03
2.750 0.5635 9.1584E-02 4.1528E-03 9.5537E-03
2.750 0.5725 8.5039E-02 4.3050E-03 9.1236E-03
2.750 0.5815 8.6479E-02 4.1560E-03 8.8438E-03
2.750 0.5905 7.6106E-02 4.2343E-03 1.0173E-02
2.750 0.5995 7.4893E-02 4.0159E-03 9.2083E-03
2.750 0.6085 7.5030E-02 3.8837E-03 7.4850E-03
2.750 0.6175 6.2602E-02 4.3544E-03 6.7646E-03
2.750 0.6265 6.6741E-02 4.2137E-03 6.7932E-03
2.750 0.6355 6.7633E-02 3.7544E-03 6.7653E-03
2.750 0.6445 6.6246E-02 3.1339E-03 9.3577E-03
2.750 0.6535 6.2425E-02 4.0232E-03 8.0040E-03
2.750 0.6625 6.1802E-02 3.6860E-03 6.5044E-03
2.750 0.6715 5.9774E-02 3.4979E-03 8.0542E-03
2.750 0.6805 5.9596E-02 3.8060E-03 7.9704E-03
2.750 0.6895 4.7869E-02 3.4521E-03 7.2468E-03
2.750 0.6985 5.4611E-02 3.5045E-03 5.3266E-03
2.750 0.7075 4.4859E-02 3.5267E-03 4.8959E-03
2.750 0.7165 4.4624E-02 3.3175E-03 5.8846E-03
2.750 0.7255 4.5683E-02 3.1057E-03 6.4101E-03
2.750 0.7345 4.4623E-02 3.4666E-03 7.8888E-03
2.750 0.7435 4.1156E-02 2.8583E-03 5.1563E-03
2.750 0.7525 3.6289E-02 3.5735E-03 5.2333E-03
2.750 0.7615 3.6826E-02 3.6445E-03 4.1783E-03
2.750 0.7705 3.9251E-02 3.1898E-03 4.1207E-03
2.750 0.7795 3.6776E-02 3.5563E-03 4.8034E-03
2.750 0.7885 2.7483E-02 3.1711E-03 4.5391E-03
2.750 0.7975 2.8713E-02 3.7235E-03 2.3253E-03
2.750 0.8065 2.6906E-02 3.6048E-03 3.0646E-03
2.750 0.8155 2.6303E-02 2.5890E-03 3.8648E-03
2.750 0.8245 2.5283E-02 3.0811E-03 2.9479E-03
2.750 0.8335 3.1827E-02 2.6891E-03 4.2463E-03
2.750 0.8425 2.3946E-02 2.3907E-03 4.4928E-03
2.750 0.8515 2.3861E-02 3.1483E-03 3.4573E-03
2.750 0.8605 2.3110E-02 2.9718E-03 2.8193E-03
2.750 0.8695 2.9402E-02 3.0180E-03 3.1374E-03
2.750 0.8785 1.6077E-02 3.1710E-03 4.3603E-03
2.750 0.8875 2.0727E-02 2.7956E-03 2.7107E-03
2.750 0.8965 1.6728E-02 2.9304E-03 2.0247E-03
2.750 0.9055 2.0797E-02 2.4150E-03 2.6855E-03
2.750 0.9145 1.7494E-02 2.4161E-03 2.6491E-03
2.750 0.9235 1.7964E-02 2.6622E-03 2.2393E-03
2.750 0.9325 2.2068E-02 2.6323E-03 2.3647E-03
2.750 0.9415 1.4974E-02 2.8126E-03 2.6244E-03
2.750 0.9505 1.6157E-02 1.6123E-03 2.6613E-03
2.750 0.9595 1.4162E-02 2.0292E-03 1.1286E-03
2.750 0.9685 1.7526E-02 2.1469E-03 2.0807E-03
2.750 0.9775 1.8310E-02 1.9016E-03 1.7263E-03
2.750 0.9865 1.5167E-02 1.9741E-03 3.4071E-03
2.750 0.9955 1.2394E-02 2.5688E-03 1.5714E-03
2.750 1.0045 1.2258E-02 2.7301E-03 2.4796E-03
2.750 1.0135 1.4245E-02 2.4346E-03 2.0555E-03
2.750 1.0225 1.2070E-02 2.3454E-03 2.8126E-03
2.750 1.0315 9.6553E-03 2.5917E-03 3.0308E-03
2.750 1.0405 1.1102E-02 2.4660E-03 1.8108E-03
2.750 1.0495 1.1937E-02 2.0633E-03 4.1023E-03
2.750 1.0585 1.0661E-02 1.4143E-03 2.1926E-03
2.750 1.0675 9.1195E-03 1.7963E-03 1.6119E-03
2.750 1.0765 7.2517E-03 2.7477E-03 2.2658E-03
2.750 1.0855 7.6658E-03 1.8305E-03 1.9219E-03
2.750 1.0945 9.8180E-03 2.2151E-03 1.9027E-03
2.750 1.1035 7.1359E-03 1.7566E-03 1.6338E-03
2.750 1.1125 9.7080E-03 1.5612E-03 1.2225E-03
2.750 1.1215 6.0729E-03 2.7288E-03 1.1618E-03
2.750 1.1305 7.1944E-03 1.7901E-03 2.4832E-03
2.750 1.1395 6.9886E-03 1.8264E-03 1.7272E-03
2.750 1.1485 8.2339E-03 1.3723E-03 1.4222E-03
2.750 1.1575 6.7444E-03 1.9714E-03 2.0327E-03
2.750 1.1665 7.5819E-03 1.3426E-03 2.7702E-03
2.750 1.1755 4.1222E-03 2.2008E-03 1.2194E-04
2.750 1.1845 5.9363E-03 1.2030E-03 3.5083E-04
2.750 1.1935 7.5104E-03 1.4582E-03 1.7101E-03
2.750 1.2025 4.6171E-03 1.0244E-03 9.4469E-04
2.750 1.2205 3.7425E-03 2.0432E-03 6.8802E-05
2.750 1.2295 3.9420E-03 9.6676E-04 8.2429E-04
2.750 1.2475 4.4355E-03 1.2409E-03 2.4680E-04
2.750 1.2565 3.5617E-03 9.4794E-04 1.1889E-03
2.750 1.2655 4.2071E-03 1.1337E-03 7.6860E-04
2.750 1.2745 3.5781E-03 9.4901E-04 5.1533E-04
2.750 1.2835 3.0014E-03 8.4556E-04 5.0322E-04
2.750 1.2925 3.2686E-03 1.1103E-03 1.7611E-03
2.750 1.3015 2.0891E-03 6.9883E-04 5.2358E-04
2.750 1.3105 3.7818E-03 1.2206E-03 2.4571E-04
2.750 1.3195 3.3002E-03 1.0862E-03 8.8210E-04
2.750 1.3375 3.3134E-03 1.0887E-03 6.2400E-04
2.750 1.3465 1.7612E-03 6.6290E-04 5.2927E-04
2.750 1.3645 2.0755E-03 9.1986E-04 2.6197E-04
2.750 1.3735 9.4175E-04 4.0271E-04 2.3601E-04
2.750 1.3825 1.6415E-03 6.4129E-04 3.2954E-04
2.750 1.3915 1.3336E-03 4.6543E-04 7.7825E-04
2.750 1.4005 2.9147E-03 1.2167E-03 5.0603E-05
2.750 1.4095 1.5894E-03 6.7908E-04 7.0692E-04
2.750 1.4185 2.0837E-03 9.1041E-04 2.1145E-04
2.750 1.4275 1.1819E-03 6.5921E-04 1.1821E-03
2.750 1.4365 9.8780E-04 4.9390E-04 1.6555E-04
2.750 1.4455 2.0649E-03 1.0034E-03 4.6020E-04
2.750 1.4545 3.1283E-03 1.5877E-03 1.9916E-03
2.750 1.4635 1.2986E-03 5.8370E-04 2.8941E-04
2.750 1.4725 1.4772E-03 7.8958E-04 2.1259E-04
2.750 1.4815 9.8244E-04 5.7526E-04 9.8259E-04
2.750 1.4905 2.9899E-03 2.0632E-03 8.5573E-04
2.750 1.4995 1.9921E-03 1.4548E-03 3.3898E-05
2.750 1.5085 3.0459E-04 1.9839E-04 1.0312E-04
2.750 1.5175 2.0897E-03 1.8097E-03 2.0900E-03
2.750 1.5265 7.8294E-04 5.2521E-04 1.5715E-04
2.750 1.5355 3.0597E-04 2.4982E-04 5.1759E-06
2.750 1.5445 3.4481E-04 2.8848E-04 3.4486E-04
2.750 1.5535 3.2413E-04 2.7119E-04 8.1040E-04
2.750 1.5715 1.0774E-03 9.8350E-04 7.1851E-04
2.750 1.5805 5.8064E-04 3.2304E-04 1.9377E-04
2.750 1.6165 5.4087E-04 4.4162E-04 1.8052E-04
2.750 1.6615 2.7654E-04 2.5245E-04 1.3835E-04
2.750 1.6885 2.3743E-04 2.1674E-04 2.3746E-04
2.750 1.7515 2.5241E-04 2.5241E-04 2.5244E-04
2.850 0.4735 1.2728E-01 4.2267E-03 1.3559E-02
2.850 0.4825 1.2380E-01 4.9173E-03 1.3019E-02
2.850 0.4915 1.1785E-01 4.7125E-03 1.3109E-02
2.850 0.5005 1.2583E-01 5.0160E-03 1.2637E-02
2.850 0.5095 1.1148E-01 4.7572E-03 1.1339E-02
2.850 0.5185 1.0677E-01 4.9053E-03 1.1161E-02
2.850 0.5275 1.1091E-01 4.5322E-03 1.1574E-02
2.850 0.5365 1.0324E-01 4.5757E-03 1.1602E-02
2.850 0.5455 9.1727E-02 4.3316E-03 9.6682E-03
2.850 0.5545 1.0025E-01 4.3763E-03 1.0188E-02
2.850 0.5635 9.8838E-02 4.4576E-03 1.0095E-02
2.850 0.5725 9.5345E-02 4.6143E-03 1.1573E-02
2.850 0.5815 8.2929E-02 4.3589E-03 9.4442E-03
2.850 0.5905 8.1722E-02 4.1600E-03 8.7711E-03
2.850 0.5995 7.3525E-02 4.5279E-03 7.8796E-03
2.850 0.6085 6.9733E-02 4.1057E-03 7.4977E-03
2.850 0.6175 7.0350E-02 4.1723E-03 1.2881E-02
2.850 0.6265 5.9903E-02 3.9834E-03 7.9814E-03
2.850 0.6355 5.6824E-02 3.6153E-03 8.1472E-03
2.850 0.6445 5.8189E-02 3.7653E-03 6.0359E-03
2.850 0.6535 5.4634E-02 3.8018E-03 6.7713E-03
2.850 0.6625 5.1478E-02 3.9545E-03 5.6249E-03
2.850 0.6715 5.7667E-02 3.7744E-03 6.7791E-03
2.850 0.6805 5.0665E-02 3.3764E-03 5.5368E-03
2.850 0.6895 4.2061E-02 3.7878E-03 5.8771E-03
2.850 0.6985 5.3103E-02 3.8269E-03 7.7919E-03
2.850 0.7075 3.9580E-02 3.9038E-03 5.5377E-03
2.850 0.7165 4.3954E-02 3.3439E-03 4.8731E-03
2.850 0.7255 3.5966E-02 3.3552E-03 3.8290E-03
2.850 0.7345 4.2153E-02 3.0028E-03 6.7157E-03
2.850 0.7435 4.1585E-02 3.2964E-03 4.2927E-03
2.850 0.7525 3.4109E-02 3.5404E-03 4.6665E-03
2.850 0.7615 3.0664E-02 3.3040E-03 4.3684E-03
2.850 0.7705 3.7765E-02 3.1583E-03 3.4685E-03
2.850 0.7795 3.3725E-02 3.6006E-03 3.0867E-03
2.850 0.7885 3.0908E-02 3.5624E-03 6.8272E-03
2.850 0.7975 3.0259E-02 3.1072E-03 3.5016E-03
2.850 0.8065 3.0811E-02 2.9595E-03 6.3929E-03
2.850 0.8155 2.8985E-02 3.6075E-03 3.0897E-03
2.850 0.8245 2.1807E-02 3.3818E-03 3.4066E-03
2.850 0.8335 2.5980E-02 2.6402E-03 2.3514E-03
2.850 0.8425 2.3141E-02 3.4283E-03 2.9412E-03
2.850 0.8515 2.0379E-02 2.0770E-03 2.8883E-03
2.850 0.8605 1.6099E-02 2.4993E-03 2.2865E-03
2.850 0.8695 2.4758E-02 2.3000E-03 3.5987E-03
2.850 0.8785 2.3551E-02 2.3259E-03 3.2448E-03
2.850 0.8875 1.7062E-02 2.5932E-03 2.8798E-03
2.850 0.8965 2.1105E-02 2.7359E-03 4.3200E-03
2.850 0.9055 1.7277E-02 2.9096E-03 1.4372E-03
2.850 0.9145 1.5299E-02 2.4351E-03 1.5509E-03
2.850 0.9235 1.7828E-02 2.6870E-03 9.9135E-04
2.850 0.9325 1.4739E-02 2.8739E-03 3.1162E-03
2.850 0.9415 1.8800E-02 1.9064E-03 2.2394E-03
2.850 0.9505 1.5736E-02 1.9757E-03 2.5056E-03
2.850 0.9595 1.5890E-02 3.4183E-03 2.9495E-03
2.850 0.9685 1.6731E-02 2.1458E-03 3.7618E-03
2.850 0.9775 1.4523E-02 2.3910E-03 3.1938E-03
2.850 0.9865 1.3771E-02 2.2929E-03 1.5814E-03
2.850 0.9955 1.2125E-02 2.1177E-03 2.7100E-03
2.850 1.0045 1.3123E-02 2.4475E-03 1.7875E-03
2.850 1.0135 1.4315E-02 1.7912E-03 2.5620E-03
2.850 1.0225 1.4363E-02 1.7818E-03 9.5547E-04
2.850 1.0315 1.1003E-02 2.2415E-03 4.1848E-04
2.850 1.0405 8.2359E-03 2.0456E-03 2.0644E-03
2.850 1.0495 1.3353E-02 1.8017E-03 3.3700E-03
2.850 1.0585 1.1471E-02 1.6895E-03 2.1897E-03
2.850 1.0675 7.1814E-03 2.4910E-03 4.0508E-03
2.850 1.0765 8.1956E-03 2.0063E-03 2.0527E-03
2.850 1.0855 6.3263E-03 2.1836E-03 9.4012E-04
2.850 1.0945 7.6130E-03 1.8096E-03 1.2549E-03
2.850 1.1035 7.1893E-03 2.1063E-03 1.6029E-03
2.850 1.1125 5.4173E-03 2.1248E-03 1.3896E-03
2.850 1.1215 7.3788E-03 1.2747E-03 2.5014E-03
2.850 1.1305 9.2732E-03 1.4507E-03 3.1848E-03
2.850 1.1395 6.3393E-03 1.1877E-03 3.0139E-03
2.850 1.1485 4.7766E-03 1.7590E-03 1.7848E-03
2.850 1.1575 6.5318E-03 1.7546E-03 2.3424E-03
2.850 1.1665 4.0105E-03 2.3921E-03 7.6678E-04
2.850 1.1755 2.0350E-03 1.9693E-03 1.4085E-03
2.850 1.1845 5.1403E-03 2.1082E-03 6.4794E-04
2.850 1.1935 6.8226E-03 1.3932E-03 2.1673E-03
2.850 1.2025 3.5216E-03 8.6223E-04 2.0820E-03
2.850 1.2115 5.0465E-03 1.1413E-03 5.0121E-04
2.850 1.2205 2.7386E-03 1.8170E-03 1.2535E-04
2.850 1.2295 3.6443E-03 9.1698E-04 6.6606E-04
2.850 1.2385 3.5410E-03 7.9344E-04 1.4268E-04
2.850 1.2475 3.8565E-03 9.5463E-04 4.8737E-04
2.850 1.2565 2.0984E-03 1.6967E-03 7.0047E-04
2.850 1.2655 3.0271E-03 9.0213E-04 1.5146E-03
2.850 1.2745 3.6704E-03 3.1236E-03 7.0245E-04
2.850 1.2925 1.4598E-03 6.1689E-04 3.3369E-03
2.850 1.3015 1.5294E-03 5.7704E-04 3.4096E-04
2.850 1.3195 2.1364E-03 8.1478E-04 3.8640E-05
2.850 1.3285 2.1766E-03 9.4251E-04 3.9254E-05
2.850 1.3375 1.0090E-03 4.6052E-04 6.7291E-04
2.850 1.3465 7.7888E-04 3.8289E-04 6.2326E-04
2.850 1.3555 1.6479E-03 6.3314E-04 3.3090E-04
2.850 1.3645 1.0677E-03 5.0333E-04 3.5642E-04
2.850 1.3735 1.0924E-03 4.8300E-04 1.9467E-05
2.850 1.3915 1.8289E-03 6.6566E-04 1.4071E-03
2.850 1.4005 1.1703E-03 5.4175E-04 1.6852E-04
2.850 1.4095 8.3344E-04 4.3859E-04 3.3370E-04
2.850 1.4185 2.1146E-04 1.5720E-04 1.1631E-03
2.850 1.4275 6.2131E-04 4.1421E-04 6.2141E-04
2.850 1.4365 1.2969E-03 7.0042E-04 2.2748E-05
2.850 1.4455 1.2033E-03 6.4987E-04 2.0170E-04
2.850 1.4545 5.7290E-04 3.0148E-04 1.1502E-04
2.850 1.4635 3.9530E-04 3.1694E-04 5.9299E-04
2.850 1.4725 1.2854E-03 6.8710E-04 2.2417E-05
2.850 1.4815 5.9790E-04 3.2748E-04 1.2003E-04
2.850 1.4905 9.2838E-04 5.6216E-04 4.6447E-04
2.850 1.4995 5.9432E-04 3.7251E-04 4.4586E-04
2.850 1.5085 7.7801E-04 5.2190E-04 1.9497E-04
2.850 1.5175 5.2037E-04 3.2616E-04 1.3040E-04
2.850 1.5265 1.7075E-03 1.2074E-03 5.6998E-04
2.850 1.5355 1.8699E-03 1.2904E-03 8.0211E-04
2.850 1.5625 4.4474E-04 4.0599E-04 6.6716E-04
2.850 1.5715 4.7161E-04 3.6020E-04 1.5740E-04
2.850 1.5895 3.7364E-04 3.4109E-04 4.1889E-05
2.850 1.5985 1.0601E-03 9.1809E-04 5.3037E-04
2.850 1.6165 4.7498E-04 4.7498E-04 7.1251E-04
2.850 1.6255 6.7531E-04 6.1647E-04 4.5038E-04
2.950 0.5005 1.2510E-01 4.7736E-03 1.4274E-02
2.950 0.5095 1.1312E-01 4.9890E-03 1.1865E-02
2.950 0.5185 1.1125E-01 4.4081E-03 1.2486E-02
2.950 0.5275 9.8948E-02 4.7857E-03 1.0894E-02
2.950 0.5365 1.0289E-01 4.8119E-03 1.0861E-02
2.950 0.5455 1.0663E-01 4.5224E-03 1.3429E-02
2.950 0.5545 9.2623E-02 4.1671E-03 1.1591E-02
2.950 0.5635 9.2115E-02 4.3178E-03 1.3807E-02
2.950 0.5725 8.6754E-02 4.5020E-03 8.7331E-03
2.950 0.5815 8.3438E-02 4.6440E-03 8.5397E-03
2.950 0.5905 8.2437E-02 4.8192E-03 9.2407E-03
2.950 0.5995 7.4378E-02 4.7214E-03 8.6871E-03
2.950 0.6085 7.7306E-02 4.3156E-03 8.3986E-03
2.950 0.6175 7.0006E-02 4.2505E-03 7.5061E-03
2.950 0.6265 7.2160E-02 4.0596E-03 7.7517E-03
2.950 0.6355 6.5909E-02 4.5487E-03 8.3602E-03
2.950 0.6445 6.2639E-02 3.9229E-03 8.7157E-03
2.950 0.6535 6.3429E-02 3.7520E-03 9.2830E-03
2.950 0.6625 5.3740E-02 4.1402E-03 6.4540E-03
2.950 0.6715 4.7020E-02 4.4224E-03 4.9215E-03
2.950 0.6805 5.0750E-02 3.7367E-03 5.8474E-03
2.950 0.6895 4.8493E-02 3.5145E-03 6.8865E-03
2.950 0.6985 4.0770E-02 3.4272E-03 5.4903E-03
2.950 0.7075 4.2297E-02 3.5969E-03 4.6201E-03
2.950 0.7165 3.7401E-02 3.4381E-03 6.0055E-03
2.950 0.7255 3.7528E-02 3.3216E-03 4.5997E-03
2.950 0.7345 3.6654E-02 2.9466E-03 4.5151E-03
2.950 0.7435 3.7621E-02 3.2420E-03 5.0422E-03
2.950 0.7525 3.1885E-02 3.7790E-03 4.2920E-03
2.950 0.7615 3.2412E-02 3.1533E-03 4.2114E-03
2.950 0.7705 2.9664E-02 3.0241E-03 3.0461E-03
2.950 0.7795 2.9727E-02 2.9225E-03 5.0326E-03
2.950 0.7885 3.2683E-02 3.0772E-03 3.5161E-03
2.950 0.7975 2.9606E-02 2.6644E-03 3.6119E-03
2.950 0.8065 2.6007E-02 3.1428E-03 2.2624E-03
2.950 0.8155 2.0863E-02 2.7655E-03 3.4688E-03
2.950 0.8245 2.3004E-02 2.8627E-03 1.8854E-03
2.950 0.8335 2.3348E-02 2.7431E-03 2.9198E-03
2.950 0.8425 2.2636E-02 2.2782E-03 4.2235E-03
2.950 0.8515 2.4328E-02 2.8108E-03 4.8976E-03
2.950 0.8605 1.9203E-02 2.6728E-03 7.6942E-03
2.950 0.8695 1.9650E-02 2.2162E-03 3.3995E-03
2.950 0.8785 2.1161E-02 2.6770E-03 6.9352E-03
2.950 0.8875 1.7302E-02 3.1595E-03 3.7799E-03
2.950 0.8965 2.1024E-02 2.2294E-03 2.1957E-03
2.950 0.9055 1.6315E-02 3.2633E-03 3.8761E-03
2.950 0.9145 1.4702E-02 3.1414E-03 2.0225E-03
2.950 0.9235 1.4970E-02 2.5714E-03 2.1152E-03
2.950 0.9325 1.4282E-02 2.3112E-03 2.6264E-03
2.950 0.9415 1.7374E-02 1.8327E-03 2.1987E-03
2.950 0.9505 9.3959E-03 2.3374E-03 2.1586E-03
2.950 0.9595 1.1589E-02 2.3533E-03 7.0780E-04
2.950 0.9685 1.3469E-02 2.3374E-03 1.8275E-03
2.950 0.9775 1.7205E-02 2.2397E-03 4.3924E-03
2.950 0.9865 1.6016E-02 2.3996E-03 6.5808E-03
2.950 0.9955 1.4729E-02 2.2183E-03 1.3649E-03
2.950 1.0045 7.6849E-03 2.8635E-03 2.1459E-03
2.950 1.0135 1.2057E-02 2.5795E-03 1.2700E-03
2.950 1.0225 1.0546E-02 1.8743E-03 1.9125E-03
2.950 1.0315 9.4105E-03 1.8852E-03 3.0885E-03
2.950 1.0405 1.0911E-02 1.5329E-03 3.5540E-03
2.950 1.0495 9.4974E-03 1.9175E-03 2.2814E-03
2.950 1.0585 1.0130E-02 2.0024E-03 2.2361E-03
2.950 1.0675 8.9787E-03 1.8352E-03 2.3303E-03
2.950 1.0765 7.4755E-03 2.2274E-03 1.1161E-03
2.950 1.0855 8.4515E-03 1.3085E-03 2.8878E-03
2.950 1.0945 8.7988E-03 1.3912E-03 1.6245E-03
2.950 1.1035 8.8335E-03 2.2911E-03 3.1323E-03
2.950 1.1125 1.0615E-02 2.8276E-03 9.4053E-04
2.950 1.1215 6.7717E-03 2.1051E-03 1.0472E-03
2.950 1.1305 7.2270E-03 1.3742E-03 2.3625E-03
2.950 1.1395 7.8718E-03 1.5690E-03 2.7880E-03
2.950 1.1485 5.1637E-03 2.1013E-03 5.9299E-04
2.950 1.1575 5.7101E-03 1.0965E-03 8.9629E-04
2.950 1.1665 4.9921E-03 1.0291E-03 3.9371E-04
2.950 1.1755 6.2146E-03 1.2297E-03 1.1651E-03
2.950 1.1845 5.9777E-03 1.1856E-03 7.5666E-04
2.950 1.1935 4.9998E-03 1.2131E-03 2.2313E-04
2.950 1.2025 4.9213E-03 1.1564E-03 2.7360E-03
2.950 1.2115 2.4315E-03 2.1187E-03 1.3050E-04
2.950 1.2205 7.7436E-03 1.8426E-03 1.6493E-03
2.950 1.2295 2.5816E-03 7.3804E-04 3.2651E-04
2.950 1.2385 1.8984E-03 1.6488E-03 1.0447E-03
2.950 1.2475 4.0025E-03 9.7463E-04 1.3878E-03
2.950 1.2565 3.7258E-03 1.0084E-03 1.9094E-04
2.950 1.2745 3.5778E-03 1.0362E-03 7.5615E-04
2.950 1.2835 3.4577E-03 1.0987E-03 8.1618E-04
2.950 1.2925 2.6312E-03 2.6198E-03 2.8140E-04
2.950 1.3015 2.0824E-03 8.2966E-04 1.1577E-03
2.950 1.3195 2.0876E-03 9.6635E-04 3.0081E-04
2.950 1.3285 6.7250E-04 3.6432E-04 6.7261E-04
2.950 1.3375 1.7905E-03 8.9523E-04 3.0028E-04
2.950 1.3465 1.6568E-03 7.1740E-04 3.0420E-05
2.950 1.3555 8.7546E-04 4.0526E-04 1.4682E-04
2.950 1.3645 1.5586E-03 5.8505E-04 1.1339E-03
2.950 1.3735 1.3092E-03 7.1707E-04 7.8587E-04
2.950 1.3825 2.0432E-03 8.3706E-04 1.8941E-04
2.950 1.3915 1.0290E-03 5.0787E-04 1.8647E-05
2.950 1.4005 1.2897E-03 7.3524E-04 2.5899E-04
2.950 1.4095 1.6710E-03 8.6485E-04 2.4069E-04
2.950 1.4185 2.0205E-03 1.0457E-03 7.5856E-04
2.950 1.4275 1.2742E-03 6.4215E-04 5.4661E-04
2.950 1.4455 7.8162E-04 4.3597E-04 1.3986E-05
2.950 1.4545 1.7378E-03 9.3855E-04 4.3557E-04
2.950 1.4635 9.0698E-04 6.9272E-04 9.0713E-04
2.950 1.4725 4.2170E-04 2.8549E-04 5.6230E-04
2.950 1.4815 6.5428E-04 3.7300E-04 1.1616E-05
2.950 1.4995 1.1390E-03 7.6408E-04 4.5605E-04
2.950 1.5175 1.9960E-03 1.6700E-03 1.5972E-03
2.950 1.5355 2.0084E-04 1.6103E-04 2.0087E-04
2.950 1.5535 8.2924E-04 6.3334E-04 1.4511E-05
2.950 1.6255 3.9715E-04 3.9715E-04 3.9720E-04
3.050 0.5185 1.0700E-01 4.7456E-03 1.2500E-02
3.050 0.5275 1.0995E-01 4.6958E-03 1.1562E-02
3.050 0.5365 1.0104E-01 4.7085E-03 1.0507E-02
3.050 0.5455 1.0439E-01 4.2876E-03 1.1124E-02
3.050 0.5545 9.3901E-02 4.8984E-03 9.3241E-03
3.050 0.5635 9.2920E-02 4.6103E-03 1.0884E-02
3.050 0.5725 9.6602E-02 4.5286E-03 1.0912E-02
3.050 0.5815 7.9520E-02 4.6068E-03 9.0183E-03
3.050 0.5905 7.7296E-02 4.7333E-03 8.5418E-03
3.050 0.5995 7.3881E-02 4.6079E-03 7.6627E-03
3.050 0.6085 6.5825E-02 4.4944E-03 8.0400E-03
3.050 0.6175 6.5691E-02 4.5942E-03 7.0290E-03
3.050 0.6265 6.9097E-02 4.2617E-03 1.0424E-02
3.050 0.6355 6.2984E-02 4.3806E-03 6.3092E-03
3.050 0.6445 6.0949E-02 4.2009E-03 6.4310E-03
3.050 0.6535 5.9182E-02 4.3307E-03 7.3779E-03
3.050 0.6625 5.7539E-02 4.7700E-03 6.8370E-03
3.050 0.6715 5.8526E-02 4.1542E-03 6.6565E-03
3.050 0.6805 5.2032E-02 4.0421E-03 7.3644E-03
3.050 0.6895 4.2448E-02 3.8917E-03 5.0252E-03
3.050 0.6985 4.3589E-02 3.9295E-03 5.3441E-03
3.050 0.7075 4.0833E-02 3.3525E-03 7.1549E-03
3.050 0.7165 4.2658E-02 3.3304E-03 4.3919E-03
3.050 0.7255 3.3689E-02 3.6326E-03 4.3242E-03
3.050 0.7345 3.3543E-02 3.0222E-03 5.0451E-03
3.050 0.7435 3.7645E-02 3.3506E-03 4.6624E-03
3.050 0.7525 3.3843E-02 2.8614E-03 5.2427E-03
3.050 0.7615 2.7135E-02 3.4581E-03 2.9834E-03
3.050 0.7705 2.5645E-02 3.8293E-03 3.0125E-03
3.050 0.7795 3.0840E-02 2.8848E-03 3.0430E-03
3.050 0.7885 2.5947E-02 3.5440E-03 2.2435E-03
3.050 0.7975 3.1906E-02 2.5713E-03 3.5686E-03
3.050 0.8065 2.7438E-02 2.9698E-03 2.7204E-03
3.050 0.8155 2.2265E-02 2.8933E-03 2.5597E-03
3.050 0.8245 2.1711E-02 3.0121E-03 1.9265E-03
3.050 0.8335 2.4735E-02 2.3328E-03 2.9363E-03
3.050 0.8425 2.2002E-02 2.9795E-03 2.1311E-03
3.050 0.8515 2.2463E-02 2.8332E-03 3.7252E-03
3.050 0.8605 1.9183E-02 2.8364E-03 3.9756E-03
3.050 0.8695 1.9211E-02 2.3609E-03 1.6592E-03
3.050 0.8785 2.2099E-02 2.4597E-03 3.6243E-03
3.050 0.8875 1.6055E-02 2.2965E-03 1.2636E-03
3.050 0.8965 1.7639E-02 2.1391E-03 5.1513E-03
3.050 0.9055 1.7807E-02 2.1628E-03 5.4582E-03
3.050 0.9145 1.6493E-02 2.2446E-03 2.5025E-03
3.050 0.9235 1.5971E-02 2.8156E-03 1.2820E-03
3.050 0.9325 1.3690E-02 2.6995E-03 3.7523E-03
3.050 0.9415 1.5685E-02 2.3901E-03 2.5433E-03
3.050 0.9505 1.0975E-02 2.0548E-03 3.3956E-03
3.050 0.9595 1.1039E-02 2.0737E-03 4.6716E-03
3.050 0.9685 1.5454E-02 2.7858E-03 1.9984E-03
3.050 0.9775 1.1724E-02 2.4157E-03 1.6222E-03
3.050 0.9865 1.2758E-02 1.6473E-03 3.8935E-03
3.050 0.9955 7.5805E-03 2.8294E-03 4.4248E-04
3.050 1.0045 9.7165E-03 2.0865E-03 3.9465E-03
3.050 1.0135 1.2298E-02 2.2175E-03 3.7872E-03
3.050 1.0225 1.0872E-02 2.3045E-03 1.8544E-03
3.050 1.0315 1.3382E-02 1.8706E-03 4.4225E-04
3.050 1.0405 4.8477E-03 2.0754E-03 4.9403E-03
3.050 1.0495 1.1438E-02 1.6751E-03 4.0250E-03
3.050 1.0585 7.2514E-03 1.8557E-03 1.5610E-03
3.050 1.0675 9.3847E-03 1.4799E-03 1.5802E-03
3.050 1.0765 1.0107E-02 2.3059E-03 1.8441E-03
3.050 1.0855 9.1923E-03 2.2575E-03 3.0466E-03
3.050 1.0945 3.4768E-03 2.7216E-03 9.1432E-04
3.050 1.1035 4.4062E-03 1.5268E-03 1.7438E-03
3.050 1.1125 7.0160E-03 1.2539E-03 8.3260E-04
3.050 1.1215 7.9272E-03 1.4409E-03 1.7244E-03
3.050 1.1305 6.5718E-03 1.3706E-03 3.0757E-03
3.050 1.1395 4.3345E-03 2.3331E-03 1.1073E-03
3.050 1.1485 4.6960E-03 1.8530E-03 1.4294E-03
3.050 1.1575 5.3504E-03 2.0227E-03 8.3488E-04
3.050 1.1665 6.1255E-03 1.3237E-03 7.5345E-04
3.050 1.1755 6.2518E-03 1.5724E-03 7.0048E-04
3.050 1.1845 4.7851E-03 1.2095E-03 1.9964E-03
3.050 1.1935 3.1977E-03 1.9196E-03 8.6328E-04
3.050 1.2115 2.3468E-03 1.5555E-03 1.0860E-04
3.050 1.2205 5.2573E-03 1.3244E-03 1.4191E-03
3.050 1.2295 3.1805E-03 8.9289E-04 1.8772E-04
3.050 1.2385 2.6530E-03 7.7691E-04 1.4932E-03
3.050 1.2475 3.9263E-03 1.1064E-03 2.1085E-04
3.050 1.2565 2.3865E-03 7.7820E-04 7.3578E-04
3.050 1.2655 2.1977E-03 2.1367E-03 2.3531E-04
3.050 1.2745 2.9583E-03 1.0616E-03 2.3457E-04
3.050 1.2835 3.2916E-03 1.0924E-03 4.4331E-04
3.050 1.2925 4.6923E-03 1.4838E-03 1.6448E-03
3.050 1.3015 1.3257E-03 5.7225E-04 9.4728E-04
3.050 1.3105 2.1360E-03 8.8053E-04 2.6109E-03
3.050 1.3195 1.5338E-03 6.8879E-04 2.9094E-05
3.050 1.3285 1.0056E-03 4.3196E-04 1.4495E-04
3.050 1.3375 2.9754E-03 1.1057E-03 1.7011E-03
3.050 1.3465 2.6768E-03 1.1696E-03 8.0462E-04
3.050 1.3555 2.2261E-03 1.0006E-03 4.1728E-05
3.050 1.3645 2.8964E-03 1.0975E-03 3.8986E-04
3.050 1.3735 5.3385E-04 3.4194E-04 8.8983E-04
3.050 1.3825 2.3739E-03 1.0907E-03 7.1354E-04
3.050 1.3915 6.5795E-04 3.3976E-04 2.6346E-04
3.050 1.4095 3.3744E-03 2.0664E-03 4.2637E-04
3.050 1.4185 7.8065E-04 4.7805E-04 1.9569E-04
3.050 1.4275 6.0113E-04 3.1997E-04 3.6085E-04
3.050 1.4365 8.3390E-04 4.7540E-04 1.5274E-05
3.050 1.4455 9.2654E-04 7.0766E-04 1.6940E-05
3.050 1.4545 1.7182E-03 1.5685E-03 5.7354E-04
3.050 1.4635 6.0785E-04 3.8099E-04 1.1066E-05
3.050 1.4725 2.4732E-03 2.0692E-03 4.9667E-04
3.050 1.4815 3.0727E-04 2.5089E-04 6.1457E-04
3.050 1.4995 4.0118E-04 3.4743E-04 1.3660E-04
3.050 1.5265 4.3994E-04 4.0160E-04 4.4001E-04
3.050 1.5535 8.2298E-04 7.5127E-04 5.4888E-04
3.050 1.5715 2.9273E-04 2.1378E-04 2.9278E-04
3.050 1.6165 3.7060E-04 3.7060E-04 5.5594E-04
3.150 0.5455 1.0246E-01 5.0273E-03 1.0892E-02
3.150 0.5545 9.2420E-02 4.2253E-03 1.0834E-02
3.150 0.5635 8.7987E-02 4.9889E-03 1.1137E-02
3.150 0.5725 7.9041E-02 4.0641E-03 8.9910E-03
3.150 0.5815 7.1554E-02 5.2488E-03 7.4281E-03
3.150 0.5905 7.1412E-02 4.4660E-03 7.2576E-03
3.150 0.5995 7.0785E-02 4.3416E-03 7.5433E-03
3.150 0.6085 7.3753E-02 4.4284E-03 7.5558E-03
3.150 0.6175 6.8354E-02 4.5697E-03 8.8018E-03
3.150 0.6265 6.8566E-02 3.7669E-03 8.8901E-03
3.150 0.6355 7.4659E-02 4.2988E-03 9.1567E-03
3.150 0.6445 6.0027E-02 4.0759E-03 7.8728E-03
3.150 0.6535 5.1603E-02 4.2273E-03 5.8796E-03
3.150 0.6625 5.3407E-02 4.5020E-03 6.1984E-03
3.150 0.6715 5.5532E-02 3.6134E-03 6.8755E-03
3.150 0.6805 5.1933E-02 3.8725E-03 7.2469E-03
3.150 0.6895 4.3401E-02 3.8184E-03 4.4940E-03
3.150 0.6985 4.5994E-02 3.7781E-03 5.7745E-03
3.150 0.7075 4.2738E-02 3.5360E-03 5.5700E-03
3.150 0.7165 4.0440E-02 3.8581E-03 6.8037E-03
3.150 0.7255 3.8662E-02 3.3587E-03 4.4086E-03
3.150 0.7345 3.6652E-02 3.5130E-03 4.2688E-03
3.150 0.7435 3.3368E-02 3.4447E-03 5.1070E-03
3.150 0.7525 2.9050E-02 3.3262E-03 4.8294E-03
3.150 0.7615 2.7130E-02 3.1265E-03 3.8149E-03
3.150 0.7705 2.7052E-02 3.2558E-03 5.0875E-03
3.150 0.7795 2.5921E-02 3.3340E-03 6.3382E-03
3.150 0.7885 1.9640E-02 3.6981E-03 3.0197E-03
3.150 0.7975 2.1774E-02 3.2010E-03 4.6178E-03
3.150 0.8065 2.5228E-02 3.0377E-03 2.7867E-03
3.150 0.8155 2.1736E-02 2.8210E-03 2.7067E-03
3.150 0.8245 1.8967E-02 3.3202E-03 3.1152E-03
3.150 0.8335 2.0387E-02 2.5639E-03 1.6034E-03
3.150 0.8425 1.8745E-02 2.6597E-03 2.2737E-03
3.150 0.8515 1.9473E-02 2.6569E-03 4.7743E-03
3.150 0.8605 1.3675E-02 4.2909E-03 1.7517E-03
3.150 0.8695 1.3154E-02 3.2157E-03 2.3786E-03
3.150 0.8785 1.8450E-02 3.1048E-03 2.8578E-03
3.150 0.8875 1.9247E-02 2.2259E-03 3.0117E-03
3.150 0.8965 8.2346E-03 3.2008E-03 2.7217E-03
3.150 0.9055 2.1213E-02 2.6023E-03 3.8309E-03
3.150 0.9145 1.4890E-02 2.4192E-03 2.6014E-03
3.150 0.9235 1.4913E-02 2.9268E-03 9.2428E-04
3.150 0.9325 1.3858E-02 2.4862E-03 3.3693E-03
3.150 0.9415 1.5819E-02 2.6543E-03 3.7673E-03
3.150 0.9505 1.2212E-02 2.8024E-03 2.6297E-03
3.150 0.9595 1.0278E-02 1.7288E-03 2.4327E-03
3.150 0.9685 1.1681E-02 2.0334E-03 1.0720E-03
3.150 0.9775 1.1815E-02 1.5772E-03 5.1327E-03
3.150 0.9865 1.0241E-02 1.3942E-03 2.1605E-03
3.150 0.9955 8.2710E-03 2.2725E-03 1.4674E-03
3.150 1.0045 1.2347E-02 1.7778E-03 3.0836E-03
3.150 1.0135 8.8748E-03 2.8427E-03 1.7190E-03
3.150 1.0225 8.3951E-03 1.8493E-03 1.4360E-03
3.150 1.0315 8.1756E-03 2.5321E-03 1.1561E-03
3.150 1.0405 9.7285E-03 2.0883E-03 1.1753E-03
3.150 1.0495 7.9924E-03 2.0072E-03 2.1449E-03
3.150 1.0585 9.7794E-03 1.8223E-03 3.7047E-03
3.150 1.0675 8.5391E-03 1.4693E-03 1.7441E-03
3.150 1.0765 5.9021E-03 1.1342E-03 2.2720E-03
3.150 1.0855 8.8578E-03 1.6027E-03 2.3922E-03
3.150 1.0945 5.5682E-03 2.8285E-03 1.0731E-03
3.150 1.1035 7.7659E-03 1.4376E-03 1.5912E-03
3.150 1.1125 5.5321E-03 1.1404E-03 1.2973E-03
3.150 1.1215 4.7592E-03 1.0138E-03 2.2238E-03
3.150 1.1305 3.9185E-03 2.0337E-03 5.4769E-04
3.150 1.1395 6.1431E-03 2.8322E-03 7.5715E-04
3.150 1.1485 5.9156E-03 2.1487E-03 2.3674E-03
3.150 1.1575 6.7181E-03 1.4043E-03 1.6823E-03
3.150 1.1665 5.8531E-03 1.4361E-03 1.7389E-03
3.150 1.1755 6.4757E-03 1.5489E-03 2.3780E-03
3.150 1.1845 4.6523E-03 1.0965E-03 1.9842E-04
3.150 1.1935 5.7053E-03 1.4953E-03 1.1945E-03
3.150 1.2025 3.3197E-03 9.2582E-04 1.8779E-04
3.150 1.2205 2.9085E-03 7.8833E-04 3.1202E-04
3.150 1.2385 3.7511E-03 1.1116E-03 4.2362E-04
3.150 1.2565 3.1341E-03 1.0093E-03 4.2246E-04
3.150 1.2745 2.1726E-03 7.5379E-04 7.2542E-04
3.150 1.2835 1.7037E-03 6.6591E-04 9.4715E-04
3.150 1.3015 1.8750E-03 6.5849E-04 1.6046E-04
3.150 1.3105 8.9972E-04 4.4986E-04 3.8602E-04
3.150 1.3195 2.8851E-03 1.0933E-03 4.4727E-04
3.150 1.3285 1.0863E-03 5.1581E-04 3.6267E-04
3.150 1.3375 4.2584E-04 2.6365E-04 8.5172E-04
3.150 1.3465 1.9067E-03 8.8596E-04 4.7808E-04
3.150 1.3555 1.1282E-03 5.1644E-04 3.2306E-04
3.150 1.3645 7.9551E-04 4.1445E-04 3.9805E-04
3.150 1.3825 8.1252E-04 5.6069E-04 4.0655E-04
3.150 1.3915 1.5322E-03 7.9299E-04 8.7598E-04
3.150 1.4095 1.1607E-03 5.8495E-04 1.6731E-04
3.150 1.4185 2.7547E-04 2.1338E-04 5.1964E-06
3.150 1.4275 1.6958E-03 1.2952E-03 1.2723E-03
3.150 1.4455 1.4536E-03 1.1102E-03 3.6453E-04
3.150 1.4545 6.0711E-04 4.4337E-04 6.0722E-04
3.150 1.4635 3.7602E-04 3.1460E-04 3.7608E-04
3.150 1.4815 1.6299E-03 1.4115E-03 4.0859E-04
3.150 1.4995 1.1840E-03 8.6471E-04 7.1076E-04
3.150 1.5085 2.8467E-04 1.9644E-04 5.2410E-06
3.150 1.5625 9.1671E-04 6.4821E-04 7.6408E-04
3.150 1.6255 3.1216E-04 3.1216E-04 1.5688E-04
3.150 1.6525 2.6761E-04 2.6761E-04 4.7679E-06
3.150 1.8055 1.1555E-04 1.1555E-04 5.7812E-05
3.250 0.5635 9.5398E-02 4.6105E-03 1.0429E-02
3.250 0.5725 8.4720E-02 5.1255E-03 1.0294E-02
3.250 0.5815 8.4719E-02 4.5712E-03 8.7590E-03
3.250 0.5905 8.1707E-02 5.0088E-03 1.0914E-02
3.250 0.5995 7.2710E-02 4.4985E-03 7.8993E-03
3.250 0.6085 6.8457E-02 4.6083E-03 7.6872E-03
3.250 0.6175 6.3698E-02 4.2494E-03 8.6708E-03
3.250 0.6265 5.9664E-02 5.0088E-03 6.6326E-03
3.250 0.6355 7.0511E-02 4.1696E-03 9.0632E-03
3.250 0.6445 6.2668E-02 3.6377E-03 8.8156E-03
3.250 0.6535 5.2782E-02 4.3066E-03 6.1446E-03
3.250 0.6625 6.0911E-02 3.7921E-03 7.2957E-03
3.250 0.6715 5.4994E-02 3.5491E-03 6.8109E-03
3.250 0.6805 5.0673E-02 3.8131E-03 5.9964E-03
3.250 0.6895 4.8935E-02 3.8780E-03 5.4197E-03
3.250 0.6985 3.7129E-02 4.0738E-03 4.6523E-03
3.250 0.7075 3.9362E-02 4.2866E-03 4.4227E-03
3.250 0.7165 4.4626E-02 3.1577E-03 6.0180E-03
3.250 0.7255 4.0871E-02 3.4657E-03 4.6231E-03
3.250 0.7345 3.8894E-02 3.1929E-03 6.1751E-03
3.250 0.7435 3.4274E-02 3.5227E-03 3.5830E-03
3.250 0.7525 2.8965E-02 3.3805E-03 5.6783E-03
3.250 0.7615 3.5177E-02 3.3297E-03 3.9103E-03
3.250 0.7705 2.5803E-02 3.5370E-03 2.4702E-03
3.250 0.7795 2.5853E-02 3.9717E-03 2.6340E-03
3.250 0.7885 2.2750E-02 3.6122E-03 2.7358E-03
3.250 0.7975 2.4687E-02 2.8522E-03 2.3555E-03
3.250 0.8065 2.2551E-02 3.6526E-03 2.5943E-03
3.250 0.8155 2.2809E-02 3.0354E-03 2.9899E-03
3.250 0.8245 1.7378E-02 3.2267E-03 2.5785E-03
3.250 0.8335 1.9418E-02 2.0986E-03 5.4636E-03
3.250 0.8425 1.7946E-02 2.6112E-03 2.5882E-03
3.250 0.8515 1.4778E-02 3.1587E-03 2.6541E-03
3.250 0.8605 2.0445E-02 2.3265E-03 3.8251E-03
3.250 0.8695 1.4151E-02 2.8756E-03 2.2252E-03
3.250 0.8785 1.5784E-02 2.8379E-03 1.7219E-03
3.250 0.8875 1.9440E-02 2.5075E-03 4.0752E-03
3.250 0.8965 1.5569E-02 1.8391E-03 5.9799E-03
3.250 0.9055 1.8404E-02 2.0964E-03 4.3001E-03
3.250 0.9145 1.1811E-02 2.5838E-03 4.8903E-03
3.250 0.9235 1.6657E-02 2.3286E-03 4.3232E-03
3.250 0.9325 1.3990E-02 2.2132E-03 3.7474E-03
3.250 0.9415 1.7295E-02 2.5284E-03 3.0742E-03
3.250 0.9505 1.1470E-02 1.9750E-03 4.9053E-03
3.250 0.9595 1.1854E-02 2.8201E-03 1.3103E-03
3.250 0.9685 5.1502E-03 3.3059E-03 1.0539E-03
3.250 0.9775 8.2538E-03 3.7913E-03 1.1169E-03
3.250 0.9865 1.1284E-02 2.0410E-03 3.7221E-03
3.250 0.9955 1.2123E-02 1.7289E-03 2.3591E-03
3.250 1.0045 1.2427E-02 2.3821E-03 1.9268E-03
3.250 1.0135 1.1332E-02 1.7070E-03 1.8297E-03
3.250 1.0225 1.0685E-02 1.5280E-03 3.2676E-03
3.250 1.0315 7.7149E-03 2.2780E-03 2.6972E-03
3.250 1.0405 1.1003E-02 1.8016E-03 3.9195E-03
3.250 1.0495 5.5493E-03 1.8053E-03 2.3316E-03
3.250 1.0585 8.1308E-03 1.4551E-03 1.7984E-03
3.250 1.0675 7.8356E-03 1.5205E-03 4.4119E-04
3.250 1.0765 9.2583E-03 1.6511E-03 1.8759E-03
3.250 1.0855 8.4022E-03 1.4404E-03 7.3896E-04
3.250 1.0945 4.9249E-03 1.9964E-03 1.7398E-03
3.250 1.1035 7.7648E-03 2.3903E-03 2.9328E-03
3.250 1.1125 2.8166E-03 2.2952E-03 1.4556E-03
3.250 1.1215 4.7269E-03 1.9907E-03 8.2538E-04
3.250 1.1305 7.8854E-03 1.5598E-03 2.5181E-03
3.250 1.1395 2.7162E-03 2.1846E-03 2.2160E-03
3.250 1.1575 2.2218E-03 1.6557E-03 1.1295E-04
3.250 1.1665 4.3246E-03 9.3720E-04 9.6836E-05
3.250 1.1755 2.8955E-03 7.6379E-04 2.1344E-03
3.250 1.1845 2.7284E-03 7.6050E-04 1.7117E-04
3.250 1.2025 5.5396E-03 1.3309E-03 2.4032E-03
3.250 1.2115 4.9848E-03 1.4183E-03 2.6132E-03
3.250 1.2205 3.8574E-03 1.2507E-03 1.5451E-03
3.250 1.2295 3.5254E-03 1.0387E-03 9.8216E-04
3.250 1.2385 5.0992E-03 1.5590E-03 1.5335E-03
3.250 1.2565 2.4429E-03 8.9554E-04 1.7774E-03
3.250 1.2745 2.6472E-03 9.6663E-04 2.2704E-04
3.250 1.2835 7.1230E-04 3.8588E-04 1.6027E-03
3.250 1.3105 1.6142E-03 8.0712E-04 2.1525E-03
3.250 1.3195 2.1043E-03 7.9338E-04 7.0260E-04
3.250 1.3285 4.1265E-03 2.1749E-03 1.3778E-03
3.250 1.3375 2.7915E-03 1.2197E-03 5.1051E-04
3.250 1.3465 8.3478E-04 4.3491E-04 6.6803E-04
3.250 1.3555 5.3796E-04 3.4725E-04 7.1734E-04
3.250 1.3645 4.9574E-04 3.9192E-04 1.4873E-03
3.250 1.3735 1.2192E-03 7.8701E-04 6.1008E-04
3.250 1.3825 2.8112E-04 2.1471E-04 1.4067E-04
3.250 1.4005 3.1858E-04 2.4905E-04 1.5941E-04
3.250 1.4095 1.7572E-03 9.4900E-04 1.3183E-03
3.250 1.4185 9.1272E-04 6.9710E-04 6.0877E-04
3.250 1.4365 7.8159E-04 5.9695E-04 2.6152E-04
3.250 1.4815 3.6106E-04 3.1269E-04 1.8066E-04
3.250 1.4905 2.6952E-04 2.2550E-04 1.3486E-04
3.250 1.5085 5.8925E-04 5.8925E-04 2.9483E-04
3.250 1.5265 3.4585E-04 3.1572E-04 6.4779E-06
3.250 1.5895 3.4397E-04 3.4397E-04 6.3380E-06
3.250 1.6705 1.4369E-04 1.3117E-04 7.1894E-05
3.350 0.5815 6.8029E-02 4.9113E-03 1.1098E-02
3.350 0.5905 7.7688E-02 4.3300E-03 1.0533E-02
3.350 0.5995 7.0055E-02 4.7935E-03 8.4315E-03
3.350 0.6085 7.3366E-02 5.0979E-03 7.2652E-03
3.350 0.6175 6.4387E-02 4.7611E-03 9.2594E-03
3.350 0.6265 6.2661E-02 5.0958E-03 6.4111E-03
3.350 0.6355 5.7937E-02 4.9138E-03 8.1945E-03
3.350 0.6445 5.6717E-02 4.1255E-03 5.7168E-03
3.350 0.6535 6.2395E-02 4.5325E-03 7.1486E-03
3.350 0.6625 5.1044E-02 4.3411E-03 8.7314E-03
3.350 0.6715 5.6078E-02 3.7150E-03 7.3699E-03
3.350 0.6805 4.7424E-02 3.9775E-03 7.4106E-03
3.350 0.6895 4.9488E-02 3.4064E-03 6.8484E-03
3.350 0.6985 4.1347E-02 3.7469E-03 4.5575E-03
3.350 0.7075 3.5722E-02 4.3775E-03 5.3273E-03
3.350 0.7165 4.0449E-02 4.1580E-03 4.3532E-03
3.350 0.7255 3.6493E-02 3.3723E-03 5.6824E-03
3.350 0.7345 3.9072E-02 3.3052E-03 5.2948E-03
3.350 0.7435 3.7311E-02 2.9056E-03 4.9118E-03
3.350 0.7525 3.4506E-02 3.9815E-03 5.3364E-03
3.350 0.7615 2.6392E-02 3.9492E-03 4.6346E-03
3.350 0.7705 2.6995E-02 3.3700E-03 3.1923E-03
3.350 0.7795 2.7244E-02 3.1173E-03 2.8631E-03
3.350 0.7885 2.8806E-02 3.4501E-03 2.9242E-03
3.350 0.7975 2.5507E-02 2.3538E-03 3.5196E-03
3.350 0.8065 2.0836E-02 2.8999E-03 3.6922E-03
3.350 0.8155 1.9876E-02 2.4078E-03 4.1266E-03
3.350 0.8245 2.0035E-02 3.3654E-03 2.7027E-03
3.350 0.8335 2.1260E-02 2.1347E-03 5.3389E-03
3.350 0.8425 1.8376E-02 2.7482E-03 4.8185E-03
3.350 0.8515 2.1265E-02 2.8640E-03 3.9881E-03
3.350 0.8605 1.7694E-02 2.5641E-03 1.3851E-03
3.350 0.8695 1.7584E-02 2.5052E-03 2.0563E-03
3.350 0.8785 1.4751E-02 2.2799E-03 2.7856E-03
3.350 0.8875 1.6808E-02 2.3078E-03 3.7738E-03
3.350 0.8965 1.1481E-02 3.2899E-03 1.7741E-03
3.350 0.9055 1.5060E-02 2.2346E-03 3.8262E-03
3.350 0.9145 1.3473E-02 1.6027E-03 4.0593E-03
3.350 0.9235 1.1861E-02 2.3124E-03 2.4463E-03
3.350 0.9325 1.0874E-02 2.8875E-03 1.9136E-03
3.350 0.9415 1.1077E-02 2.0854E-03 2.3366E-03
3.350 0.9505 9.6103E-03 2.5873E-03 1.5273E-03
3.350 0.9595 1.2154E-02 1.9872E-03 3.9321E-03
3.350 0.9685 8.8243E-03 1.8046E-03 3.9128E-03
3.350 0.9775 1.1062E-02 2.5342E-03 3.1447E-03
3.350 0.9865 1.3239E-02 1.8845E-03 1.3240E-03
3.350 0.9955 1.0716E-02 2.5641E-03 4.0419E-03
3.350 1.0045 7.2670E-03 2.0673E-03 2.9682E-03
3.350 1.0135 9.3098E-03 1.5471E-03 2.6299E-03
3.350 1.0225 7.6022E-03 2.5832E-03 1.4485E-03
3.350 1.0315 6.0892E-03 2.1211E-03 5.8680E-04
3.350 1.0405 1.0219E-02 1.7784E-03 2.6429E-03
3.350 1.0495 7.6825E-03 1.8937E-03 1.6184E-03
3.350 1.0585 6.7059E-03 2.2350E-03 8.9811E-04
3.350 1.0675 6.5601E-03 1.2849E-03 2.4162E-03
3.350 1.0765 8.6373E-03 1.6999E-03 1.6366E-03
3.350 1.0855 6.9602E-03 1.3426E-03 6.8974E-04
3.350 1.0945 7.1204E-03 1.3723E-03 1.0853E-03
3.350 1.1035 8.6454E-03 1.8098E-03 1.1618E-03
3.350 1.1125 7.7041E-03 1.6780E-03 1.3543E-03
3.350 1.1215 5.5710E-03 1.2255E-03 1.0869E-03
3.350 1.1305 6.7933E-03 2.5245E-03 2.0703E-03
3.350 1.1395 2.4142E-03 1.8047E-03 1.7568E-03
3.350 1.1485 3.6621E-03 9.1696E-04 1.6667E-03
3.350 1.1575 6.1830E-03 1.4368E-03 1.9999E-03
3.350 1.1665 2.5669E-03 1.9405E-03 3.5513E-04
3.350 1.1755 3.9144E-03 1.0906E-03 6.2452E-04
3.350 1.1845 2.7020E-03 7.6056E-04 4.8080E-04
3.350 1.2025 1.5808E-03 6.1950E-04 1.0545E-03
3.350 1.2115 3.4403E-03 1.0028E-03 1.1492E-03
3.350 1.2205 2.2636E-03 7.3521E-04 1.8094E-04
3.350 1.2295 3.7299E-03 1.1634E-03 1.3187E-03
3.350 1.2385 2.7517E-03 8.4706E-04 1.1347E-03
3.350 1.2475 4.1085E-03 1.2737E-03 4.4142E-04
3.350 1.2655 2.7938E-03 9.9532E-04 2.2276E-04
3.350 1.2745 1.7099E-03 6.8126E-04 9.5072E-04
3.350 1.2835 3.9826E-03 1.5340E-03 1.4246E-03
3.350 1.2925 1.3691E-03 6.6135E-04 1.5976E-03
3.350 1.3015 1.4590E-03 7.2009E-04 4.8723E-04
3.350 1.3105 2.4854E-03 9.7777E-04 1.2438E-03
3.350 1.3195 2.1397E-03 1.0150E-03 2.7104E-04
3.350 1.3285 1.6418E-03 8.6530E-04 1.0951E-03
3.350 1.3375 1.1354E-03 4.9165E-04 2.3105E-05
3.350 1.3465 1.3289E-03 6.4254E-04 3.8063E-04
3.350 1.3555 2.2419E-03 1.2473E-03 2.8388E-04
3.350 1.3645 8.8547E-04 6.2612E-04 4.4309E-04
3.350 1.3825 1.7531E-03 9.7534E-04 1.0023E-03
3.350 1.4005 6.3467E-04 4.4878E-04 6.3480E-04
3.350 1.4095 1.1704E-03 7.4022E-04 7.0262E-04
3.350 1.4185 5.4046E-04 4.6805E-04 1.0715E-05
3.350 1.4275 9.9982E-04 8.1635E-04 6.6687E-04
3.350 1.4365 1.1570E-03 7.7616E-04 1.1572E-03
3.350 1.4455 6.8623E-04 4.6034E-04 1.3478E-05
3.350 1.4545 2.9855E-04 2.0212E-04 9.9677E-05
3.350 1.4815 6.4146E-04 6.4146E-04 3.2098E-04
3.350 1.4905 5.9862E-04 5.9862E-04 2.9954E-04
3.350 1.5355 4.3382E-04 4.3382E-04 4.3390E-04
3.450 0.5995 7.1920E-02 4.4977E-03 1.6093E-02
3.450 0.6085 6.7021E-02 4.3081E-03 1.2208E-02
3.450 0.6175 7.0124E-02 4.2284E-03 7.4868E-03
3.450 0.6265 6.0312E-02 4.4584E-03 8.5213E-03
3.450 0.6355 6.2271E-02 4.4331E-03 8.2836E-03
3.450 0.6445 6.7471E-02 4.3624E-03 7.2076E-03
3.450 0.6535 6.2425E-02 4.8861E-03 9.4314E-03
3.450 0.6625 4.7741E-02 4.1045E-03 5.1587E-03
3.450 0.6715 4.9013E-02 4.3848E-03 5.8563E-03
3.450 0.6805 4.5899E-02 4.0723E-03 5.1649E-03
3.450 0.6895 4.5272E-02 4.2530E-03 6.0313E-03
3.450 0.6985 4.7761E-02 4.6327E-03 6.6299E-03
3.450 0.7075 4.6903E-02 3.9623E-03 5.5666E-03
3.450 0.7165 4.2993E-02 3.5131E-03 6.6847E-03
3.450 0.7255 3.8792E-02 3.2837E-03 4.9482E-03
3.450 0.7345 3.5416E-02 3.6411E-03 3.6456E-03
3.450 0.7435 3.1263E-02 3.5861E-03 4.7451E-03
3.450 0.7525 3.0723E-02 3.4964E-03 2.9621E-03
3.450 0.7615 2.8060E-02 3.3963E-03 3.6474E-03
3.450 0.7705 2.4996E-02 3.3561E-03 3.4170E-03
3.450 0.7795 2.9803E-02 2.6229E-03 2.9831E-03
3.450 0.7885 2.6164E-02 3.3952E-03 4.2171E-03
3.450 0.7975 2.4904E-02 4.1166E-03 3.3305E-03
3.450 0.8065 2.0768E-02 2.9517E-03 3.7582E-03
3.450 0.8155 2.0261E-02 3.1293E-03 3.3573E-03
3.450 0.8245 2.1893E-02 3.1330E-03 3.2244E-03
3.450 0.8335 1.6349E-02 2.7442E-03 2.9054E-03
3.450 0.8425 1.8053E-02 3.9356E-03 3.1249E-03
3.450 0.8515 2.2382E-02 2.9318E-03 2.1673E-03
3.450 0.8605 1.8919E-02 3.1693E-03 2.4360E-03
3.450 0.8695 1.5537E-02 3.6691E-03 2.4137E-03
3.450 0.8785 1.2925E-02 3.1601E-03 2.0230E-03
3.450 0.8875 1.7226E-02 2.8261E-03 4.0824E-03
3.450 0.8965 1.4139E-02 2.6078E-03 3.5566E-03
3.450 0.9055 1.3993E-02 2.7437E-03 1.4515E-03
3.450 0.9145 1.1398E-02 2.7142E-03 2.0362E-03
3.450 0.9235 1.1893E-02 2.5620E-03 3.3529E-03
3.450 0.9325 1.3896E-02 1.8266E-03 1.0808E-03
3.450 0.9415 8.2570E-03 3.3976E-03 1.1407E-03
3.450 0.9505 9.1046E-03 1.8653E-03 2.0325E-03
3.450 0.9595 1.1695E-02 1.6524E-03 3.3539E-03
3.450 0.9685 8.1373E-03 1.9368E-03 2.2164E-03
3.450 0.9775 9.1452E-03 1.4951E-03 2.2147E-03
3.450 0.9865 7.8789E-03 1.9104E-03 2.1796E-03
3.450 0.9955 6.7183E-03 2.6082E-03 1.8327E-03
3.450 1.0045 7.2646E-03 2.7810E-03 1.6645E-03
3.450 1.0135 6.7282E-03 2.2736E-03 1.3999E-03
3.450 1.0225 7.4612E-03 2.1551E-03 2.4985E-03
3.450 1.0315 7.4185E-03 2.2337E-03 1.6243E-03
3.450 1.0405 7.5762E-03 2.0920E-03 1.9027E-03
3.450 1.0495 4.5665E-03 1.7809E-03 2.2266E-03
3.450 1.0585 6.4312E-03 1.2308E-03 6.3699E-04
3.450 1.0675 4.8473E-03 9.5712E-04 3.1382E-04
3.450 1.0765 6.4012E-03 2.3791E-03 9.8355E-04
3.450 1.0855 6.9695E-03 3.1365E-03 5.6265E-04
3.450 1.0945 4.6223E-03 2.1608E-03 4.0425E-04
3.450 1.1035 3.0203E-03 1.6250E-03 7.5952E-04
3.450 1.1125 4.7109E-03 1.0674E-03 6.8467E-04
3.450 1.1215 5.2433E-03 1.2635E-03 1.4551E-03
3.450 1.1305 5.3146E-03 1.2941E-03 1.2340E-03
3.450 1.1395 2.2163E-03 1.7792E-03 5.5653E-05
3.450 1.1485 3.5478E-03 2.4088E-03 8.9127E-04
3.450 1.1575 2.6809E-03 1.7924E-03 7.8474E-04
3.450 1.1665 2.9990E-03 1.0152E-03 4.1531E-03
3.450 1.1755 2.1613E-03 7.0747E-04 7.2219E-04
3.450 1.1845 2.8190E-03 8.5959E-04 1.9923E-04
3.450 1.1935 7.2093E-04 4.3796E-04 1.8024E-03
3.450 1.2025 3.5856E-03 1.0885E-03 1.4788E-03
3.450 1.2115 2.1593E-03 7.2791E-04 1.8642E-04
3.450 1.2205 2.4472E-03 8.8544E-04 2.2916E-04
3.450 1.2295 3.0106E-03 1.1406E-03 6.7094E-05
3.450 1.2385 1.9413E-03 8.1212E-04 4.3350E-04
3.450 1.2475 1.5070E-03 7.1040E-04 1.0053E-03
3.450 1.2565 2.8002E-03 1.1432E-03 5.6337E-04
3.450 1.2655 3.3411E-03 1.3144E-03 8.3841E-04
3.450 1.2745 3.3359E-03 1.3354E-03 1.5412E-03
3.450 1.2925 2.0566E-03 9.3869E-04 7.7246E-04
3.450 1.3015 1.8857E-03 8.6070E-04 4.7313E-04
3.450 1.3195 1.5001E-03 8.5521E-04 6.0089E-04
3.450 1.3285 5.1060E-04 3.2704E-04 8.5108E-04
3.450 1.3375 1.3547E-03 6.1832E-04 5.0879E-04
3.450 1.3465 1.3349E-03 7.8167E-04 5.3470E-04
3.450 1.3555 6.8831E-04 5.7588E-04 2.0650E-03
3.450 1.3645 1.0561E-03 5.5660E-04 2.1869E-05
3.450 1.3735 1.6989E-03 9.4519E-04 9.7140E-04
3.450 1.3825 1.6702E-03 1.1204E-03 3.3581E-04
3.450 1.3915 1.4318E-03 7.9659E-04 2.9372E-05
3.450 1.4005 3.7665E-04 3.0753E-04 7.5333E-04
3.450 1.4095 6.9466E-04 6.3414E-04 1.3894E-03
3.450 1.4185 6.4162E-04 4.1416E-04 3.2107E-04
3.450 1.4275 1.0677E-03 6.4655E-04 3.5653E-04
3.450 1.4365 8.2354E-04 5.2085E-04 1.6555E-04
3.450 1.4635 4.9359E-04 3.7698E-04 9.8843E-06
3.450 1.4815 3.5670E-04 2.0335E-04 2.8545E-04
3.450 1.4995 3.7364E-04 2.8537E-04 7.3932E-06
3.450 1.5085 9.3342E-04 8.0837E-04 2.3408E-04
3.450 1.5445 1.4572E-04 1.2192E-04 2.1860E-04
3.550 0.6175 5.8694E-02 4.0783E-03 1.0270E-02
3.550 0.6265 6.2804E-02 4.3508E-03 1.6386E-02
3.550 0.6355 5.1003E-02 4.2919E-03 1.4740E-02
3.550 0.6445 5.9319E-02 4.5869E-03 1.2742E-02
3.550 0.6535 5.3359E-02 4.8641E-03 7.6081E-03
3.550 0.6625 4.7215E-02 4.4613E-03 6.4191E-03
3.550 0.6715 4.5090E-02 5.5761E-03 4.5172E-03
3.550 0.6805 4.8401E-02 4.0881E-03 5.5426E-03
3.550 0.6895 5.0561E-02 4.5234E-03 7.1639E-03
3.550 0.6985 5.0616E-02 3.4562E-03 6.7194E-03
3.550 0.7075 4.4541E-02 3.6526E-03 6.2237E-03
3.550 0.7165 4.4255E-02 3.3637E-03 5.3714E-03
3.550 0.7255 3.7655E-02 4.2406E-03 4.4596E-03
3.550 0.7345 3.1459E-02 4.2354E-03 4.9498E-03
3.550 0.7435 2.9030E-02 3.7440E-03 4.4988E-03
3.550 0.7525 3.1271E-02 3.4561E-03 6.3940E-03
3.550 0.7615 2.9394E-02 3.4251E-03 4.2580E-03
3.550 0.7705 2.9570E-02 3.1041E-03 4.8129E-03
3.550 0.7795 2.5890E-02 3.2548E-03 4.8917E-03
3.550 0.7885 2.0995E-02 3.4335E-03 3.5861E-03
3.550 0.7975 2.4729E-02 2.8440E-03 4.0819E-03
3.550 0.8065 2.7100E-02 3.0087E-03 2.4704E-03
3.550 0.8155 1.9275E-02 3.0561E-03 3.1779E-03
3.550 0.8245 2.1328E-02 2.4475E-03 4.0501E-03
3.550 0.8335 1.8704E-02 3.0576E-03 1.6920E-03
3.550 0.8425 2.0482E-02 2.8103E-03 2.2505E-03
3.550 0.8515 2.0456E-02 3.2625E-03 3.6428E-03
3.550 0.8605 1.7880E-02 2.3981E-03 4.1990E-03
3.550 0.8695 1.5352E-02 2.6454E-03 1.1286E-03
3.550 0.8785 1.6192E-02 4.0072E-03 1.8841E-03
3.550 0.8875 1.3778E-02 3.2482E-03 3.0767E-03
3.550 0.8965 1.2973E-02 2.4831E-03 2.2961E-03
3.550 0.9055 1.4416E-02 2.2576E-03 1.7813E-03
3.550 0.9145 1.3018E-02 3.2204E-03 3.1278E-03
3.550 0.9235 1.0156E-02 2.4442E-03 2.5769E-03
3.550 0.9325 1.2262E-02 2.2912E-03 2.4902E-03
3.550 0.9415 9.9602E-03 2.5326E-03 1.2198E-03
3.550 0.9505 1.5837E-02 2.8304E-03 3.1910E-03
3.550 0.9595 9.3770E-03 1.9690E-03 3.0364E-03
3.550 0.9685 9.4910E-03 1.5133E-03 2.3297E-03
3.550 0.9775 9.4777E-03 2.6789E-03 2.6266E-03
3.550 0.9865 6.4393E-03 2.5556E-03 2.7417E-03
3.550 0.9955 8.6696E-03 1.9505E-03 2.0890E-03
3.550 1.0045 9.3165E-03 1.6362E-03 1.8568E-03
3.550 1.0135 6.6522E-03 2.1563E-03 2.2904E-03
3.550 1.0225 6.7096E-03 1.2599E-03 8.9814E-04
3.550 1.0315 7.0804E-03 1.3329E-03 6.3785E-04
3.550 1.0405 7.5854E-03 1.5496E-03 1.8034E-03
3.550 1.0495 6.5835E-03 1.4217E-03 2.6734E-03
3.550 1.0585 7.5968E-03 1.5343E-03 2.2370E-03
3.550 1.0765 6.5904E-03 1.3894E-03 2.7669E-04
3.550 1.0855 5.6002E-03 1.2286E-03 6.7520E-04
3.550 1.0945 7.1196E-03 1.6182E-03 4.9036E-04
3.550 1.1035 4.5328E-03 1.2141E-03 1.3658E-03
3.550 1.1305 5.0083E-03 1.3618E-03 4.9498E-04
3.550 1.1395 2.9405E-03 8.7919E-04 9.8307E-04
3.550 1.1485 2.6580E-03 8.8302E-04 1.7734E-03
3.550 1.1575 3.3313E-03 8.6887E-04 1.2142E-03
3.550 1.1665 3.6793E-03 1.1635E-03 2.6182E-04
3.550 1.1845 2.9979E-03 9.0471E-04 7.5296E-04
3.550 1.1935 2.2443E-03 7.5657E-04 1.1235E-03
3.550 1.2025 2.5507E-03 9.2286E-04 9.2937E-04
3.550 1.2115 2.9641E-03 1.0637E-03 4.9896E-04
3.550 1.2205 2.4204E-03 9.2997E-04 2.4847E-04
3.550 1.2295 2.3730E-03 9.6878E-04 5.3010E-04
3.550 1.2385 2.0810E-03 8.9221E-04 1.3882E-03
3.550 1.2475 1.8265E-03 7.7611E-04 1.1423E-03
3.550 1.2565 6.9396E-04 3.7721E-04 1.0411E-03
3.550 1.2655 1.4748E-03 7.8501E-04 2.9680E-04
3.550 1.2835 1.5143E-03 9.2730E-04 7.5788E-04
3.550 1.2925 1.1161E-03 6.6028E-04 8.3742E-04
3.550 1.3015 1.8243E-03 1.0682E-03 3.9955E-05
3.550 1.3105 5.2201E-04 4.0807E-04 5.2213E-04
3.550 1.3195 2.9706E-03 1.3803E-03 1.3517E-03
3.550 1.3285 9.9289E-04 6.0802E-04 2.4915E-04
3.550 1.3375 9.1226E-04 4.9967E-04 3.6543E-04
3.550 1.3465 3.3560E-04 2.5995E-04 6.7144E-04
3.550 1.3555 2.5721E-04 1.9645E-04 5.4967E-06
3.550 1.3645 7.0830E-04 4.3374E-04 1.7772E-04
3.550 1.3735 7.7902E-04 5.6892E-04 5.1964E-04
3.550 1.3915 8.2159E-04 6.2750E-04 2.7438E-04
3.550 1.4095 3.0995E-04 2.5307E-04 1.5511E-04
3.550 1.4185 8.5802E-04 8.5802E-04 1.7910E-05
3.550 1.4365 3.6703E-04 2.5953E-04 1.2257E-04
3.550 1.4455 1.0199E-03 9.3108E-04 3.4060E-04
3.550 1.4545 3.1557E-04 1.9325E-04 1.5792E-04
3.550 1.5355 2.0717E-04 1.5130E-04 1.3818E-04
3.550 1.5715 1.0937E-04 9.1510E-05 5.4730E-05
3.550 1.6975 1.3317E-04 1.3317E-04 1.3319E-04
3.650 0.6175 4.8373E-02 4.4641E-03 8.4126E-03
3.650 0.6265 5.7015E-02 4.4544E-03 6.1577E-03
3.650 0.6355 5.5070E-02 4.8091E-03 8.8024E-03
3.650 0.6445 5.4143E-02 4.6579E-03 7.7613E-03
3.650 0.6535 4.8276E-02 4.8077E-03 1.5691E-02
3.650 0.6625 4.2448E-02 4.6071E-03 1.3224E-02
3.650 0.6715 5.1252E-02 4.2963E-03 1.1564E-02
3.650 0.6805 4.6941E-02 3.6600E-03 6.8952E-03
3.650 0.6895 4.8036E-02 4.3485E-03 5.5221E-03
3.650 0.6985 3.4172E-02 5.5015E-03 5.1634E-03
3.650 0.7075 3.9950E-02 4.7868E-03 3.8700E-03
3.650 0.7165 5.0665E-02 4.7515E-03 4.9657E-03
3.650 0.7255 3.4963E-02 4.6298E-03 4.9903E-03
3.650 0.7345 3.9147E-02 4.0394E-03 5.2194E-03
3.650 0.7435 3.6980E-02 3.4372E-03 6.5550E-03
3.650 0.7525 3.1520E-02 3.8472E-03 4.9416E-03
3.650 0.7615 3.0513E-02 4.2120E-03 5.2963E-03
3.650 0.7705 2.5510E-02 4.4230E-03 3.6271E-03
3.650 0.7795 2.3966E-02 3.6202E-03 3.4321E-03
3.650 0.7885 2.0218E-02 3.0512E-03 3.0400E-03
3.650 0.7975 1.9483E-02 3.2835E-03 2.1814E-03
3.650 0.8065 2.0900E-02 3.2976E-03 1.9729E-03
3.650 0.8155 1.6725E-02 3.7881E-03 2.7175E-03
3.650 0.8245 1.8074E-02 2.8872E-03 2.3689E-03
3.650 0.8335 1.5731E-02 3.5921E-03 3.1127E-03
3.650 0.8425 1.9543E-02 2.5422E-03 3.1890E-03
3.650 0.8515 1.1766E-02 2.9914E-03 1.8116E-03
3.650 0.8605 1.7606E-02 2.8076E-03 2.4635E-03
3.650 0.8695 1.5341E-02 2.3797E-03 4.4430E-03
3.650 0.8785 9.1313E-03 3.7040E-03 9.4426E-04
3.650 0.8875 1.5072E-02 1.8815E-03 2.6804E-03
3.650 0.8965 1.0485E-02 2.4836E-03 2.5084E-03
3.650 0.9055 1.1872E-02 2.1697E-03 1.5647E-03
3.650 0.9145 1.1619E-02 3.3264E-03 8.1797E-04
3.650 0.9235 9.9968E-03 1.8097E-03 3.4461E-03
3.650 0.9325 9.2749E-03 2.6203E-03 2.2920E-03
3.650 0.9415 1.2860E-02 1.9944E-03 7.5872E-04
3.650 0.9505 9.2341E-03 2.1141E-03 2.1950E-03
3.650 0.9595 7.7072E-03 2.0173E-03 1.0280E-03
3.650 0.9685 6.5706E-03 2.0146E-03 1.0597E-03
3.650 0.9775 7.3195E-03 1.8898E-03 1.3045E-03
3.650 0.9865 7.3177E-03 2.1051E-03 1.4461E-03
3.650 0.9955 6.8608E-03 1.2673E-03 7.2266E-04
3.650 1.0045 8.3694E-03 1.4733E-03 2.4849E-03
3.650 1.0135 4.6165E-03 3.5355E-03 1.0086E-03
3.650 1.0225 1.0053E-02 2.9963E-03 2.3771E-03
3.650 1.0315 4.4489E-03 3.7416E-03 1.0637E-03
3.650 1.0405 4.3717E-03 1.7644E-03 3.3004E-04
3.650 1.0495 5.5816E-03 1.2262E-03 2.0358E-03
3.650 1.0585 9.1234E-03 3.1538E-03 2.3518E-03
3.650 1.0675 4.7231E-03 1.1697E-03 2.3667E-03
3.650 1.0765 3.1744E-03 1.7145E-03 2.8361E-04
3.650 1.0855 3.2181E-03 1.8280E-03 3.7332E-04
3.650 1.0945 2.3987E-03 1.9257E-03 5.7568E-04
3.650 1.1035 3.6915E-03 2.2373E-03 1.7870E-04
3.650 1.1125 4.7139E-03 1.1826E-03 4.1518E-04
3.650 1.1215 3.9703E-03 9.9723E-04 1.1087E-04
3.650 1.1395 5.2314E-03 1.4692E-03 1.2536E-03
3.650 1.1485 3.2105E-03 1.0240E-03 1.6075E-03
3.650 1.1575 2.8248E-03 9.2499E-04 7.3691E-05
3.650 1.1665 5.3687E-03 1.6486E-03 2.2649E-03
3.650 1.1755 3.0616E-03 1.1223E-03 1.6719E-03
3.650 1.1845 3.7110E-03 1.6676E-03 4.7307E-04
3.650 1.1935 4.3804E-03 1.4145E-03 1.2928E-03
3.650 1.2025 3.4188E-03 1.4607E-03 8.3495E-05
3.650 1.2205 1.4155E-03 6.1102E-04 1.4159E-03
3.650 1.2295 1.8240E-03 7.6874E-04 6.8537E-04
3.650 1.2385 2.0146E-03 7.8027E-04 2.0699E-04
3.650 1.2475 2.1053E-03 8.7719E-04 2.3899E-04
3.650 1.2565 3.4738E-03 2.0056E-03 2.3174E-03
3.650 1.2655 1.7332E-03 8.1253E-04 7.4392E-04
3.650 1.2745 1.2399E-03 6.6000E-04 4.9678E-04
3.650 1.2835 7.3243E-04 4.1216E-04 7.3262E-04
3.650 1.2925 1.4037E-03 7.8292E-04 8.4279E-04
3.650 1.3015 1.5388E-03 8.1102E-04 5.1405E-04
3.650 1.3105 2.4244E-03 1.2547E-03 9.1077E-04
3.650 1.3195 2.4381E-03 1.6355E-03 9.7677E-04
3.650 1.3285 1.7873E-03 8.9365E-04 2.2693E-04
3.650 1.3375 1.6422E-03 1.1612E-03 8.2193E-04
3.650 1.3465 7.5452E-04 4.6205E-04 5.6614E-04
3.650 1.3555 9.8834E-04 5.7871E-04 2.1744E-05
3.650 1.3645 3.4554E-04 2.2506E-04 2.3050E-04
3.650 1.3825 8.8892E-04 5.3827E-04 5.3370E-04
3.650 1.3915 9.8051E-04 8.0058E-04 3.2749E-04
3.650 1.4095 1.1086E-03 8.4668E-04 5.5480E-04
3.650 1.4185 5.7517E-04 4.3929E-04 1.9210E-04
3.650 1.4365 6.5556E-04 6.5556E-04 3.2808E-04
3.650 1.4455 9.1088E-04 8.3151E-04 9.1108E-04
3.650 1.4995 1.5880E-04 1.3286E-04 7.9467E-05
3.650 1.5085 1.0621E-04 8.5160E-05 1.0624E-04
3.650 1.5625 3.8908E-04 3.5518E-04 3.8916E-04
3.750 0.6175 4.9428E-02 4.0945E-03 1.0299E-02
3.750 0.6265 5.0069E-02 4.1312E-03 9.0414E-03
3.750 0.6355 5.6244E-02 4.6478E-03 7.1536E-03
3.750 0.6445 6.1663E-02 5.0064E-03 8.3353E-03
3.750 0.6535 5.1281E-02 4.1457E-03 6.8493E-03
3.750 0.6625 4.6212E-02 4.9250E-03 4.7511E-03
3.750 0.6715 3.8839E-02 4.2628E-03 8.4784E-03
3.750 0.6805 3.8493E-02 3.8494E-03 6.9645E-03
3.750 0.6895 4.6648E-02 3.8166E-03 1.4528E-02
3.750 0.6985 4.1595E-02 3.5936E-03 1.3340E-02
3.750 0.7075 3.9430E-02 4.1023E-03 5.1446E-03
3.750 0.7165 3.8214E-02 4.0847E-03 4.7037E-03
3.750 0.7255 3.6720E-02 3.5122E-03 5.0810E-03
3.750 0.7345 2.5836E-02 4.7357E-03 6.0897E-03
3.750 0.7435 2.8858E-02 4.7510E-03 8.5641E-03
3.750 0.7525 3.3515E-02 3.9847E-03 6.0822E-03
3.750 0.7615 2.7354E-02 4.0552E-03 4.2899E-03
3.750 0.7705 2.4483E-02 4.5499E-03 3.3275E-03
3.750 0.7795 2.7921E-02 3.4340E-03 3.9328E-03
3.750 0.7885 2.5743E-02 2.8581E-03 4.6581E-03
3.750 0.7975 2.5119E-02 2.4115E-03 3.1960E-03
3.750 0.8065 1.7178E-02 3.6434E-03 2.3350E-03
3.750 0.8155 2.1837E-02 3.7518E-03 4.8312E-03
3.750 0.8245 1.5889E-02 4.1183E-03 4.4973E-03
3.750 0.8335 1.9891E-02 2.9756E-03 2.5375E-03
3.750 0.8425 1.4334E-02 3.4148E-03 1.2943E-03
3.750 0.8515 1.6696E-02 3.2006E-03 2.2865E-03
3.750 0.8605 1.7066E-02 3.1003E-03 3.8213E-03
3.750 0.8695 1.5009E-02 2.4001E-03 4.4630E-03
3.750 0.8785 1.7659E-02 3.6254E-03 1.7135E-03
3.750 0.8875 1.4257E-02 3.0908E-03 2.9492E-03
3.750 0.8965 1.2695E-02 2.4774E-03 1.6602E-03
3.750 0.9055 1.6620E-02 2.3015E-03 4.8671E-03
3.750 0.9145 9.4498E-03 2.5890E-03 2.5226E-03
3.750 0.9235 1.0561E-02 2.2586E-03 3.2902E-03
3.750 0.9325 1.1191E-02 2.7911E-03 4.0956E-03
3.750 0.9415 1.4445E-02 2.2857E-03 4.1719E-03
3.750 0.9505 1.1632E-02 1.8584E-03 1.6121E-03
3.750 0.9595 7.2622E-03 2.0009E-03 1.6277E-03
3.750 0.9685 1.2604E-02 2.0203E-03 3.0578E-03
3.750 0.9775 1.0156E-02 1.7634E-03 2.7621E-03
3.750 0.9865 8.1272E-03 2.2522E-03 3.0757E-03
3.750 0.9955 9.9232E-03 1.8117E-03 1.9295E-03
3.750 1.0045 6.8014E-03 2.1786E-03 2.1758E-03
3.750 1.0135 6.3684E-03 1.3620E-03 2.4118E-03
3.750 1.0225 7.1791E-03 2.3312E-03 2.4354E-03
3.750 1.0315 7.9675E-03 1.6284E-03 1.7776E-03
3.750 1.0405 3.6762E-03 9.3835E-04 3.1280E-03
3.750 1.0495 8.4422E-03 1.8231E-03 1.4043E-03
3.750 1.0585 5.4798E-03 1.3121E-03 1.2797E-03
3.750 1.0675 6.3848E-03 1.5242E-03 6.9570E-04
3.750 1.0765 4.7695E-03 1.1319E-03 7.5050E-04
3.750 1.0945 3.4023E-03 2.2940E-03 3.0273E-04
3.750 1.1035 6.6020E-03 1.7394E-03 2.0137E-04
3.750 1.1125 7.0550E-03 1.8004E-03 1.5264E-03
3.750 1.1215 3.7108E-03 1.1555E-03 3.0170E-03
3.750 1.1305 3.7891E-03 1.0335E-03 3.9414E-04
3.750 1.1395 2.0291E-03 6.9083E-04 2.0299E-03
3.750 1.1485 4.6650E-03 1.4195E-03 1.3023E-03
3.750 1.1575 2.3920E-03 7.7398E-04 6.8643E-04
3.750 1.1665 4.1725E-03 1.2045E-03 1.2567E-03
3.750 1.1845 3.3938E-03 1.2988E-03 1.5450E-03
3.750 1.2115 3.6149E-03 1.1101E-03 1.1451E-03
3.750 1.2205 1.7512E-03 7.8646E-04 1.7518E-03
3.750 1.2295 3.2172E-03 1.2013E-03 5.0110E-04
3.750 1.2385 1.5782E-03 7.7009E-04 2.6587E-04
3.750 1.2475 8.0416E-04 4.4689E-04 1.6084E-03
3.750 1.2565 9.9020E-04 5.0732E-04 5.9459E-04
3.750 1.2655 9.0198E-04 5.1573E-04 4.5150E-04
3.750 1.2745 2.4053E-03 1.1688E-03 9.0380E-04
3.750 1.2835 2.2166E-03 1.0771E-03 8.3287E-04
3.750 1.2925 4.5795E-03 3.2382E-03 1.5301E-03
3.750 1.3015 1.3059E-03 7.4446E-04 2.6294E-04
3.750 1.3105 1.5966E-03 9.6679E-04 6.3971E-04
3.750 1.3195 3.5133E-04 2.7214E-04 8.7836E-04
3.750 1.3285 6.0487E-04 4.0950E-04 2.0208E-04
3.750 1.3375 6.3469E-04 4.3798E-04 4.2340E-04
3.750 1.3465 3.1681E-03 2.1862E-03 4.5843E-04
3.750 1.3645 1.1366E-03 9.2803E-04 8.5284E-04
3.750 1.3735 2.3169E-04 1.8112E-04 3.4757E-04
3.750 1.3825 1.4354E-03 9.2655E-04 9.5753E-04
3.750 1.4725 1.7454E-04 1.4603E-04 1.7458E-04
3.750 1.5265 1.9572E-04 1.7867E-04 9.7946E-05
3.850 0.6265 4.8355E-02 7.3616E-03 1.9796E-02
3.850 0.6355 4.2726E-02 5.2091E-03 1.3596E-02
3.850 0.6445 4.7912E-02 4.5163E-03 1.0673E-02
3.850 0.6535 4.6602E-02 4.5182E-03 5.8762E-03
3.850 0.6625 5.2963E-02 4.6181E-03 1.0359E-02
3.850 0.6715 4.5246E-02 5.5632E-03 6.2908E-03
3.850 0.6805 4.1580E-02 5.4333E-03 5.0463E-03
3.850 0.6895 3.9268E-02 3.4365E-03 7.7931E-03
3.850 0.6985 3.0753E-02 3.7210E-03 6.2355E-03
3.850 0.7075 3.3201E-02 3.7786E-03 7.2784E-03
3.850 0.7165 3.5556E-02 4.6316E-03 9.6255E-03
3.850 0.7255 3.5548E-02 4.2185E-03 1.0959E-02
3.850 0.7345 2.9750E-02 3.6800E-03 6.5888E-03
3.850 0.7435 2.5308E-02 4.2175E-03 3.7959E-03
3.850 0.7525 3.1571E-02 4.0933E-03 3.7892E-03
3.850 0.7615 2.4875E-02 3.3044E-03 5.1145E-03
3.850 0.7705 2.8550E-02 4.3995E-03 4.6145E-03
3.850 0.7795 2.5288E-02 4.2184E-03 3.1463E-03
3.850 0.7885 2.7384E-02 3.0486E-03 4.3160E-03
3.850 0.7975 2.5669E-02 3.5998E-03 3.2229E-03
3.850 0.8065 2.2525E-02 2.7676E-03 6.1385E-03
3.850 0.8155 1.2895E-02 3.8882E-03 1.5604E-03
3.850 0.8245 1.9580E-02 2.7699E-03 4.8014E-03
3.850 0.8335 1.6400E-02 2.4094E-03 3.5820E-03
3.850 0.8425 9.8252E-03 4.3280E-03 1.3343E-03
3.850 0.8515 2.1602E-02 4.2247E-03 4.8882E-03
3.850 0.8605 1.1078E-02 3.8144E-03 4.1983E-03
3.850 0.8695 7.5057E-03 3.7485E-03 9.0523E-04
3.850 0.8785 1.6847E-02 2.7345E-03 4.8417E-03
3.850 0.8875 1.4752E-02 2.4697E-03 2.7952E-03
3.850 0.8965 1.6060E-02 2.8497E-03 4.1594E-03
3.850 0.9055 7.4731E-03 3.0620E-03 1.3510E-03
3.850 0.9145 9.4391E-03 2.9401E-03 1.1741E-03
3.850 0.9235 1.3853E-02 2.0169E-03 4.0739E-03
3.850 0.9325 4.5730E-03 3.4870E-03 1.8444E-03
3.850 0.9505 8.7880E-03 1.5096E-03 2.8549E-03
3.850 0.9595 1.0607E-02 2.4812E-03 1.1457E-03
3.850 0.9685 6.9917E-03 3.3686E-03 1.2165E-03
3.850 0.9775 4.8287E-03 2.5060E-03 2.1749E-03
3.850 0.9865 5.7168E-03 1.8825E-03 1.3796E-03
3.850 0.9955 7.9291E-03 1.4475E-03 1.8781E-03
3.850 1.0045 6.1590E-03 1.2947E-03 1.8494E-03
3.850 1.0135 6.0018E-03 2.8335E-03 2.0392E-03
3.850 1.0225 8.5004E-03 1.6647E-03 1.7678E-03
3.850 1.0315 4.7788E-03 2.1585E-03 1.5585E-03
3.850 1.0405 6.0117E-03 1.2391E-03 2.9157E-04
3.850 1.0495 3.6072E-03 2.1655E-03 8.4398E-04
3.850 1.0585 7.8282E-03 1.8907E-03 1.3368E-03
3.850 1.0675 6.3705E-03 2.4947E-03 2.0259E-03
3.850 1.0765 4.6829E-03 1.2182E-03 2.7719E-03
3.850 1.0855 5.5367E-03 1.3755E-03 1.0420E-03
3.850 1.0945 4.6306E-03 1.3498E-03 2.0634E-03
3.850 1.1035 5.2888E-03 1.5507E-03 1.9556E-03
3.850 1.1125 6.5567E-03 1.6733E-03 2.3501E-03
3.850 1.1215 2.5268E-03 8.4227E-04 3.3699E-03
3.850 1.1305 4.6484E-03 1.3332E-03 9.3987E-04
3.850 1.1395 1.8807E-03 6.4029E-04 1.5398E-03
3.850 1.1485 2.9696E-03 1.0813E-03 2.6147E-04
3.850 1.1665 2.4790E-03 7.6503E-04 9.9395E-04
3.850 1.1845 1.5895E-03 6.0651E-04 3.5574E-04
3.850 1.1935 4.5359E-03 1.5340E-03 2.9243E-04
3.850 1.2025 3.7993E-03 1.5565E-03 6.9780E-04
3.850 1.2115 2.3265E-03 1.2977E-03 5.1187E-03
3.850 1.2295 7.8942E-04 3.8953E-04 9.4751E-04
3.850 1.2385 1.2044E-03 6.2749E-04 2.4279E-04
3.850 1.2475 6.7034E-04 4.2648E-04 1.3408E-03
3.850 1.2565 1.4472E-03 7.9268E-04 5.8000E-04
3.850 1.2745 1.0946E-03 6.5775E-04 2.7494E-04
3.850 1.2835 9.6798E-04 6.6797E-04 3.2348E-04
3.850 1.2925 4.5866E-04 3.5855E-04 4.5879E-04
3.850 1.3015 1.5788E-03 9.5602E-04 3.7918E-05
3.850 1.3105 2.3167E-03 1.2512E-03 1.4490E-03
3.850 1.3195 7.9470E-04 4.8665E-04 3.9780E-04
3.850 1.3285 1.7506E-03 1.0600E-03 5.8493E-04
3.850 1.3735 3.7517E-04 3.1389E-04 1.8779E-04
3.850 1.3915 3.1590E-04 2.6430E-04 1.5811E-04
3.850 1.4635 2.7984E-04 2.5546E-04 1.4006E-04
3.850 1.4905 1.6967E-04 1.4694E-04 1.6976E-04
3.950 0.6445 4.9749E-02 9.5211E-03 1.3645E-02
3.950 0.6535 4.4412E-02 5.8522E-03 2.0547E-02
3.950 0.6625 4.4445E-02 4.1127E-03 9.7963E-03
3.950 0.6715 4.0381E-02 3.8634E-03 5.2845E-03
3.950 0.6805 3.4401E-02 4.3587E-03 9.0526E-03
3.950 0.6895 3.9152E-02 4.1574E-03 4.3239E-03
3.950 0.6985 4.1490E-02 5.7400E-03 4.2913E-03
3.950 0.7075 4.0859E-02 3.5994E-03 4.7472E-03
3.950 0.7165 3.0981E-02 4.1185E-03 3.3840E-03
3.950 0.7255 2.6193E-02 3.3932E-03 4.3636E-03
3.950 0.7345 3.1219E-02 3.8059E-03 5.3328E-03
3.950 0.7435 2.4987E-02 3.8761E-03 6.1408E-03
3.950 0.7525 2.6243E-02 3.5915E-03 7.9893E-03
3.950 0.7615 1.9653E-02 3.2703E-03 4.7643E-03
3.950 0.7705 2.9119E-02 3.4288E-03 5.2526E-03
3.950 0.7795 1.9574E-02 3.9490E-03 2.8896E-03
3.950 0.7885 1.5966E-02 3.4941E-03 5.0255E-03
3.950 0.7975 1.5831E-02 4.8609E-03 3.2551E-03
3.950 0.8065 2.3810E-02 3.5573E-03 7.3049E-03
3.950 0.8155 1.9664E-02 3.9201E-03 4.8632E-03
3.950 0.8245 2.2742E-02 3.0235E-03 5.8704E-03
3.950 0.8335 2.0961E-02 3.6723E-03 5.4930E-03
3.950 0.8425 2.0224E-02 3.0782E-03 2.7599E-03
3.950 0.8515 1.7025E-02 3.9846E-03 4.7923E-03
3.950 0.8605 1.9870E-02 2.4612E-03 4.0124E-03
3.950 0.8695 1.4253E-02 2.3029E-03 4.5849E-03
3.950 0.8785 1.1938E-02 2.2858E-03 3.0896E-03
3.950 0.8875 5.6956E-03 3.3947E-03 2.0538E-03
3.950 0.8965 1.1903E-02 1.8332E-03 1.5852E-03
3.950 0.9055 8.9284E-03 3.3854E-03 1.7474E-03
3.950 0.9145 1.3385E-02 2.8695E-03 1.0583E-03
3.950 0.9235 7.2875E-03 2.1961E-03 5.4160E-03
3.950 0.9325 1.0195E-02 2.6670E-03 2.8303E-03
3.950 0.9415 5.3136E-03 2.5836E-03 1.4842E-03
3.950 0.9505 7.5922E-03 2.3244E-03 1.2238E-03
3.950 0.9595 8.4387E-03 2.0383E-03 2.3899E-03
3.950 0.9685 1.0367E-02 2.0303E-03 7.5710E-03
3.950 0.9775 6.9335E-03 2.3250E-03 7.4949E-04
3.950 0.9865 7.1175E-03 2.9736E-03 8.7408E-04
3.950 0.9955 5.9236E-03 2.6074E-03 3.1636E-03
3.950 1.0045 8.0561E-03 1.5902E-03 1.0571E-03
3.950 1.0135 7.2282E-03 1.6402E-03 9.6380E-04
3.950 1.0225 7.6007E-03 1.6294E-03 1.3523E-03
3.950 1.0315 4.4409E-03 2.4504E-03 1.2830E-03
3.950 1.0405 5.7824E-03 1.4368E-03 5.0486E-04
3.950 1.0495 2.7647E-03 2.0804E-03 8.8659E-04
3.950 1.0585 4.7897E-03 1.1468E-03 4.1174E-04
3.950 1.0675 3.1791E-03 8.9256E-04 1.3145E-03
3.950 1.0765 4.5844E-03 2.2765E-03 1.3419E-03
3.950 1.0855 5.2735E-03 1.4636E-03 1.2690E-03
3.950 1.0945 4.2532E-03 1.5146E-03 2.1315E-03
3.950 1.1035 3.6592E-03 1.1093E-03 9.2267E-04
3.950 1.1125 4.3568E-03 1.2278E-03 1.5313E-03
3.950 1.1215 5.1488E-03 1.5540E-03 3.1580E-04
3.950 1.1305 7.9662E-03 2.3580E-03 1.9276E-03
3.950 1.1395 5.5191E-03 1.6874E-03 1.6644E-04
3.950 1.1575 4.0548E-03 1.3708E-03 1.3566E-03
3.950 1.1665 3.8238E-03 1.5832E-03 3.9765E-04
3.950 1.1755 3.2384E-03 1.3836E-03 1.4420E-03
3.950 1.1845 1.9692E-03 7.4119E-04 5.9328E-04
3.950 1.1935 1.6844E-03 6.9983E-04 4.2362E-04
3.950 1.2025 2.0650E-03 9.5590E-04 1.7708E-03
3.950 1.2115 2.5687E-03 1.0487E-03 1.2862E-03
3.950 1.2205 1.9136E-03 8.3777E-04 2.4451E-04
3.950 1.2295 1.4289E-03 9.8604E-04 9.5339E-04
3.950 1.2385 1.3255E-03 9.1468E-04 4.4313E-04
3.950 1.2475 1.4325E-03 7.1625E-04 7.1721E-04
3.950 1.2565 7.0604E-04 3.9731E-04 3.5348E-04
3.950 1.2655 1.8275E-03 9.8697E-04 1.2193E-03
3.950 1.2745 1.2742E-03 7.9868E-04 6.3793E-04
3.950 1.2835 1.2243E-03 8.9410E-04 1.2247E-03
3.950 1.2925 7.5058E-04 6.2798E-04 3.7576E-04
3.950 1.3015 2.5779E-03 1.6640E-03 2.1491E-03
3.950 1.3105 8.7381E-04 4.8739E-04 2.1545E-05
3.950 1.3195 1.2014E-03 7.2746E-04 2.4207E-04
3.950 1.3375 4.0183E-04 3.2810E-04 6.0283E-04
3.950 1.3465 1.1014E-03 1.1014E-03 5.5133E-04
3.950 1.3555 8.0640E-04 5.4095E-04 4.0367E-04
3.950 1.3735 1.0562E-03 7.0855E-04 8.4537E-04
3.950 1.4005 9.7889E-04 8.9360E-04 9.7917E-04
4.050 0.6715 5.0541E-02 9.4699E-03 5.9703E-03
4.050 0.6805 3.5381E-02 4.9244E-03 9.4585E-03
4.050 0.6895 4.2758E-02 5.0066E-03 1.5117E-02
4.050 0.6985 3.6358E-02 5.0302E-03 6.0128E-03
4.050 0.7075 3.6812E-02 4.2516E-03 6.9051E-03
4.050 0.7165 3.6643E-02 4.8413E-03 4.9486E-03
4.050 0.7255 3.3115E-02 3.1373E-03 7.3454E-03
4.050 0.7345 3.4459E-02 3.5516E-03 7.2564E-03
4.050 0.7435 2.6643E-02 4.0898E-03 3.6277E-03
4.050 0.7525 2.2427E-02 3.8518E-03 3.1848E-03
4.050 0.7615 2.0731E-02 3.6211E-03 4.3905E-03
4.050 0.7705 2.1426E-02 3.1138E-03 5.9266E-03
4.050 0.7795 2.0344E-02 3.0103E-03 6.5122E-03
4.050 0.7885 2.5235E-02 2.5936E-03 9.2802E-03
4.050 0.7975 2.3140E-02 3.2050E-03 4.3209E-03
4.050 0.8065 1.7857E-02 3.6894E-03 5.1015E-03
4.050 0.8155 2.2870E-02 2.6339E-03 2.6532E-03
4.050 0.8245 1.6637E-02 2.5142E-03 2.8505E-03
4.050 0.8335 1.6001E-02 2.3926E-03 1.4441E-03
4.050 0.8425 1.6047E-02 3.7796E-03 2.2404E-03
4.050 0.8515 1.7901E-02 2.9345E-03 3.7498E-03
4.050 0.8605 1.4993E-02 3.4622E-03 3.8129E-03
4.050 0.8695 1.7061E-02 3.0198E-03 4.7410E-03
4.050 0.8785 1.8925E-02 2.7763E-03 4.6536E-03
4.050 0.8875 1.1135E-02 2.9656E-03 2.7262E-03
4.050 0.8965 1.2840E-02 2.1762E-03 4.1696E-03
4.050 0.9055 1.1529E-02 2.5647E-03 2.9233E-03
4.050 0.9145 1.2762E-02 2.0148E-03 2.5621E-03
4.050 0.9235 9.7786E-03 1.6514E-03 3.1759E-03
4.050 0.9325 6.0438E-03 3.0970E-03 1.0689E-03
4.050 0.9415 3.7184E-03 2.5975E-03 9.5182E-04
4.050 0.9505 6.5597E-03 2.4649E-03 4.9006E-04
4.050 0.9595 7.0456E-03 1.3347E-03 1.5204E-03
4.050 0.9685 8.7414E-03 2.8155E-03 1.7037E-03
4.050 0.9775 1.2455E-02 2.6582E-03 4.1380E-03
4.050 0.9865 5.5073E-03 1.1993E-03 2.6071E-03
4.050 0.9955 5.9119E-03 1.3567E-03 6.1175E-04
4.050 1.0045 6.6547E-03 2.6412E-03 1.2909E-03
4.050 1.0135 5.5164E-03 1.2476E-03 1.4950E-03
4.050 1.0225 6.5506E-03 1.5128E-03 8.8935E-04
4.050 1.0315 5.1136E-03 1.2740E-03 1.5089E-03
4.050 1.0495 4.5767E-03 1.1606E-03 2.6886E-04
4.050 1.0585 4.8628E-03 1.2037E-03 1.2758E-03
4.050 1.0675 3.3787E-03 9.6485E-04 1.7934E-03
4.050 1.0765 3.1742E-03 8.5547E-04 1.1853E-04
4.050 1.0855 4.3105E-03 1.1963E-03 4.5836E-04
4.050 1.1035 6.1771E-03 1.7528E-03 2.4263E-03
4.050 1.1125 2.9196E-03 1.0501E-03 2.6782E-03
4.050 1.1215 4.1289E-03 1.2784E-03 5.0401E-04
4.050 1.1305 4.6670E-03 1.4552E-03 1.0477E-03
4.050 1.1395 2.0266E-03 7.0831E-04 8.4684E-04
4.050 1.1485 4.1817E-03 1.5969E-03 3.7116E-04
4.050 1.1575 1.5037E-03 6.0282E-04 1.8802E-03
4.050 1.1665 3.5117E-03 1.1132E-03 1.4498E-03
4.050 1.1755 3.2854E-03 1.2387E-03 2.8994E-04
4.050 1.1845 6.5403E-04 4.0494E-04 1.0902E-03
4.050 1.1935 1.6801E-03 7.5451E-04 2.4476E-04
4.050 1.2025 2.0787E-03 1.0550E-03 6.9525E-04
4.050 1.2115 1.9122E-03 8.9646E-04 2.7833E-04
4.050 1.2205 9.9080E-04 6.5222E-04 9.9117E-04
4.050 1.2295 1.0729E-03 4.7117E-04 3.0791E-04
4.050 1.2385 1.0922E-03 5.7473E-04 2.2039E-04
4.050 1.2475 1.1671E-03 4.9592E-04 4.3877E-04
4.050 1.2565 2.7561E-03 1.4264E-03 1.0361E-03
4.050 1.2655 5.5187E-04 4.3629E-04 2.2075E-03
4.050 1.2745 1.3481E-03 8.7019E-04 3.5166E-05
4.050 1.2835 4.1282E-04 3.2271E-04 4.1295E-04
4.050 1.2925 3.7981E-04 2.9691E-04 1.4651E-05
4.050 1.3105 8.5772E-04 6.2639E-04 5.7226E-04
4.050 1.3195 5.2368E-04 4.3814E-04 2.6217E-04
4.050 1.3285 3.5854E-03 2.9275E-03 6.0448E-04
4.050 1.3465 3.3212E-04 2.7118E-04 1.6627E-04
4.050 1.3735 5.0830E-04 4.6402E-04 5.0846E-04
4.050 1.3915 1.2811E-03 1.1094E-03 3.2209E-04
4.050 1.4365 4.2379E-04 3.4603E-04 1.4161E-04
4.050 1.4635 3.3757E-04 3.3757E-04 1.6898E-04
4.050 1.4725 1.5727E-04 1.3620E-04 7.8723E-05
4.050 1.4905 2.7450E-04 2.7450E-04 1.3740E-04
4.150 0.6895 3.7194E-02 1.1276E-02 9.9960E-03
4.150 0.6985 4.1664E-02 7.8864E-03 1.1732E-02
4.150 0.7075 4.3080E-02 4.4799E-03 4.7637E-03
4.150 0.7165 3.1069E-02 4.0006E-03 1.2356E-02
4.150 0.7255 3.0131E-02 3.9384E-03 6.8015E-03
4.150 0.7345 2.6274E-02 4.5161E-03 2.5578E-03
4.150 0.7435 2.5775E-02 4.3256E-03 7.4898E-03
4.150 0.7525 3.0129E-02 3.1266E-03 6.0649E-03
4.150 0.7615 2.2917E-02 3.5241E-03 5.2659E-03
4.150 0.7705 2.6333E-02 3.3336E-03 4.4772E-03
4.150 0.7795 2.3399E-02 3.1009E-03 7.1587E-03
4.150 0.7885 1.0608E-02 4.3086E-03 2.3458E-03
4.150 0.7975 1.8272E-02 3.8020E-03 7.4731E-03
4.150 0.8065 1.6906E-02 2.8266E-03 5.3515E-03
4.150 0.8155 1.7334E-02 2.1859E-03 9.0811E-03
4.150 0.8245 1.6748E-02 4.1768E-03 6.0329E-03
4.150 0.8335 1.7488E-02 3.9500E-03 4.0335E-03
4.150 0.8425 1.4535E-02 2.5532E-03 2.8878E-03
4.150 0.8515 1.4707E-02 2.6060E-03 4.4599E-03
4.150 0.8605 9.7452E-03 3.1944E-03 1.7195E-03
4.150 0.8695 1.1874E-02 2.3471E-03 1.8109E-03
4.150 0.8785 1.6784E-02 2.4621E-03 3.4062E-03
4.150 0.8875 1.5858E-02 3.6518E-03 3.2290E-03
4.150 0.8965 6.5889E-03 4.5045E-03 9.3583E-04
4.150 0.9055 8.6170E-03 3.1769E-03 1.1860E-03
4.150 0.9145 1.1419E-02 2.6998E-03 1.4663E-03
4.150 0.9235 6.8492E-03 2.6703E-03 1.1719E-03
4.150 0.9325 1.1653E-02 2.2453E-03 4.3801E-03
4.150 0.9415 9.6566E-03 1.8302E-03 9.8752E-04
4.150 0.9505 6.4469E-03 3.1142E-03 4.3220E-04
4.150 0.9595 8.4343E-03 1.7273E-03 1.6825E-03
4.150 0.9685 9.0055E-03 2.6121E-03 3.4317E-03
4.150 0.9775 8.1676E-03 1.5914E-03 1.6099E-03
4.150 0.9865 3.1083E-03 2.8757E-03 6.1218E-04
4.150 0.9955 4.1826E-03 3.3171E-03 8.0671E-04
4.150 1.0135 5.1732E-03 2.4588E-03 1.0038E-03
4.150 1.0225 5.5854E-03 1.3878E-03 1.7395E-03
4.150 1.0315 4.6953E-03 1.2171E-03 3.0455E-04
4.150 1.0405 3.2725E-03 9.8131E-04 1.7513E-03
4.150 1.0495 3.8765E-03 1.1599E-03 5.1237E-04
4.150 1.0585 6.4292E-03 1.5528E-03 1.9636E-03
4.150 1.0675 3.9714E-03 1.2098E-03 1.8757E-03
4.150 1.0765 8.4938E-03 2.4541E-03 3.4134E-03
4.150 1.0855 1.9723E-03 7.3933E-04 4.3834E-03
4.150 1.1035 2.9584E-03 9.4797E-04 1.0467E-04
4.150 1.1125 2.1438E-03 8.2514E-04 1.6691E-03
4.150 1.1215 4.0748E-03 1.4059E-03 1.7519E-03
4.150 1.1305 2.1070E-03 8.6988E-04 2.6346E-03
4.150 1.1395 2.6327E-03 9.2459E-04 4.4711E-04
4.150 1.1575 1.9000E-03 8.4632E-04 2.7791E-04
4.150 1.1665 2.8989E-03 1.0689E-03 1.6933E-03
4.150 1.1755 2.5111E-03 1.1943E-03 2.1536E-03
4.150 1.1845 3.1363E-03 1.5805E-03 1.7945E-03
4.150 1.1935 2.0946E-03 8.2614E-04 8.4011E-04
4.150 1.2115 2.1052E-03 8.9945E-04 1.1712E-03
4.150 1.2205 2.5351E-03 1.5351E-03 2.0293E-03
4.150 1.2295 1.6111E-03 1.0098E-03 9.6774E-04
4.150 1.2385 1.7389E-03 9.1649E-04 5.8159E-04
4.150 1.2475 1.1957E-03 1.0355E-03 4.1851E-03
4.150 1.2655 1.3425E-03 7.0756E-04 2.2674E-04
4.150 1.2745 1.3857E-03 1.0583E-03 4.6335E-04
4.150 1.2835 6.3582E-04 4.3045E-04 2.1260E-04
4.150 1.2925 9.3490E-04 6.8276E-04 2.4923E-05
4.150 1.3105 6.5061E-04 5.6345E-04 1.7132E-05
4.150 1.3285 1.6243E-03 1.4827E-03 1.0837E-03
4.150 1.3375 8.4690E-04 4.7117E-04 4.2402E-04
4.150 1.3555 2.3551E-04 1.8883E-04 1.1791E-04
4.150 1.3825 6.3040E-04 6.3040E-04 6.3061E-04
4.150 1.4005 7.9480E-04 7.2555E-04 2.6565E-04
4.150 1.4095 7.3061E-04 6.6696E-04 2.4420E-04
4.150 1.4275 2.7476E-04 2.5082E-04 1.3755E-04
4.250 0.7165 5.1103E-02 1.0793E-02 6.4765E-03
4.250 0.7255 3.6910E-02 5.8225E-03 6.4266E-03
4.250 0.7345 3.6807E-02 4.1834E-03 6.7331E-03
4.250 0.7435 2.8152E-02 4.1920E-03 6.9722E-03
4.250 0.7525 3.4123E-02 3.4336E-03 8.0998E-03
4.250 0.7615 2.4388E-02 4.3649E-03 5.5371E-03
4.250 0.7705 2.8584E-02 3.4567E-03 3.7950E-03
4.250 0.7795 2.8221E-02 3.8102E-03 3.4888E-03
4.250 0.7885 1.6354E-02 3.7147E-03 5.8537E-03
4.250 0.7975 1.1397E-02 5.0744E-03 1.7651E-03
4.250 0.8065 1.9505E-02 2.3395E-03 4.6480E-03
4.250 0.8155 1.1711E-02 4.2584E-03 2.3285E-03
4.250 0.8245 1.6133E-02 2.1187E-03 4.5483E-03
4.250 0.8335 8.1201E-03 3.9591E-03 1.6194E-03
4.250 0.8425 1.9126E-02 3.7583E-03 6.1111E-03
4.250 0.8515 1.4746E-02 3.1978E-03 2.4063E-03
4.250 0.8605 1.3990E-02 2.7558E-03 3.9870E-03
4.250 0.8695 1.0475E-02 2.9675E-03 3.2191E-03
4.250 0.8785 9.4053E-03 3.1910E-03 2.6778E-03
4.250 0.8875 9.5983E-03 3.2777E-03 1.8367E-03
4.250 0.8965 1.2591E-02 3.0700E-03 1.1774E-03
4.250 0.9055 1.1300E-02 1.8524E-03 4.1698E-03
4.250 0.9145 1.1186E-02 1.8189E-03 2.4185E-03
4.250 0.9235 9.2700E-03 2.6804E-03 1.8946E-03
4.250 0.9325 8.0703E-03 1.5500E-03 2.4157E-03
4.250 0.9415 4.8387E-03 4.0648E-03 1.0726E-03
4.250 0.9505 5.8958E-03 3.3393E-03 1.2872E-03
4.250 0.9595 8.0340E-03 1.5842E-03 1.3083E-03
4.250 0.9685 1.0401E-02 3.7075E-03 2.1042E-03
4.250 0.9775 7.8630E-03 1.7277E-03 3.1651E-03
4.250 0.9865 3.2352E-03 3.2181E-03 7.1875E-04
4.250 0.9955 5.8923E-03 1.4024E-03 3.9436E-04
4.250 1.0045 5.3549E-03 4.3717E-03 2.3773E-03
4.250 1.0225 4.8417E-03 1.2642E-03 1.5594E-03
4.250 1.0315 5.4864E-03 1.5890E-03 6.3476E-04
4.250 1.0405 3.0321E-03 1.0598E-03 1.6599E-03
4.250 1.0495 5.2640E-03 1.2251E-03 3.5174E-03
4.250 1.0585 3.1001E-03 1.9831E-03 1.8215E-04
4.250 1.0675 4.1336E-03 1.3703E-03 3.8423E-03
4.250 1.0765 3.2561E-03 2.9421E-03 8.2449E-04
4.250 1.0855 2.4408E-03 1.0719E-03 2.0942E-03
4.250 1.0945 4.7433E-03 1.6035E-03 9.6549E-04
4.250 1.1035 3.9105E-03 1.3800E-03 3.3359E-04
4.250 1.1215 5.3126E-03 1.9742E-03 4.2298E-04
4.250 1.1305 2.0217E-03 9.6781E-04 1.0132E-03
4.250 1.1395 1.3594E-03 7.6500E-04 6.8126E-04
4.250 1.1485 3.9096E-03 1.4598E-03 2.7097E-03
4.250 1.1575 1.9796E-03 8.9709E-04 1.6979E-03
4.250 1.1755 3.4915E-03 1.8070E-03 1.9980E-03
4.250 1.1845 2.9348E-03 1.1825E-03 1.8699E-03
4.250 1.1935 2.1470E-03 9.6477E-04 1.3435E-03
4.250 1.2025 3.0193E-03 1.1629E-03 1.1647E-03
4.250 1.2115 3.0234E-03 1.3521E-03 9.1145E-04
4.250 1.2205 1.0788E-03 5.6770E-04 1.0793E-03
4.250 1.2295 1.2975E-03 6.4876E-04 4.3415E-04
4.250 1.2475 9.7075E-04 5.8335E-04 9.7115E-04
4.250 1.2565 4.4624E-04 3.4884E-04 1.2603E-05
4.250 1.2655 1.8431E-03 1.0641E-03 3.1157E-04
4.250 1.2745 1.2669E-03 9.6760E-04 3.3786E-03
4.250 1.2835 1.2903E-03 7.8130E-04 7.7499E-04
4.250 1.2925 1.7747E-03 1.1905E-03 4.8836E-05
4.250 1.3105 3.9498E-04 3.2250E-04 1.9778E-04
4.250 1.3195 1.0778E-03 1.0778E-03 1.6170E-03
4.250 1.3375 8.9640E-04 7.3190E-04 5.9811E-04
4.250 1.3555 1.4924E-03 1.2924E-03 3.7518E-04
4.350 0.7435 4.3013E-02 8.5251E-03 1.3185E-02
4.350 0.7525 2.9083E-02 6.6541E-03 1.1851E-02
4.350 0.7615 2.1857E-02 3.9609E-03 5.6005E-03
4.350 0.7705 2.1348E-02 3.8180E-03 4.2089E-03
4.350 0.7795 2.0537E-02 3.8988E-03 4.6923E-03
4.350 0.7885 1.9447E-02 2.9931E-03 4.9365E-03
4.350 0.7975 1.7215E-02 3.0066E-03 4.8239E-03
4.350 0.8065 2.0351E-02 3.2933E-03 4.3906E-03
4.350 0.8155 1.5770E-02 3.5053E-03 5.3481E-03
4.350 0.8245 1.7489E-02 3.3178E-03 7.6160E-03
4.350 0.8335 1.7672E-02 4.3033E-03 2.6071E-03
4.350 0.8425 1.7542E-02 3.1821E-03 4.3889E-03
4.350 0.8515 8.9380E-03 2.2003E-03 1.2743E-03
4.350 0.8605 9.6628E-03 3.2023E-03 1.3163E-03
4.350 0.8695 9.9809E-03 3.2719E-03 2.3094E-03
4.350 0.8785 8.5736E-03 2.1692E-03 1.6084E-03
4.350 0.8875 1.2196E-02 3.3831E-03 1.5989E-03
4.350 0.8965 6.8339E-03 2.7765E-03 1.0862E-03
4.350 0.9055 7.2048E-03 3.0239E-03 9.1081E-04
4.350 0.9145 7.4187E-03 2.5893E-03 1.7871E-03
4.350 0.9235 8.5642E-03 1.6391E-03 1.9877E-03
4.350 0.9325 9.3534E-03 4.2952E-03 3.4428E-03
4.350 0.9415 5.9168E-03 3.1279E-03 1.3036E-03
4.350 0.9505 6.8014E-03 2.7497E-03 1.6753E-03
4.350 0.9685 6.1240E-03 1.5991E-03 2.5352E-03
4.350 0.9775 5.7234E-03 2.6288E-03 1.1708E-03
4.350 0.9865 4.2867E-03 2.4736E-03 3.0133E-04
4.350 0.9955 5.3981E-03 2.4887E-03 1.3077E-03
4.350 1.0045 8.3006E-03 1.9520E-03 2.0641E-03
4.350 1.0135 8.5501E-03 2.0472E-03 6.7968E-04
4.350 1.0225 3.2876E-03 9.0367E-04 2.3803E-03
4.350 1.0315 3.4330E-03 1.1242E-03 3.4373E-03
4.350 1.0405 6.7116E-03 1.9692E-03 2.5772E-03
4.350 1.0495 3.1122E-03 2.5751E-03 3.1733E-04
4.350 1.0585 7.5629E-03 2.3340E-03 7.9505E-04
4.350 1.0765 3.8445E-03 1.2833E-03 1.6055E-04
4.350 1.0855 3.0169E-03 1.0529E-03 1.5134E-03
4.350 1.1035 7.7568E-03 2.5740E-03 4.0740E-03
4.350 1.1125 2.1030E-03 1.0067E-03 2.8050E-03
4.350 1.1305 2.3205E-03 1.1453E-03 1.3285E-03
4.350 1.1485 3.3540E-03 1.2808E-03 1.1460E-04
4.350 1.1575 4.2019E-03 2.2460E-03 4.2043E-03
4.350 1.1665 1.9722E-03 8.5397E-04 6.4932E-05
4.350 1.1755 1.8483E-03 8.0032E-04 4.6593E-04
4.350 1.1845 1.2570E-03 7.3393E-04 3.1680E-04
4.350 1.1935 8.7960E-04 5.7292E-04 5.8708E-04
4.350 1.2025 2.3350E-03 1.1767E-03 6.7105E-04
4.350 1.2115 1.8589E-03 1.1999E-03 9.3119E-04
4.350 1.2205 5.9641E-04 3.8201E-04 7.9540E-04
4.350 1.2295 8.8744E-04 6.0080E-04 2.9698E-04
4.350 1.2385 8.1719E-04 5.5324E-04 2.7345E-04
4.350 1.2475 4.0124E-03 2.8372E-03 2.6778E-03
4.350 1.2655 4.2236E-04 3.3390E-04 4.2254E-04
4.350 1.2745 1.5496E-03 9.8006E-04 9.3084E-04
4.350 1.3015 3.9416E-04 3.2183E-04 1.1124E-05
4.350 1.3195 7.3444E-04 5.6094E-04 2.4564E-04
4.350 1.3735 5.6264E-04 4.5939E-04 1.8815E-04
4.450 0.7705 2.4267E-02 1.2752E-02 2.8708E-03
4.450 0.7795 2.7669E-02 4.9282E-03 4.6279E-03
4.450 0.7885 2.6580E-02 6.2478E-03 5.0134E-03
4.450 0.7975 1.7298E-02 3.9468E-03 5.3764E-03
4.450 0.8065 1.9085E-02 3.9108E-03 5.0373E-03
4.450 0.8155 1.3291E-02 3.7962E-03 5.2974E-03
4.450 0.8245 1.9200E-02 2.6742E-03 2.3033E-03
4.450 0.8335 1.5193E-02 3.0061E-03 4.8580E-03
4.450 0.8425 2.0191E-02 4.6231E-03 4.7506E-03
4.450 0.8515 1.5460E-02 2.5263E-03 3.6237E-03
4.450 0.8605 8.9467E-03 4.1657E-03 9.1798E-04
4.450 0.8695 1.0641E-02 3.0903E-03 4.0124E-03
4.450 0.8785 9.0465E-03 1.6763E-03 2.4558E-03
4.450 0.8875 7.5375E-03 2.3732E-03 1.0424E-03
4.450 0.8965 5.3158E-03 3.2987E-03 8.5564E-04
4.450 0.9055 1.0865E-02 2.0265E-03 2.4785E-03
4.450 0.9145 1.1426E-02 3.3412E-03 1.2473E-03
4.450 0.9235 6.9439E-03 2.7026E-03 6.1131E-04
4.450 0.9325 8.9054E-03 1.8615E-03 1.3731E-03
4.450 0.9415 5.7427E-03 1.1735E-03 9.9650E-04
4.450 0.9505 5.8351E-03 1.3522E-03 2.8389E-03
4.450 0.9595 5.8108E-03 2.6595E-03 1.1268E-03
4.450 0.9685 1.0259E-02 2.6112E-03 7.5790E-04
4.450 0.9775 5.6717E-03 1.4867E-03 2.0056E-03
4.450 0.9865 8.0758E-03 2.2382E-03 1.1256E-03
4.450 0.9955 2.7359E-03 2.2122E-03 7.9842E-04
4.450 1.0045 3.9511E-03 2.5410E-03 1.2845E-03
4.450 1.0135 5.1864E-03 1.4538E-03 5.7095E-04
4.450 1.0315 4.5726E-03 1.2752E-03 2.0710E-03
4.450 1.0405 6.9353E-03 1.9852E-03 2.1382E-03
4.450 1.0495 3.4314E-03 3.3888E-03 2.3161E-04
4.450 1.0585 6.2987E-03 1.8030E-03 3.9986E-04
4.450 1.0675 4.3142E-03 1.4749E-03 1.5526E-03
4.450 1.0765 5.4840E-03 1.8091E-03 2.3718E-04
4.450 1.0855 3.5523E-03 1.3459E-03 9.8011E-04
4.450 1.1035 3.0752E-03 1.2129E-03 1.2285E-04
4.450 1.1125 2.2956E-03 1.0403E-03 2.5841E-03
4.450 1.1215 3.4147E-03 1.3374E-03 2.1770E-03
4.450 1.1395 1.7227E-03 7.6734E-04 2.5394E-04
4.450 1.1485 4.1613E-03 1.7744E-03 7.7075E-04
4.450 1.1575 3.0073E-03 1.2649E-03 9.0822E-04
4.450 1.1665 1.6669E-03 8.9904E-04 1.0017E-03
4.450 1.1755 6.4360E-04 4.0492E-04 1.6235E-04
4.450 1.1845 9.1600E-04 7.3444E-04 3.0284E-05
4.450 1.1935 2.9877E-03 2.1126E-03 7.5322E-04
4.450 1.2025 6.9439E-04 4.4823E-04 2.3252E-04
4.450 1.2115 5.5112E-04 3.5063E-04 1.8452E-04
4.450 1.2205 2.3582E-03 1.9254E-03 7.4119E-05
4.450 1.2295 7.2476E-04 4.8318E-04 2.2783E-05
4.450 1.2385 1.0015E-03 6.1328E-04 3.0837E-05
4.450 1.2475 9.2037E-04 7.9706E-04 4.6104E-04
4.450 1.2565 6.7526E-04 5.6496E-04 2.0429E-05
4.450 1.2655 7.7291E-04 5.4653E-04 5.1582E-04
4.450 1.2835 5.1963E-04 4.3475E-04 2.6027E-04
4.450 1.3105 6.5244E-04 5.9559E-04 3.2677E-04
4.450 1.3735 3.0471E-04 2.2253E-04 3.0483E-04
4.450 1.4275 4.5028E-04 4.1105E-04 4.5045E-04
4.550 0.7885 3.2026E-02 1.7818E-02 3.3781E-03
4.550 0.7975 2.2695E-02 5.9483E-03 1.3447E-02
4.550 0.8065 2.6534E-02 4.3284E-03 1.1144E-02
4.550 0.8155 2.0364E-02 4.0526E-03 6.0968E-03
4.550 0.8245 2.1556E-02 3.1280E-03 3.6332E-03
4.550 0.8335 1.4048E-02 3.9706E-03 1.6951E-03
4.550 0.8425 1.3481E-02 2.9342E-03 2.9814E-03
4.550 0.8515 1.5930E-02 2.3590E-03 4.0385E-03
4.550 0.8605 1.5703E-02 4.0697E-03 1.4777E-03
4.550 0.8695 1.0230E-02 1.8181E-03 3.3956E-03
4.550 0.8785 1.1664E-02 1.9466E-03 4.7161E-03
4.550 0.8875 1.0705E-02 3.3523E-03 1.5357E-03
4.550 0.8965 9.8178E-03 3.1298E-03 1.3028E-03
4.550 0.9055 6.1283E-03 2.6573E-03 2.0468E-03
4.550 0.9235 9.7964E-03 1.9997E-03 9.8957E-04
4.550 0.9415 1.0602E-02 2.3129E-03 4.7977E-03
4.550 0.9505 9.9850E-03 2.3351E-03 1.4060E-03
4.550 0.9685 4.6857E-03 3.1941E-03 5.0169E-04
4.550 0.9775 3.2698E-03 1.0378E-03 1.8807E-03
4.550 0.9865 6.2229E-03 1.8673E-03 5.2557E-04
4.550 0.9955 4.6659E-03 2.4012E-03 1.2770E-03
4.550 1.0045 3.7105E-03 2.5242E-03 1.1044E-03
4.550 1.0135 5.1182E-03 1.3779E-03 5.4939E-04
4.550 1.0225 5.4528E-03 1.4369E-03 5.4458E-04
4.550 1.0315 4.4125E-03 1.3395E-03 2.8649E-03
4.550 1.0405 3.4573E-03 1.1190E-03 1.2473E-03
4.550 1.0585 3.3554E-03 1.2391E-03 9.2899E-04
4.550 1.0675 3.5759E-03 1.1937E-03 7.8401E-04
4.550 1.0765 2.3355E-03 8.6903E-04 2.3671E-04
4.550 1.0855 2.4727E-03 1.2066E-03 4.1227E-03
4.550 1.0945 2.7390E-03 9.6838E-04 1.3744E-03
4.550 1.1035 2.9691E-03 1.3159E-03 1.1202E-03
4.550 1.1125 2.2965E-03 1.0512E-03 3.4098E-04
4.550 1.1215 2.4495E-03 9.5696E-04 2.6317E-04
4.550 1.1305 3.2947E-03 1.2582E-03 8.3331E-04
4.550 1.1395 2.7523E-03 1.4506E-03 1.8379E-03
4.550 1.1485 2.9121E-03 1.2841E-03 9.7646E-04
4.550 1.1665 7.5882E-04 5.9320E-04 1.5179E-03
4.550 1.1755 1.7410E-03 8.8357E-04 8.7258E-04
4.550 1.1845 9.9280E-04 5.7319E-04 3.3984E-05
4.550 1.1935 7.5639E-04 4.9267E-04 2.5340E-04
4.550 1.2025 1.6054E-03 9.1522E-04 5.3742E-05
4.550 1.2115 1.5737E-03 1.0158E-03 5.1823E-05
4.550 1.2205 8.3771E-04 4.4083E-04 2.7252E-05
4.550 1.2295 1.1467E-03 7.1873E-04 3.6859E-05
4.550 1.2385 1.8464E-03 9.8693E-04 1.3202E-03
4.550 1.2475 2.8247E-03 2.0629E-03 8.9260E-05
4.550 1.2745 1.2981E-03 1.2981E-03 1.2987E-03
4.550 1.2925 4.3170E-04 3.6118E-04 2.1625E-04
4.550 1.3105 8.8987E-04 7.2658E-04 2.6708E-05
4.550 1.3195 5.3909E-04 4.9212E-04 2.7003E-04
4.550 1.3285 4.9005E-04 4.4735E-04 4.9026E-04
4.550 1.3375 5.0190E-04 3.8334E-04 3.3495E-04
4.550 1.4185 4.3919E-04 4.0092E-04 1.4690E-04
4.650 0.8335 2.5783E-02 5.5289E-03 6.5250E-03
4.650 0.8425 1.7349E-02 3.0794E-03 5.2860E-03
4.650 0.8515 8.9043E-03 2.5292E-03 2.6710E-03
4.650 0.8605 1.2525E-02 2.1386E-03 2.1816E-03
4.650 0.8695 1.4237E-02 2.4552E-03 2.3463E-03
4.650 0.8785 1.0931E-02 3.0049E-03 1.0879E-03
4.650 0.8875 1.3229E-02 2.4867E-03 3.5809E-03
4.650 0.8965 9.8317E-03 2.0305E-03 2.4672E-03
4.650 0.9055 6.4730E-03 2.3608E-03 1.0336E-03
4.650 0.9145 4.1714E-03 2.3570E-03 9.8913E-04
4.650 0.9235 6.3914E-03 1.6053E-03 1.7453E-03
4.650 0.9325 6.3971E-03 1.6223E-03 9.7291E-04
4.650 0.9415 7.2785E-03 1.7930E-03 7.8712E-04
4.650 0.9505 4.5153E-03 3.0546E-03 8.2306E-04
4.650 0.9595 4.4500E-03 1.2061E-03 2.1318E-03
4.650 0.9685 7.4964E-03 1.7578E-03 2.4734E-03
4.650 0.9775 1.2016E-02 3.1955E-03 3.4208E-03
4.650 0.9865 4.7757E-03 1.2470E-03 3.8094E-04
4.650 0.9955 5.2159E-03 1.5021E-03 3.3037E-04
4.650 1.0045 4.3048E-03 1.2427E-03 5.4584E-04
4.650 1.0135 3.2107E-03 1.1425E-03 2.6338E-03
4.650 1.0405 2.8563E-03 1.0217E-03 3.0068E-04
4.650 1.0495 3.5078E-03 1.3704E-03 7.2425E-04
4.650 1.0585 5.3868E-03 1.7770E-03 1.9197E-03
4.650 1.0675 5.3902E-03 1.7995E-03 9.8585E-04
4.650 1.0765 6.6771E-03 2.6268E-03 1.4641E-03
4.650 1.0855 6.4209E-03 2.6305E-03 5.4204E-04
4.650 1.0945 4.2445E-03 1.5318E-03 6.3474E-04
4.650 1.1035 5.3284E-03 2.2242E-03 4.9918E-04
4.650 1.1125 1.5407E-03 7.9559E-04 1.2342E-03
4.650 1.1215 3.8199E-03 1.9770E-03 5.6751E-04
4.650 1.1305 2.8437E-03 1.2331E-03 1.1286E-04
4.650 1.1395 2.3797E-03 1.0693E-03 6.0205E-04
4.650 1.1485 1.8173E-03 9.0863E-04 3.1071E-04
4.650 1.1575 3.0993E-03 1.3542E-03 1.1554E-04
4.650 1.1665 1.1603E-03 6.7747E-04 1.4510E-03
4.650 1.1755 1.9864E-03 1.2822E-03 5.0173E-04
4.650 1.1845 4.8576E-03 3.0446E-03 7.1516E-04
4.650 1.1935 2.8935E-03 1.4060E-03 6.5086E-04
4.650 1.2025 1.6923E-03 9.9089E-04 6.7942E-04
4.650 1.2115 7.2897E-04 5.9520E-04 1.8226E-03
4.650 1.2205 5.7584E-04 4.6170E-04 5.7617E-04
4.650 1.2295 2.1185E-03 1.0964E-03 1.0616E-03
4.650 1.2385 5.6865E-04 4.6430E-04 1.4218E-03
4.650 1.2565 7.1524E-04 6.1942E-04 3.5864E-04
4.650 1.2655 7.8364E-04 5.7229E-04 5.2306E-04
4.650 1.2835 3.6249E-04 2.9597E-04 1.8161E-04
4.650 1.2925 6.5891E-04 4.2533E-04 1.6603E-04
4.650 1.3555 5.0105E-04 5.0105E-04 2.5098E-04
4.650 1.3645 6.8136E-04 6.2199E-04 2.2802E-04
4.750 0.8425 8.4454E-02 6.7714E-02 1.4715E-02
4.750 0.8515 2.1471E-02 6.8786E-03 2.1051E-03
4.750 0.8605 2.2300E-02 5.0517E-03 2.4287E-03
4.750 0.8695 1.5090E-02 3.1258E-03 3.5686E-03
4.750 0.8785 1.2014E-02 3.7384E-03 3.1176E-03
4.750 0.8875 1.5288E-02 3.0198E-03 4.1901E-03
4.750 0.8965 1.0822E-02 4.5254E-03 1.1112E-03
4.750 0.9055 1.3166E-02 2.8322E-03 2.2128E-03
4.750 0.9145 1.1794E-02 2.8976E-03 3.9338E-03
4.750 0.9235 7.0668E-03 1.5631E-03 1.2805E-03
4.750 0.9325 6.9285E-03 1.6241E-03 8.0610E-04
4.750 0.9415 8.6202E-03 1.9933E-03 2.7766E-03
4.750 0.9505 9.6668E-03 2.2864E-03 7.8876E-04
4.750 0.9595 3.3238E-03 2.5192E-03 2.4423E-04
4.750 0.9685 3.9634E-03 2.6860E-03 3.2711E-04
4.750 0.9775 4.8350E-03 3.3451E-03 8.7346E-04
4.750 1.0135 5.9726E-03 1.7764E-03 1.5369E-03
4.750 1.0315 7.8209E-03 2.6110E-03 1.3126E-03
4.750 1.0405 3.4968E-03 1.3661E-03 1.0664E-03
4.750 1.0495 4.6266E-03 1.8366E-03 8.7624E-04
4.750 1.0585 2.7968E-03 9.0525E-04 8.1183E-04
4.750 1.0675 1.2936E-03 6.4088E-04 2.8466E-03
4.750 1.0765 6.4825E-03 2.7756E-03 2.1830E-03
4.750 1.0855 1.9925E-03 8.8752E-04 1.1423E-03
4.750 1.0945 2.4279E-03 1.3298E-03 9.7748E-04
4.750 1.1035 1.7879E-03 7.9640E-04 2.6754E-04
4.750 1.1125 4.9674E-03 2.5709E-03 1.2603E-03
4.750 1.1215 1.8928E-03 9.3417E-04 7.9754E-05
4.750 1.1305 2.0764E-03 9.7344E-04 3.0875E-04
4.750 1.1395 2.9023E-03 1.3767E-03 1.0946E-03
4.750 1.1485 1.7036E-03 9.3308E-04 1.7049E-03
4.750 1.1575 1.1974E-03 8.1065E-04 4.6223E-05
4.750 1.1665 1.7915E-03 1.3083E-03 6.0096E-04
4.750 1.1755 5.5712E-03 2.7856E-03 3.7201E-03
4.750 1.1845 1.9411E-03 1.0483E-03 1.2961E-03
4.750 1.1935 9.5700E-04 5.6617E-04 7.1858E-04
4.750 1.2025 2.2063E-03 1.8014E-03 1.4730E-03
4.750 1.2115 1.3574E-03 8.7620E-04 3.4270E-04
4.750 1.2205 1.2497E-03 1.1408E-03 1.8750E-03
4.750 1.2385 1.1848E-03 9.0487E-04 1.1854E-03
4.750 1.2565 8.7974E-04 8.0309E-04 2.9464E-05
4.750 1.2745 4.3846E-04 3.6684E-04 4.3870E-04
4.750 1.2925 9.0853E-04 6.4243E-04 9.0901E-04
4.750 1.3195 6.7545E-04 5.5150E-04 2.2616E-04
4.750 1.3465 7.5495E-04 6.8917E-04 2.5274E-04
4.750 1.3735 2.4940E-04 2.2767E-04 1.2494E-04
4.850 0.8695 3.2191E-02 2.3509E-02 3.1322E-03
4.850 0.8785 1.5516E-02 6.1039E-03 1.9578E-03
4.850 0.8875 1.1248E-02 7.5594E-03 1.3784E-03
4.850 0.8965 8.2709E-03 1.9619E-03 1.4369E-03
4.850 0.9055 8.9165E-03 2.0233E-03 1.3966E-03
4.850 0.9145 9.1645E-03 2.1507E-03 2.2809E-03
4.850 0.9235 7.9226E-03 1.9286E-03 8.9079E-04
4.850 0.9325 9.3060E-03 2.2476E-03 8.2615E-04
4.850 0.9415 5.6615E-03 1.7247E-03 2.5181E-03
4.850 0.9505 9.8915E-03 2.2724E-03 2.8536E-03
4.850 0.9595 7.1191E-03 1.9717E-03 2.0146E-03
4.850 0.9685 3.4723E-03 1.0107E-03 6.9907E-04
4.850 0.9775 6.3568E-03 1.8477E-03 1.0565E-03
4.850 0.9865 6.1297E-03 1.8355E-03 3.2540E-03
4.850 0.9955 4.5761E-03 1.4736E-03 6.8330E-04
4.850 1.0045 6.2422E-03 1.8726E-03 2.2222E-03
4.850 1.0225 2.6558E-03 9.4045E-04 2.9044E-04
4.850 1.0315 4.5299E-03 1.5168E-03 4.0259E-04
4.850 1.0405 4.3626E-03 1.8917E-03 1.9545E-03
4.850 1.0495 3.8436E-03 1.6421E-03 4.7623E-04
4.850 1.0585 1.4186E-03 6.4749E-04 7.1328E-04
4.850 1.0675 4.0379E-03 1.7805E-03 1.8064E-03
4.850 1.0855 9.0710E-04 5.7071E-04 1.2102E-03
4.850 1.0945 2.8192E-03 1.2668E-03 1.4159E-03
4.850 1.1035 3.0003E-03 1.3010E-03 1.3787E-04
4.850 1.1125 3.2725E-03 1.5523E-03 1.6428E-03
4.850 1.1215 2.1388E-03 1.1930E-03 9.3267E-05
4.850 1.1395 1.5145E-03 9.1009E-04 2.2726E-03
4.850 1.1485 1.1420E-03 5.9498E-04 4.6555E-05
4.850 1.1665 2.3314E-03 1.4118E-03 2.3332E-03
4.850 1.1755 2.6076E-03 1.6492E-03 1.0059E-04
4.850 1.1845 1.2077E-03 8.5397E-04 4.0514E-04
4.850 1.1935 6.3671E-04 5.1051E-04 2.1355E-04
4.850 1.2205 1.7468E-03 1.2352E-03 1.7479E-03
4.850 1.2295 1.0688E-03 9.7567E-04 1.0695E-03
4.850 1.2475 8.9504E-04 8.1706E-04 4.4871E-04
4.850 1.2565 1.2246E-03 8.6595E-04 9.1946E-04
4.850 1.2655 1.1153E-03 1.1153E-03 5.5898E-04
4.850 1.2835 4.6102E-04 3.9926E-04 4.6129E-04
4.850 1.3285 5.5924E-04 5.5924E-04 2.8029E-04
4.950 0.9055 1.1575E-02 5.4906E-03 4.4657E-03
4.950 0.9145 1.5721E-02 4.9235E-03 1.5654E-03
4.950 0.9235 6.8766E-03 5.0919E-03 1.6088E-03
4.950 0.9325 8.7773E-03 2.0116E-03 7.4001E-04
4.950 0.9415 6.2499E-03 1.7430E-03 6.0050E-04
4.950 0.9505 5.8776E-03 1.6392E-03 5.5391E-04
4.950 0.9595 7.7089E-03 2.0960E-03 1.1341E-03
4.950 0.9685 6.1699E-03 1.5889E-03 6.7819E-04
4.950 0.9775 8.8376E-03 2.6061E-03 2.3955E-03
4.950 0.9865 6.5836E-03 2.2740E-03 2.6753E-03
4.950 0.9955 4.0829E-03 1.3447E-03 9.1958E-04
4.950 1.0135 4.8980E-03 1.5945E-03 4.4104E-04
4.950 1.0225 9.5803E-03 3.1188E-03 4.6215E-03
4.950 1.0315 4.6543E-03 1.6393E-03 2.0147E-03
4.950 1.0495 4.8592E-03 2.7034E-03 1.6429E-03
4.950 1.0585 2.6887E-03 1.0977E-03 1.2039E-03
4.950 1.0675 5.0980E-03 1.9996E-03 1.5919E-03
4.950 1.0855 2.5152E-03 9.4416E-04 2.6100E-04
4.950 1.0945 8.1128E-04 5.1042E-04 1.3527E-03
4.950 1.1035 2.3351E-03 1.0349E-03 8.8268E-04
4.950 1.1125 1.7968E-03 8.2246E-04 1.2861E-03
4.950 1.1215 2.3318E-03 9.9627E-04 5.2875E-04
4.950 1.1305 1.8958E-03 1.0574E-03 1.1406E-03
4.950 1.1395 6.4101E-04 4.9653E-04 9.6192E-04
4.950 1.1485 2.6295E-03 1.3609E-03 2.6318E-03
4.950 1.1575 6.2478E-04 4.8842E-04 1.8745E-03
4.950 1.1665 1.1248E-03 7.7617E-04 7.5128E-04
4.950 1.1755 3.8946E-03 2.2203E-03 2.4391E-03
4.950 1.1845 1.7515E-03 8.8266E-04 5.0512E-04
4.950 1.1935 1.0423E-03 6.3828E-04 4.0389E-05
4.950 1.2115 2.6602E-03 1.7172E-03 2.6621E-03
4.950 1.2205 1.6304E-03 1.3312E-03 1.6315E-03
4.950 1.2295 5.9799E-04 5.0031E-04 2.2164E-05
4.950 1.2385 4.5612E-04 3.7242E-04 4.5643E-04
4.950 1.2565 4.5541E-04 3.8102E-04 1.6318E-05
4.950 1.2655 7.7792E-04 5.9414E-04 5.1937E-04
4.950 1.2745 9.4269E-04 9.4269E-04 3.3273E-05
4.950 1.3375 6.9690E-04 6.3618E-04 4.6522E-04

